Bugs with Features: Vision-Based Fault-Tolerant Collective Motion Inspired by Nature

In collective motion, perceptually-limited individuals move in an ordered manner, without centralized control. The perception of each individual is highly localized, as is its ability to interact with others. While natural collective motion is robust, most artificial swarms are brittle. This particularly occurs when vision is used as the sensing modality, due to ambiguities and information-loss inherent in visual perception. This paper presents mechanisms for robust collective motion inspired by studies of locusts. First, we develop a robust distance estimation method that combines visually perceived horizontal and vertical sizes of neighbors. Second, we introduce intermittent locomotion as a mechanism that allows robots to reliably detect peers that fail to keep up, and disrupt the motion of the swarm. We show how such faulty robots can be avoided in a manner that is robust to errors in classifying them as faulty. Through extensive physics-based simulation experiments, we show dramatic improvements to swarm resilience when using these techniques. We show these are relevant to both distance-based Avoid-Attract models, as well as to models relying on Alignment, in a wide range of experiment settings.

==> revision_pdf_figures/data/25_cd_pgne_vb_20f_et_mean_wide.csv <==
Time step,Avoid,Avoid Half Force,Avoid Half Time
0,0.19278614000000002,0.19278614000000002,0.19278614000000002
15,0.19811448599999998,0.19859702599999998,0.19844849
30,0.204102688,0.205958914,0.20350121399999999
45,0.205498154,0.2078568988,0.204789006
60,0.20877483000000002,0.214224584,0.201947674
75,0.210116246,0.21994651399999998,0.20264326600000002
90,0.210831082,0.221803752,0.20473406400000002
105,0.21414804499999998,0.227331342,0.21189855000000002
120,0.22190352600000002,0.230749588,0.213979072
135,0.22755996199999998,0.23041321799999998,0.219309212
150,0.23312657,0.22584901200000002,0.225912504
165,0.23971690439999999,0.22031389999999998,0.236548084
180,0.245817198,0.22523643599999998,0.24211987000000001
195,0.25265386,0.231499088,0.250985992
210,0.254576706,0.23381046599999997,0.2593431968
225,0.250786094,0.241078704,0.26570222
240,0.251909,0.245407129,0.269010914
255,0.258127962,0.24889645999999999,0.273570482
270,0.259857926,0.253770004,0.274644598
285,0.267906348,0.25494801,0.280503402
300,0.270015952,0.25666121000000003,0.283620044
315,0.270859376,0.25809600800000004,0.28778005
330,0.276117074,0.259251796,0.291097462
345,0.28786096,0.258700412,0.292277928
360,0.29496311399999997,0.261994018,0.29940027199999997
375,0.304039668,0.267676598,0.30188434399999997
390,0.313544492,0.272009334,0.30759097999999996
405,0.322806918,0.27434916600000003,0.3152711
420,0.32548734,0.278030852,0.32086913
435,0.329541332,0.283944564,0.320016984
450,0.326953318,0.29081885199999996,0.322986714
465,0.325829874,0.30230573,0.323376934
480,0.327665958,0.312303162,0.33172843399999996
495,0.32855049999999997,0.32483863,0.34246149600000003
510,0.329411876,0.336350852,0.345515894
525,0.330869256,0.34850493200000005,0.348323472
540,0.334514326,0.35842252,0.34343943000000005
555,0.337379124,0.36779713999999997,0.34399878800000006
570,0.338647724,0.37261817999999997,0.34270222599999994
585,0.340807324,0.37794826,0.345478822
600,0.34467358,0.37992232000000004,0.351832188
615,0.35343205,0.3789933,0.35459606800000004
630,0.361293706,0.3813223,0.35426411199999996
645,0.36352398199999997,0.3810548,0.359596988
660,0.36374819199999997,0.37960711,0.35788589600000004
675,0.366374748,0.379937904,0.359869766
690,0.372936902,0.38528924000000003,0.36065676199999996
705,0.380845828,0.3896174,0.36187602599999996
720,0.39079778400000004,0.39493032,0.365039408
735,0.39775044200000004,0.39456021999999996,0.3645479422
750,0.40518813800000003,0.396415662,0.36614164600000004
765,0.40803113199999996,0.40053387399999996,0.37176002599999997
780,0.41418188,0.40506544,0.37696638200000004
795,0.421859192,0.4063695,0.382426368
810,0.426292238,0.40364082,0.384447562
825,0.432344622,0.40183346200000003,0.385445584
840,0.435805194,0.404543064,0.38283108
855,0.439283668,0.406608948,0.381354944
870,0.438936962,0.406913188,0.38136055999999996
885,0.43946415,0.41296753799999997,0.380240448
900,0.44538643200000005,0.420133084,0.378534582
915,0.44874305800000003,0.428276092,0.378449018
930,0.45079379799999997,0.434989134,0.38054152
945,0.455052432,0.44076288399999997,0.38343868200000003
960,0.464339602,0.445654288,0.38651581
975,0.470672194,0.4531731,0.3909792736
990,0.47526259600000004,0.45714585999999996,0.3970144088
1005,0.4791789,0.4617752,0.407166664
1020,0.482482718,0.46986468000000003,0.418571828
1035,0.48374565799999997,0.4751068,0.42542746000000004
1050,0.48579868400000004,0.48048926000000003,0.42860358
1065,0.48577324,0.48032404,0.42938968000000005
1080,0.48697822,0.48350314,0.43048929999999996
1095,0.4915177,0.48649198,0.43400692
1110,0.49393078,0.48711647999999996,0.44018394
1125,0.49700775999999997,0.4885123,0.44626706
1140,0.5004263600000001,0.487647122,0.44575776
1155,0.506206184,0.48637460400000004,0.44706378
1170,0.51035041,0.490300936,0.451749
1185,0.5112947640000001,0.49303895400000003,0.4546113
1200,0.5119703640000001,0.497239672,0.45611794000000006
1215,0.5145656120000001,0.501060346,0.46042108
1230,0.51922877,0.498168134,0.46609777999999996
1245,0.524685168,0.49702842599999997,0.47136864
1260,0.532917426,0.498516872,0.47441088
1275,0.53838066,0.49613820599999997,0.47480414000000004
1290,0.53879108,0.501322028,0.48097638000000004
1305,0.54070762,0.50968049,0.482917578
1320,0.54538762,0.515524804,0.486539132
1335,0.5456067800000001,0.521652514,0.48754490000000006
1350,0.54701588,0.523059764,0.48995862
1365,0.54992144,0.526756752,0.49161977999999995
1380,0.55521074,0.5303546339999999,0.49348034999999996
1395,0.55741168,0.534845702,0.497369376
1410,0.56056572,0.5387691619999999,0.501327552
1425,0.56394244,0.5397719080000001,0.502927522
1440,0.5674535199999999,0.54081057,0.502272598
1455,0.5671813800000001,0.5442668979999999,0.498125986
1470,0.56920664,0.548588474,0.49808336400000003
1485,0.57340104,0.55132117,0.5013679600000001
1500,0.5757789,0.556657534,0.5048034100000001
1515,0.57763954,0.561570586,0.503579308
1530,0.57892086,0.565313894,0.501926408
1545,0.58292278,0.566164004,0.508993876
1560,0.5852884199999999,0.564977592,0.513736796
1575,0.5886888,0.563353366,0.51763445
1590,0.59225048,0.5687582760000001,0.52109899
1605,0.5936271,0.574013124,0.5234153539999999
1620,0.59492818,0.577520006,0.5263286620000001
1635,0.59595422,0.5842808380000001,0.5276924199999999
1650,0.5971175200000001,0.583836806,0.5274747999999999
1665,0.5953278399999999,0.5869023400000001,0.527900478
1680,0.59631962,0.589489268,0.52987117
1695,0.59896712,0.5918635179999999,0.5286803
1710,0.597615942,0.59261988,0.531248878
1725,0.598700044,0.59174214,0.535058796
1740,0.599333708,0.59558704,0.540161942
1755,0.599167008,0.5995463,0.546472606
1770,0.6040789440000001,0.60009924,0.547564226
1785,0.6044105559999999,0.60376058,0.546175504
1800,0.606455316,0.60484616,0.541994852
1815,0.61018952,0.6084599,0.54321242
1830,0.61219412,0.61459058,0.542898198
1845,0.61489247,0.6182334199999999,0.545659
1860,0.61549433,0.6179871,0.5549854479999999
1875,0.619359602,0.61179268,0.559548124
1890,0.619679338,0.6143088800000001,0.563173842
1905,0.620237712,0.61710258,0.5684983379999999
1920,0.622011754,0.61504932,0.5728604580000001
1935,0.620199332,0.61080172,0.576036866
1950,0.619890756,0.60691874,0.5752131899999999
1965,0.6225802420000001,0.60937452,0.575291192
1980,0.625726978,0.61277534,0.580291864
1995,0.62836638,0.6157011,0.585134062
2010,0.6275928199999999,0.61923882,0.58720262
2025,0.62444682,0.62453398,0.587331
2040,0.62582962,0.62355496,0.5856644200000001
2055,0.6308480399999999,0.62467386,0.5866872200000001
2070,0.63619324,0.62592906,0.589971764
2085,0.63836518,0.623668938,0.590866132
2100,0.63875138,0.6245592719999999,0.58916879
2115,0.6370314,0.621703888,0.59056696
2130,0.6391479,0.62725177,0.5951607400000001
2145,0.64034468,0.628633036,0.59802402
2160,0.64392794,0.6274833240000001,0.599349406
2175,0.6443991200000001,0.628167682,0.603071948
2190,0.6497702,0.6291088659999999,0.603786806
2205,0.6551309000000001,0.6330751459999999,0.60293559
2220,0.6539955999999999,0.63506975,0.601828936
2235,0.65652778,0.632103134,0.601513438
2250,0.6550726,0.63187573,0.603910788
2265,0.6539259199999999,0.6344681640000001,0.60485285
2280,0.65655058,0.6367769400000001,0.608991366
2295,0.66030536,0.635991414,0.6115025399999999
2310,0.6606814599999999,0.636021396,0.6114677
2325,0.6619254800000001,0.639182966,0.613489342
2340,0.66201764,0.640369304,0.616861712
2355,0.6614808600000001,0.63608184,0.618043346
2370,0.6613711800000001,0.63728303,0.616069626
2385,0.6614032000000001,0.641260306,0.611432882
2400,0.66294868,0.644210136,0.609833034
2415,0.6671951199999999,0.640219862,0.61192481
2430,0.66859326,0.637678654,0.610830882
2445,0.6691845200000001,0.636325734,0.61208454
2460,0.6680522000000001,0.632313556,0.6152512800000001
2475,0.66727684,0.637879672,0.6169570600000001
2490,0.6640655,0.639851198,0.61668356
2505,0.66335622,0.640559652,0.619745916
2520,0.6621461000000001,0.64279838,0.619513374
2535,0.6631484799999999,0.645765622,0.618888976
2550,0.66525386,0.650638346,0.6198471
2565,0.66530474,0.6531028999999999,0.62269242
2580,0.6651039400000001,0.653199662,0.6251874399999999
2595,0.66560104,0.657914976,0.63220018
2610,0.6662149599999999,0.661862378,0.63645472
2625,0.66808402,0.6612850880000001,0.64257656
2640,0.66955472,0.660976642,0.65163012
2655,0.6707614599999999,0.662451308,0.65356148
2670,0.6686991999999999,0.665331046,0.6589301999999999
2685,0.6683066599999999,0.66789584,0.66112026
2700,0.66721918,0.66970138,0.66005336
2715,0.66879148,0.6701435359999999,0.65820802
2730,0.6712404599999999,0.6683401600000001,0.6576992199999999
2745,0.6704383199999999,0.666621372,0.65679402
2760,0.6720340400000001,0.6666854440000001,0.65991596
2775,0.67272302,0.6700673659999999,0.6642861600000001
2790,0.67462384,0.67101636,0.66583434
2805,0.67607388,0.6674496600000001,0.66652402
2820,0.67510784,0.6661043600000001,0.6691812
2835,0.67515206,0.6667196400000001,0.6732796600000001
2850,0.6755282,0.6675376799999999,0.67815964
2865,0.6720986000000001,0.6689973600000001,0.68090442
2880,0.66772418,0.66882606,0.68077306
2895,0.6696024,0.66754992,0.67629758
2910,0.67162826,0.66691792,0.67648554
2925,0.67315896,0.66779672,0.68067076
2940,0.67360468,0.66563978,0.6821736799999999
2955,0.6747635,0.66589648,0.6824856060000001
2970,0.6727834,0.66692324,0.6859826019999999
2985,0.6750749399999999,0.6666573200000001,0.68779618
3000,0.6810144800000001,0.66641908,0.690311322
3015,0.6807131200000001,0.6663612600000001,0.693157276
3030,0.68201144,0.6669512400000001,0.694047384
3045,0.68240014,0.6652835399999999,0.6928926400000001
3060,0.6831092200000001,0.6662434,0.69289368
3075,0.68222708,0.66679552,0.69424668
3090,0.68546354,0.6645774400000001,0.6965180200000001
3105,0.6872511400000001,0.66265418,0.697057746
3120,0.68544634,0.66197998,0.699436824
3135,0.6847724,0.6612209400000001,0.6990515
3150,0.68631304,0.66054262,0.69948398
3165,0.6847745399999999,0.66167944,0.69789704
3180,0.68554598,0.66004626,0.6987633200000001
3195,0.68801192,0.657430976,0.70192908
3210,0.6913527,0.657104978,0.70344312
3225,0.69278506,0.65914464,0.7065597800000001
3240,0.69087434,0.660216006,0.7076511000000001
3255,0.68708082,0.65922478,0.70681288
3270,0.68659424,0.661068526,0.7039314600000001
3285,0.6836613800000001,0.663803854,0.7054390599999999
3300,0.6872581200000001,0.661232562,0.71035834
3315,0.6873581799999999,0.659270898,0.71266044
3330,0.68523964,0.6589341179999999,0.71298574
3345,0.68635486,0.66157388,0.7127857
3360,0.68853404,0.6606924200000001,0.7125717
3375,0.68899206,0.660663992,0.7125171400000001
3390,0.6887515999999999,0.662203054,0.71666752
3405,0.6853035199999999,0.6603536200000001,0.71962458
3420,0.6842343599999999,0.65975794,0.7199734200000001
3435,0.683682,0.6579168799999999,0.71739396
3450,0.68117092,0.65751688,0.7178461199999999
3465,0.67756468,0.6581682600000001,0.72210806
3480,0.6775540200000001,0.65773256,0.7230686199999999
3495,0.68007924,0.6562235200000001,0.71982584
3510,0.6861604800000001,0.6553574600000001,0.71798164
3525,0.68728426,0.65554428,0.72065292
3540,0.6836887199999999,0.65727622,0.72444452
3555,0.6822790999999999,0.65914328,0.72274694
3570,0.6794887799999999,0.6572106200000001,0.7213862
3585,0.6788797599999999,0.65752072,0.7261997
3600,0.68218208,0.65733826,0.72670998
3615,0.68643304,0.6556427600000001,0.73058326
3630,0.6856760199999999,0.6541092399999999,0.73319338
3645,0.68406488,0.6574758799999999,0.73084874
3660,0.68456068,0.6568455799999999,0.73107546
3675,0.68655264,0.65953874,0.73390464
3690,0.6864218200000001,0.6607331399999999,0.73868818
3705,0.68730198,0.6633321200000001,0.74082128
3720,0.68823872,0.66496064,0.74143414
3735,0.6861054799999999,0.66553078,0.74233858
3750,0.68704014,0.66689412,0.74139556
3765,0.6880185400000001,0.66415124,0.74424832
3780,0.6900557399999999,0.6613800000000001,0.746153776
3795,0.6922817600000001,0.66402206,0.745767174
3810,0.69433112,0.6675560199999999,0.746235346
3825,0.69388854,0.67010068,0.7452240360000001
3840,0.69040476,0.6705467199999999,0.744415882
3855,0.68842412,0.66572588,0.741095822
3870,0.69069152,0.6675524199999999,0.743775218
3885,0.6905967,0.6690097199999999,0.744391054
3900,0.69091058,0.66803,0.743089782
3915,0.6887744600000001,0.6662510399999999,0.74047173
3930,0.6893875800000001,0.6647157,0.739987946
3945,0.69021632,0.66631392,0.744570576
3960,0.6907688799999999,0.6680911,0.746564352
3975,0.6888002799999999,0.66520896,0.748337054
3990,0.6863131199999999,0.66360022,0.7494503040000001
4005,0.68636712,0.6628673399999999,0.748734074
4020,0.6874423000000001,0.6603322,0.747494874
4035,0.6870562800000001,0.65938776,0.749834804
4050,0.68785252,0.6619542799999999,0.749852796
4065,0.68677122,0.6620948,0.7517915039999999
4080,0.6859460199999999,0.66289296,0.750188356
4095,0.68676868,0.66245024,0.747144768
4110,0.6869008200000001,0.66478494,0.7478159200000001
4125,0.68394888,0.66894336,0.75113196
4140,0.68299704,0.67043486,0.751952
4155,0.68121442,0.67191256,0.7526058600000001
4170,0.6839278400000001,0.6734191800000001,0.75474068
4185,0.68390052,0.6722357200000001,0.75541258
4200,0.68210156,0.6719936,0.7550431000000001
4215,0.6824361600000001,0.67256212,0.7553401
4230,0.68295468,0.6704770000000001,0.7534696200000001
4245,0.68378432,0.67099254,0.7526246000000001
4260,0.68437954,0.6726677999999999,0.75436296
4275,0.68486538,0.6749917000000001,0.7575293200000001
4290,0.68712478,0.67427912,0.75658806
4305,0.68829576,0.67229298,0.75512346
4320,0.68769984,0.6720042599999999,0.75861492
4335,0.6861194399999999,0.66745998,0.76119602
4350,0.68737454,0.6692675800000001,0.76068256
4365,0.6881818599999999,0.67064472,0.76081074
4380,0.688431116,0.6701177199999999,0.7592138199999999
4395,0.6899950579999999,0.67339594,0.76049604
4410,0.691923484,0.67112904,0.7625200200000001
4425,0.6902710500000001,0.6657964599999999,0.7605352000000001
4440,0.6895299699999999,0.66762116,0.76016886
4455,0.690166104,0.67401922,0.7589676
4470,0.6911818599999999,0.6728293200000001,0.7568921799999999
4485,0.6926479799999999,0.66937788,0.7577529
4500,0.69347196,0.66942654,0.75907106
4515,0.6932041999999999,0.66873844,0.76223372
4530,0.69246966,0.67096094,0.76228848
4545,0.69065974,0.6712927000000001,0.7625552999999999
4560,0.6896442999999999,0.66961396,0.75997164
4575,0.6883781,0.6696559999999999,0.76164208
4590,0.6876076799999999,0.67128546,0.76015514
4605,0.6886919,0.67053586,0.76054588
4620,0.6886172399999999,0.67116332,0.76146972
4635,0.69026606,0.6701724,0.7612047599999999
4650,0.6914371199999999,0.6705424999999999,0.76295922
4665,0.6922838400000001,0.66919408,0.7635925
4680,0.6913068200000001,0.66889736,0.76474446
4695,0.68959084,0.6668248800000001,0.76576656
4710,0.69171662,0.6652034,0.76550218
4725,0.69186422,0.6631439,0.7629739
4740,0.69271644,0.66153194,0.762276
4755,0.6910898799999999,0.65981444,0.7622816400000001
4770,0.6917264799999999,0.6582964,0.76330844
4785,0.6930211,0.65822762,0.76445652
4800,0.6933896199999999,0.65989998,0.76199348
4815,0.69259498,0.6584738,0.76323162
4830,0.6934682,0.66093994,0.76504014
4845,0.69330588,0.6608978600000001,0.76648802
4860,0.69358618,0.6638116,0.76655418
4875,0.6965673200000001,0.66291214,0.76386036
4890,0.69549496,0.66523706,0.76283126
4905,0.692632,0.6661394,0.76206666
4920,0.6914180000000001,0.6642618,0.76088718
4935,0.68913128,0.6653686000000001,0.76344382
4950,0.68968034,0.6658069799999999,0.7653837400000001
4965,0.69184978,0.66735544,0.7628682600000001
4980,0.6869997800000001,0.6651089,0.7619249
4995,0.68737768,0.66200874,0.76273892
5010,0.68661858,0.6639092999999999,0.76490632
5025,0.68560036,0.66638982,0.76194114
5040,0.6859236599999999,0.66636876,0.75934326
5055,0.6849196399999999,0.66505034,0.7598851000000001
5070,0.6845361,0.6678826,0.76433988
5085,0.68594226,0.6697976400000001,0.7606889200000001
5100,0.68921566,0.6712448999999999,0.7615623599999999
5115,0.6890866,0.67212828,0.7608532
5130,0.6866502800000001,0.67517884,0.76141202
5145,0.6858357599999999,0.6746487999999999,0.76128266
5160,0.6867885,0.67325828,0.76143144
5175,0.68589552,0.6738337,0.76042762
5190,0.6873668,0.6742937000000001,0.7591373
5205,0.69043268,0.66914604,0.7603116
5220,0.6920456199999999,0.6692321200000001,0.7600583799999999
5235,0.6909868,0.6692358199999999,0.75830094
5250,0.6907503199999999,0.66968564,0.7560796999999999
5265,0.6885795,0.66976092,0.7571636599999999
5280,0.69003558,0.67054776,0.75851146
5295,0.69303588,0.6688758199999999,0.7590964200000001
5310,0.6969719600000001,0.6697270399999999,0.7631882600000001
5325,0.69573798,0.6709413200000001,0.76662834
5340,0.6939371,0.67143856,0.76532722
5355,0.6953514,0.6724412200000001,0.76466954
5370,0.69694586,0.6701723199999999,0.76466836
5385,0.6939057,0.66880378,0.7647168999999999
5400,0.69155062,0.6709526800000001,0.7614938800000001
5415,0.69106428,0.67272482,0.7632746
5430,0.6903883000000001,0.67578066,0.76708524
5445,0.6913267999999999,0.6747124800000001,0.7692303800000001
5460,0.69424746,0.67660578,0.7692924800000001
5475,0.69169272,0.6794844999999999,0.7669979600000001
5490,0.6923600000000001,0.6749345,0.7690235
5505,0.69585144,0.6705172399999999,0.77084394
5520,0.69632216,0.67048136,0.77188474
5535,0.6963779800000001,0.67769316,0.7732646400000001
5550,0.69623954,0.6806031,0.7715487
5565,0.6955786,0.6810989,0.7698408000000001
5580,0.6961046799999999,0.6809064600000001,0.76827894
5595,0.6962938200000001,0.6815239,0.76785732
5610,0.6953525399999999,0.68192922,0.76754956
5625,0.6948003199999999,0.6746035,0.76737486
5640,0.69666446,0.67390902,0.7670152400000001
5655,0.6972459999999999,0.6732346200000001,0.7660606
5670,0.69683092,0.6687788600000001,0.7670840800000001
5685,0.69661916,0.6712586,0.7660975999999999
5700,0.6957994200000001,0.67101232,0.76652292
5715,0.69643346,0.6721065199999999,0.7658280999999999
5730,0.6919392000000001,0.67000902,0.7627285
5745,0.6890464000000001,0.6672090799999999,0.76276398
5760,0.69015304,0.6675998799999999,0.7655659
5775,0.69084398,0.66797164,0.76866588
5790,0.6911584999999999,0.66379642,0.7683324
5805,0.6932180800000001,0.66190538,0.77137622
5820,0.69199508,0.66378422,0.77089064
5835,0.69466718,0.6683273,0.76996904
5850,0.6976766000000001,0.66528158,0.77033728
5865,0.6986802400000001,0.6619638999999999,0.7673051
5880,0.69921992,0.66434742,0.76498834
5895,0.70190336,0.6668314200000001,0.76135828
5910,0.70156998,0.67067574,0.76125652
5925,0.69963804,0.67125698,0.760831
5940,0.69761944,0.6714298399999999,0.7610087
5955,0.6985882800000001,0.6707552200000001,0.76388434
5970,0.6975920800000001,0.67159134,0.76443886
5985,0.69782494,0.6738924199999999,0.76701568
6000,0.69825644,0.6721937800000001,0.7688802
6015,0.69842164,0.66921366,0.7639791800000001
6030,0.6978027400000001,0.67236106,0.76101096
6045,0.69659368,0.67476218,0.7621928200000001
6060,0.69796622,0.6776215000000001,0.76416884
6075,0.6997743799999999,0.6763469999999999,0.76422438
6090,0.69980966,0.67663652,0.76273656
6105,0.700398,0.6762051,0.7625582
6120,0.6992734,0.67640086,0.7629088799999999
6135,0.69833038,0.67864048,0.76143226
6150,0.6981364000000001,0.6812453,0.76096296
6165,0.69945638,0.68019892,0.76227052
6180,0.6973076,0.6791518000000001,0.762925336
6195,0.69704994,0.6785736,0.76362569
6210,0.6964218,0.67807302,0.7634354000000001
6225,0.6950136,0.67761512,0.7632808799999999
6240,0.69757084,0.67567932,0.76210172
6255,0.6968064599999999,0.6768299799999999,0.76102198
6270,0.6973320599999999,0.67952136,0.76118284
6285,0.69987494,0.6780933,0.7632257199999999
6300,0.69728764,0.6716807199999999,0.76270366
6315,0.6968173799999999,0.67457116,0.7612934199999999
6330,0.6983575999999999,0.6730631800000001,0.7599509799999999
6345,0.6998778400000001,0.6710292,0.7596988
6360,0.70526584,0.67085622,0.76129898
6375,0.7064615399999999,0.6688645599999999,0.7625751
6390,0.70299648,0.66559236,0.761364392
6405,0.70278792,0.6650846199999999,0.761208608
6420,0.701186,0.6663361000000001,0.76353821
6435,0.69968406,0.6680355,0.7656953799999999
6450,0.69866496,0.66739208,0.76575434
6465,0.70081958,0.6669624000000001,0.76366744
6480,0.70330838,0.66791966,0.76463962
6495,0.70103208,0.66988972,0.76550978
6510,0.6989167000000001,0.6727082799999999,0.7649858999999999
6525,0.6957760999999999,0.6720250400000001,0.76389994
6540,0.69601128,0.67301616,0.7612802999999999
6555,0.6969875799999999,0.67487392,0.75790424
6570,0.6948532799999999,0.6732535799999999,0.75953728
6585,0.6962522,0.66991162,0.76382158
6600,0.69338866,0.66826266,0.76316682
6615,0.69115864,0.6675833400000001,0.76103106
6630,0.69036126,0.66330582,0.76245636
6645,0.69062944,0.6642254,0.76153688
6660,0.69114368,0.66387198,0.7599095
6675,0.69459368,0.66207292,0.7578973999999999
6690,0.6996571,0.6613498,0.7607814999999999
6705,0.69975822,0.6604473,0.7602001799999999
6720,0.69847684,0.66301264,0.75664994
6735,0.69853346,0.6620198399999999,0.75754772
6750,0.69718102,0.66554804,0.7531907
6765,0.69808216,0.6672175,0.75594954
6780,0.69786848,0.6682954999999999,0.75722116
6795,0.6964378000000001,0.66721946,0.75593046
6810,0.6971262199999999,0.6631404000000001,0.75503684
6825,0.6969175,0.66635066,0.75716816
6840,0.69380634,0.6667558,0.7584753200000001
6855,0.69131794,0.6683002,0.7571454
6870,0.6897462799999999,0.66981774,0.7564248600000001
6885,0.69098642,0.67127004,0.7580288799999999
6900,0.69029122,0.6712439,0.75664552
6915,0.68917224,0.6685726599999999,0.75387614
6930,0.69111848,0.67059866,0.75299086
6945,0.69095746,0.67095578,0.75588464
6960,0.6885610200000001,0.67365426,0.75469168
6975,0.68866156,0.67171718,0.75686244
6990,0.69281068,0.67408402,0.75752222
7005,0.6945341,0.67274102,0.75560622
7020,0.69011106,0.6719710000000001,0.75493968
7035,0.68484076,0.6767871200000001,0.7544913599999999
7050,0.68600898,0.67812618,0.75514648
7065,0.6884768,0.67567088,0.75562568
7080,0.69116032,0.67418154,0.75664886
7095,0.69273522,0.67483574,0.7566665
7110,0.6916030200000001,0.672622,0.75756612
7125,0.69100532,0.67435238,0.75844892
7140,0.69232204,0.67298002,0.7583552
7155,0.69245626,0.6694365000000001,0.7608312599999999
7170,0.69474798,0.6720387200000001,0.7637847000000001
7185,0.69351008,0.67479114,0.7641739
7200,0.6940096800000001,0.6725797,0.7603812600000001
7215,0.69839832,0.6712479600000001,0.76066346
7230,0.69685588,0.6715267,0.76223918
7245,0.6969764399999999,0.6715423800000001,0.7645257599999999
7260,0.69519388,0.66821482,0.76245718
7275,0.69186872,0.67159852,0.7623788399999999
7290,0.6937180399999999,0.6687563799999999,0.7631102599999999
7305,0.6936320600000001,0.66776744,0.76503226
7320,0.69039368,0.6648358000000001,0.7636932799999999
7335,0.6915557800000001,0.6666721800000001,0.76573624
7350,0.69395348,0.66927378,0.76668484
7365,0.69596586,0.66879956,0.76471074
7380,0.6949555,0.6636650199999999,0.7623266200000001
7395,0.69396284,0.66771726,0.76448414
7410,0.6955061600000001,0.66750992,0.7682916799999999
7425,0.6960580000000001,0.6666835600000001,0.7658532
7440,0.6966357200000001,0.66917962,0.76529302
7455,0.69557522,0.669799,0.7632228999999999
7470,0.69567602,0.6722186000000001,0.7639459599999999
7485,0.69663882,0.6720062400000001,0.76643512
7500,0.6965210399999999,0.6722077799999999,0.76355044
7515,0.69686708,0.6710749799999999,0.76156324
7530,0.69704386,0.6742790399999999,0.7606579600000001
7545,0.6938899399999999,0.67635422,0.76323498
7560,0.69221542,0.67475184,0.7629244199999999
7575,0.69115768,0.6745250199999999,0.7619287800000001
7590,0.6938785,0.6750410600000001,0.7622253999999999
7605,0.69412308,0.67423348,0.7650814800000001
7620,0.69215796,0.675805,0.76794184
7635,0.6916682000000001,0.6781059399999999,0.7668779600000001
7650,0.69652722,0.67948874,0.7655055799999999
7665,0.6962891,0.6772533,0.7688603399999999
7680,0.69653886,0.6738333799999999,0.7682723
7695,0.70044774,0.67193104,0.76720106
7710,0.6981623,0.6728576,0.76486396
7725,0.6963006799999999,0.67126902,0.76502932
7740,0.69597606,0.67679518,0.7672631
7755,0.7002012999999999,0.67708998,0.7674474600000001
7770,0.7000364,0.6763813399999999,0.76623872
7785,0.70047216,0.67670902,0.76632262
7800,0.6975085599999999,0.6776525200000001,0.76685
7815,0.69668776,0.67729702,0.7671352400000001
7830,0.6970438400000001,0.67700068,0.7684481
7845,0.6992347999999999,0.6801882,0.77063996
7860,0.6992786599999999,0.6774824599999999,0.76894142
7875,0.70022502,0.67965708,0.76564364
7890,0.69760486,0.6810708200000001,0.7606498
7905,0.698523,0.68041612,0.75900258
7920,0.69566948,0.67655042,0.76372814
7935,0.6921906400000001,0.67573338,0.7661618400000001
7950,0.69322066,0.67808886,0.7663318
7965,0.69066498,0.67958142,0.7640328599999999
7980,0.69140002,0.6810471800000001,0.76170422
7995,0.6922096600000001,0.67963662,0.75998532
8010,0.6923170000000001,0.6818564600000001,0.75861522
8025,0.6920930599999999,0.6820489999999999,0.76011556
8040,0.69052588,0.67689544,0.75798892
8055,0.68802954,0.6778643200000001,0.75834248
8070,0.69007226,0.68351426,0.7618106
8085,0.6912555,0.68336218,0.76070016
8100,0.68805554,0.6812663600000001,0.75981138
8115,0.68578076,0.6836562,0.76152108
8130,0.6877368,0.6853916,0.76475532
8145,0.69058044,0.68566054,0.76349408
8160,0.69410236,0.68263322,0.7619328
8175,0.6962950600000001,0.68143568,0.76519686
8190,0.6932937200000001,0.6820603,0.76503514
8205,0.69069952,0.68618636,0.76446542
8220,0.68974226,0.6864313400000001,0.7644137499999999
8235,0.6876540400000001,0.68341526,0.764083232
8250,0.68536186,0.6826363999999999,0.76192249
8265,0.6900430799999999,0.6822677,0.762311584
8280,0.68986162,0.67846986,0.76328138
8295,0.6889139,0.67765974,0.7644197800000001
8310,0.69165134,0.68065352,0.76549126
8325,0.6934314,0.6819206800000001,0.76875006
8340,0.69709868,0.6798842999999999,0.76827664
8355,0.69619422,0.68106294,0.7700067
8370,0.6982702199999999,0.6806263800000001,0.76869924
8385,0.6992615999999999,0.68018044,0.76983232
8400,0.69856062,0.6804506,0.7673979
8415,0.6988892800000001,0.6807447999999999,0.76640172
8430,0.7007006800000001,0.6814893200000001,0.76755498
8445,0.70046392,0.68111026,0.76911586
8460,0.7020352599999999,0.68366202,0.7673506600000001
8475,0.7011759200000001,0.6857804799999999,0.76840816
8490,0.69734774,0.68440122,0.7703015999999999
8505,0.69689086,0.6823379799999999,0.769442822
8520,0.6943930399999999,0.6820198999999999,0.76847982
8535,0.69386672,0.68034432,0.766819544
8550,0.69447662,0.6812473400000001,0.76813082
8565,0.6945348,0.6833530600000001,0.76818508
8580,0.69584784,0.68518606,0.76898498
8595,0.6961008599999999,0.6870946000000001,0.76940284
8610,0.6950309400000001,0.68468732,0.76723626
8625,0.6948737199999999,0.6839788,0.77067514
8640,0.69584644,0.68232134,0.77040538
8655,0.69861598,0.68079856,0.7676433
8670,0.6986446399999999,0.6793931999999999,0.7645453000000001
8685,0.6966836000000001,0.68115138,0.7651895999999999
8700,0.6940211,0.68129796,0.7650229799999999
8715,0.69366946,0.68181366,0.7666045800000001
8730,0.6946726599999999,0.6788785,0.76533334
8745,0.6971759,0.6782875,0.76465316
8760,0.69724424,0.67991748,0.7642217600000001
8775,0.69828852,0.68043392,0.76495168
8790,0.69857438,0.68260386,0.7658972
8805,0.6997010400000001,0.6822378,0.7655046799999999
8820,0.69912418,0.68014604,0.76648706
8835,0.70064016,0.68113696,0.7652084600000001
8850,0.70111492,0.68671064,0.76636768
8865,0.7016607399999999,0.6853927799999999,0.76736614
8880,0.70016418,0.68263158,0.7696103999999999
8895,0.70144214,0.6825027,0.77103988
8910,0.70218908,0.68492878,0.77331468
8925,0.6991216,0.68706998,0.7722114600000001
8940,0.69888934,0.68891474,0.7734317199999999
8955,0.70114998,0.68810466,0.7763150799999999
8970,0.69892538,0.6879660599999999,0.77116196
8985,0.69703418,0.68765576,0.76971928
9000,0.6982402600000001,0.685136,0.76746138
9015,0.6965378,0.6818635399999999,0.76529264
9030,0.69925754,0.68190392,0.7650848600000001
9045,0.70291902,0.67851286,0.76567396
9060,0.7034925599999999,0.67419914,0.76678334
9075,0.70289398,0.67253762,0.76561174
9090,0.7012591,0.67388938,0.7647044599999999
9105,0.69874158,0.67432316,0.7654411600000001
9120,0.6993174999999999,0.6751978,0.7673668600000001
9135,0.7000766199999999,0.67831356,0.76729856
9150,0.6991397,0.68014706,0.76871902
9165,0.7000798399999999,0.67828332,0.76911166
9180,0.69843394,0.67822466,0.76620306
9195,0.69811082,0.67910512,0.76371828
9210,0.6966915400000001,0.6818711399999999,0.76264708
9225,0.6976552599999999,0.6849695,0.7628790200000001
9240,0.69723376,0.68680206,0.76116816
9255,0.70078334,0.68293796,0.76160168
9270,0.7012797399999999,0.6835214000000001,0.7622834
9285,0.70053854,0.68532944,0.75963994
9300,0.6979187400000001,0.6916688000000001,0.76041494
9315,0.69916618,0.68869868,0.7653218599999999
9330,0.69794072,0.68415588,0.76946056
9345,0.69994474,0.68394644,0.7706039800000001
9360,0.70150542,0.68500546,0.77122946
9375,0.69763186,0.68410538,0.76958682
9390,0.6981590599999999,0.68171008,0.76969872
9405,0.6948585,0.68240994,0.77190088
9420,0.6954220200000001,0.68469218,0.7705042799999999
9435,0.6992272800000001,0.68144,0.77003124
9450,0.7006907,0.67879532,0.77106482
9465,0.6997962,0.6784766600000001,0.7701571199999999
9480,0.6985967,0.6785877600000001,0.77095296
9495,0.6997781999999999,0.67881036,0.77254566
9510,0.6997571,0.67675908,0.7735823000000001
9525,0.698305,0.67661456,0.7713390800000001
9540,0.69984918,0.67270966,0.7711062200000001
9555,0.6991305400000001,0.6710418199999999,0.77243762
9570,0.69879942,0.67317974,0.77265946
9585,0.6991765,0.6749801,0.7737185599999999
9600,0.7000382399999999,0.68090648,0.7748238000000001
9615,0.69732984,0.6830113,0.7775378000000001
9630,0.6964115200000001,0.6787439999999999,0.77301646
9645,0.6972356000000001,0.6765295600000001,0.7659885799999999
9660,0.69846228,0.6770478799999999,0.76528514
9675,0.69455236,0.67913352,0.76787406
9690,0.6948536,0.68399418,0.76507594
9705,0.6961394799999999,0.68866016,0.7666157
9720,0.69638722,0.68988776,0.77045738
9735,0.69582128,0.68738138,0.7709587999999999
9750,0.69890992,0.68767256,0.76919236
9765,0.69845266,0.68776172,0.77093646
9780,0.7013107,0.68850044,0.76922168
9795,0.70154778,0.68504268,0.7654492999999999
9810,0.69729002,0.68474302,0.76425528
9825,0.69735322,0.6860645599999999,0.76215698
9840,0.6956025,0.68623452,0.76356736
9855,0.6978449000000001,0.6864843,0.76595314
9870,0.6967863400000001,0.6835928,0.7656028
9885,0.69317728,0.68085998,0.76487774
9900,0.69120546,0.6821599399999999,0.76789632
9915,0.69227,0.67989566,0.76736734
9930,0.69720244,0.6772971,0.7650555
9945,0.69471558,0.6774544400000001,0.7618003600000001
9960,0.6924564,0.67837502,0.7603419800000001
9975,0.69440184,0.6749615,0.7600337
9990,0.6929062399999999,0.67567166,0.7655242800000001
10005,0.69206104,0.6760803599999999,0.76413796
10020,0.6916019400000001,0.67435198,0.76353874
10035,0.69400492,0.67463766,0.76562216
10050,0.6924604,0.67552628,0.7637402
10065,0.69305992,0.67256242,0.7588895999999999
10080,0.69390424,0.67141108,0.75954444
10095,0.69562688,0.67209774,0.76017292
10110,0.6928104,0.6731385799999999,0.7595723200000001
10125,0.69157858,0.6784159,0.75679566
10140,0.6920509,0.6796895000000001,0.7591479
10155,0.6930394599999999,0.67973814,0.75982408
10170,0.6903821600000001,0.67661412,0.7591048
10185,0.69107118,0.67788314,0.76011924
10200,0.6912210400000001,0.6808423,0.7600188400000001
10215,0.68866306,0.6798467600000001,0.7574831000000001
10230,0.68963656,0.6798495,0.75992194
10245,0.68957386,0.6808211,0.76340856
10260,0.69241054,0.6817229399999999,0.7641963199999999
10275,0.69566666,0.68226912,0.76522962
10290,0.69539792,0.68020802,0.7632494599999999
10305,0.69634086,0.6815916799999999,0.76358076
10320,0.6945362799999999,0.6829461600000001,0.76368006
10335,0.69210712,0.6829600600000001,0.76590048
10350,0.69004136,0.68243036,0.77104096
10365,0.6886817999999999,0.6812297599999999,0.77302176
10380,0.6877666000000001,0.6810727400000001,0.7690598
10395,0.68901698,0.67961742,0.76648354
10410,0.6890786,0.6778932799999999,0.7660768
10425,0.690544,0.6767065600000001,0.7668651
10440,0.69129518,0.6736211400000001,0.7687161
10455,0.69211044,0.67549864,0.76882714
10470,0.6924836999999999,0.6743802200000001,0.7682364800000001
10485,0.6928807,0.6728307,0.7676672000000001
10500,0.69262658,0.67278698,0.7685289799999999
10515,0.6913165600000001,0.6747594800000001,0.76863956
10530,0.6904343799999999,0.67889548,0.7667613799999999
10545,0.6889399,0.6785737199999999,0.76346356
10560,0.68781992,0.67705826,0.76784664
10575,0.69094488,0.6788785799999999,0.7679433400000001
10590,0.6909155199999999,0.68297786,0.76524666
10605,0.68947652,0.6820006,0.766621
10620,0.68815608,0.68271766,0.76914626
10635,0.6882784599999999,0.6853844800000001,0.7673863799999999
10650,0.6879603799999999,0.6844080800000001,0.76769102
10665,0.68943866,0.6872860799999999,0.76732874
10680,0.68885064,0.6876502999999999,0.76445322
10695,0.68865968,0.69075364,0.76151006
10710,0.68898752,0.69470294,0.75927594
10725,0.69262762,0.6930122799999999,0.76043914
10740,0.69052848,0.69080544,0.7580653599999999
10755,0.69107426,0.69039134,0.7594783599999999
10770,0.69401324,0.6925023400000001,0.7608555800000001
10785,0.6930925000000001,0.69246082,0.7639303
10800,0.6965053400000001,0.6873554199999999,0.76509118
10815,0.69654554,0.68253202,0.7666988600000001
10830,0.6938791999999999,0.68073476,0.7659358
10845,0.6917479400000001,0.68334104,0.7642905999999999
10860,0.69326014,0.6885952799999999,0.76240368
10875,0.6925627400000001,0.68874464,0.7615048600000001
10890,0.69532572,0.69009354,0.7630289600000001
10905,0.6955162199999999,0.69004436,0.76542282
10920,0.6953425,0.69009678,0.77013724
10935,0.69266852,0.6871977800000001,0.76964696
10950,0.6934254,0.6853277,0.7695780999999999
10965,0.6920675799999999,0.6902276399999999,0.76666432
10980,0.6912277,0.69363188,0.76527412
10995,0.6931572199999999,0.69133662,0.76453772
11010,0.69223646,0.69072194,0.7636978000000001
11025,0.69239238,0.6914485,0.7645097200000001
11040,0.69276126,0.6922427600000001,0.7620829600000001
11055,0.69307946,0.69127644,0.7625515799999999
11070,0.6923654,0.69085746,0.7648976399999999
11085,0.68989354,0.68913184,0.76475916
11100,0.6932678,0.6879639000000001,0.7642967
11115,0.69498244,0.68595766,0.7629526799999999
11130,0.69610006,0.68522706,0.76129892
11145,0.69520202,0.68902686,0.7621370000000001
11160,0.6951833000000001,0.69115742,0.7623765400000001
11175,0.6953972,0.6881674200000001,0.7589888600000001
11190,0.6979856999999999,0.6874758799999999,0.76235992
11205,0.6964968,0.6873662,0.7630744
11220,0.69432684,0.6856713600000001,0.7617059
11235,0.6925178599999999,0.6865292,0.7619722400000001
11250,0.69090936,0.68513062,0.7652225199999999
11265,0.6900217999999999,0.6826789,0.76816416
11280,0.69187858,0.6773935600000001,0.76449988
11295,0.6910902,0.67866552,0.7619116800000001
11310,0.6903572800000001,0.6823974800000001,0.76286124
11325,0.69049384,0.6837659600000001,0.76181046
11340,0.6886066200000001,0.68445916,0.7607045800000001
11355,0.69124274,0.68670776,0.7576520800000001
11370,0.6928720800000001,0.68719514,0.7591260200000001
11385,0.6924515,0.68535094,0.7582513799999999
11400,0.6887046600000001,0.6854233000000001,0.75686926
11415,0.6890658399999999,0.68300284,0.75637506
11430,0.68912306,0.68257578,0.75597418
11445,0.6871853,0.6845352800000001,0.7574588
11460,0.68752074,0.6855869800000001,0.7594845800000001
11475,0.68554,0.68780486,0.7633546199999999
11490,0.6858793799999999,0.6871259000000001,0.76200812
11505,0.6865451400000001,0.68428286,0.76136346
11520,0.6896007799999999,0.68442276,0.76078402
11535,0.69104788,0.68260824,0.76105402
11550,0.68701364,0.68249692,0.75955426
11565,0.68679798,0.68400306,0.75941002
11580,0.6884008,0.6843602400000001,0.7587868799999999
11595,0.6888341199999999,0.68540644,0.7604261
11610,0.6889018400000001,0.6838999800000001,0.75832578
11625,0.6902624,0.6845817599999999,0.7568585
11640,0.6926568000000001,0.68717342,0.75873686
11655,0.69437878,0.68238586,0.76018338
11670,0.6949966000000001,0.67839602,0.76038352
11685,0.6948276400000001,0.68106582,0.7585593199999999
11700,0.696005,0.68222848,0.75701208
11715,0.69561672,0.68312398,0.7574464999999999
11730,0.69336608,0.6832727599999999,0.75696592
11745,0.69414046,0.6826169,0.7599292599999999
11760,0.6956915600000001,0.6826378599999999,0.76191078
11775,0.69617806,0.68155548,0.7650915
11790,0.6919934999999999,0.68001954,0.7642132599999999
11805,0.69056964,0.67834784,0.76520436
11820,0.6928892000000001,0.6789588000000001,0.7646234599999999
11835,0.6928111800000001,0.6795845,0.7599363800000001
11850,0.69464646,0.67596296,0.76263346
11865,0.69425074,0.6746139,0.7656541400000001
11880,0.69222118,0.6761687200000001,0.76144818
11895,0.69218162,0.67975938,0.7623758599999999
11910,0.69077628,0.67973892,0.7672709999999999
11925,0.6899163,0.68005816,0.76690088
11940,0.6911429,0.68150846,0.76756276
11955,0.6922540600000001,0.6839297000000001,0.76660232
11970,0.6902497200000001,0.68474422,0.76028796
11985,0.68815236,0.6852362200000001,0.76134582


==> revision_pdf_figures/data/25_distance_barplot_statistics.csv <==
Label,Category,Average_Speed,Std_Speed,SE_Speed,Num_Seeds,Min_Speed,Max_Speed,Path
AA-V,0%,0.01295561512153177,0.0015422923288668493,0.0002181130728627484,50,0.0039734717076428,0.0143449176694551,
AA-V,5%,0.012505644795692057,0.0007772292514583321,0.00010991681484854618,50,0.0104488756954435,0.0139160794912575,
AA-V,10%,0.010887391103867241,0.0016598568095991236,0.00023473920117324167,50,0.0040472939702369,0.0129958839485123,
AA-V,15%,0.0096828524596276,0.0015330558366209713,0.00021680683560246092,50,0.0057308076290466,0.0121189328675278,
AA-V,20%,0.004413714217991146,0.0035203336576582417,0.0004978503602738769,50,2.368639078836112e-05,0.0100853683221426,
AAPG-V,0%,0.008444265904839399,0.0007584382211168869,0.00010725936185256257,50,0.0061898740311907,0.0093913589654337,
AAPG-V,5%,0.008013046034659778,0.0016880287067452956,0.0002387233090754313,50,0.0003094186729725,0.0094602655808531,
AAPG-V,10%,0.007398491590746463,0.001557905824384347,0.00022032115457443807,50,0.0024122237963702,0.009440907713779,
AAPG-V,15%,0.00775848646554522,0.0014382909166330273,0.00020340505209404577,50,0.0023903019488283,0.009324605961726,
AAPG-V,20%,0.0069348079776513204,0.00196765539663043,0.00027826849479913653,50,0.0012598285686289,0.0094553131163734,


==> revision_pdf_figures/data/40_cd_pgne_vb_20f_et_mean_wide.csv <==
Time step,Avoid,Avoid Half Force,Avoid Half Time
0,0.149144132,0.149144132,0.149144132
15,0.1453706632,0.1442766136,0.1448116784
30,0.1492889312,0.147095328,0.14749918539999998
45,0.164797728,0.15793950340000001,0.160803324
60,0.17815048,0.17316243199999998,0.174641182
75,0.188734702,0.18473266800000002,0.177154766
90,0.19570684400000002,0.188385658,0.1787976206
105,0.204944976,0.19352227,0.18376703800000002
120,0.212784562,0.201098604,0.187281246
135,0.220374282,0.20614045,0.19312919999999997
150,0.22578439800000003,0.208094508,0.19451566
165,0.23275485799999998,0.212628244,0.195551722
180,0.237160254,0.218473154,0.198832778
195,0.23928560399999999,0.22195720600000002,0.20314277
210,0.23823129,0.22784544799999998,0.20813930800000002
225,0.237731764,0.23735599000000002,0.215037562
240,0.23498470000000002,0.240574414,0.217201594
255,0.23590235799999998,0.240238114,0.2128011202
270,0.237977494,0.240124992,0.21135886599999998
285,0.239234062,0.238614328,0.216507488
300,0.24169563400000002,0.242675936,0.22140541
315,0.241729788,0.247362198,0.22518808799999998
330,0.242597858,0.253532516,0.226682886
345,0.24234354800000002,0.263704466,0.22784118800000003
360,0.250237696,0.262966314,0.23364957539999998
375,0.255462506,0.260731224,0.2384545878
390,0.261111054,0.259042072,0.244289008
405,0.26767074399999996,0.25768959599999997,0.248208242
420,0.27207245199999996,0.26347379,0.251863664
435,0.279385136,0.262454448,0.25082506
450,0.283799542,0.26568095799999997,0.24971018400000003
465,0.292531554,0.270545266,0.254283668
480,0.298819796,0.270606152,0.257319372
495,0.3035255,0.270590746,0.260289976
510,0.30687576,0.271339936,0.26072482
525,0.308936362,0.27090761,0.267642916
540,0.313695026,0.270775966,0.268953806
555,0.316333082,0.272531572,0.266587156
570,0.32258474200000004,0.274579402,0.262236688
585,0.326146226,0.2731658068,0.262067224
600,0.330176072,0.27757287399999997,0.265300452
615,0.33232507400000005,0.28533925660000004,0.27071603
630,0.33492596399999996,0.289818524,0.276969714
645,0.34225977399999996,0.29364336599999996,0.277707562
660,0.345707782,0.299910626,0.275674926
675,0.34789467199999996,0.30394265600000003,0.276717492
690,0.35154913,0.30531009600000003,0.275177956
705,0.35276499799999994,0.307732268,0.274126762
720,0.35256433200000004,0.311427436,0.274647544
735,0.35543105199999997,0.314592502,0.277492782
750,0.35859019000000003,0.316099198,0.273783372
765,0.36667229399999995,0.318820632,0.272568346
780,0.37063685399999996,0.323437146,0.273603628
795,0.37563367999999997,0.326810122,0.275671496
810,0.37609294400000004,0.333500996,0.281996546
825,0.376848276,0.336863,0.286933978
840,0.37559356200000005,0.339639094,0.290677906
855,0.37803663800000004,0.34711686399999997,0.290231828
870,0.38188460399999996,0.34904618,0.293960422
885,0.387012748,0.35190539600000004,0.291715864
900,0.38921015400000003,0.35202097600000004,0.288065312
915,0.39071834600000005,0.350539128,0.286385814
930,0.395390748,0.352836942,0.287711874
945,0.398707562,0.35179120599999997,0.293267874
960,0.405247464,0.35695849199999996,0.302226416
975,0.40617308799999996,0.358477276,0.308863958
990,0.406501612,0.36268437,0.307732014
1005,0.407334818,0.36802771,0.303833534
1020,0.407217898,0.36855796599999996,0.305158254
1035,0.407024168,0.36705401019999995,0.308978272
1050,0.40972738200000003,0.3698217814,0.30914271
1065,0.412281906,0.375128828,0.31236432199999997
1080,0.41454336599999997,0.374695336,0.305535744
1095,0.416878368,0.38062783600000005,0.307249322
1110,0.417404212,0.38491186,0.313375066
1125,0.419654926,0.38496848,0.321087682
1140,0.41921723,0.38495621999999996,0.334220396
1155,0.421293918,0.38622135999999996,0.340140386
1170,0.42118492199999996,0.38855916,0.34325227599999997
1185,0.42761501199999996,0.38886324,0.345757536
1200,0.433088118,0.38894138,0.35036589999999995
1215,0.437616816,0.39030782199999997,0.35246680599999997
1230,0.441945586,0.39469938,0.35378428999999995
1245,0.442514968,0.398020476,0.354699054
1260,0.44177624000000004,0.398009816,0.35670409200000003
1275,0.44200561,0.400350508,0.35544836
1290,0.44317014,0.40569147200000005,0.35984736
1305,0.44563616000000006,0.411450996,0.36632754
1320,0.44747258,0.41817622800000004,0.3743551
1335,0.45205216,0.424633684,0.3797577
1350,0.45804012,0.43137789400000004,0.38038342
1365,0.45747605999999996,0.43697127,0.38352870000000006
1380,0.4608986,0.440201086,0.389058456
1395,0.46299854,0.44537610800000005,0.395189438
1410,0.46675654,0.449790078,0.399989464
1425,0.4683679,0.45391619,0.397356286
1440,0.46930418,0.45783716599999996,0.39839757400000003
1455,0.46976722000000004,0.46522724600000004,0.396818626
1470,0.47413958,0.471795324,0.394738786
1485,0.47977670000000006,0.471853106,0.393605944
1500,0.4825294,0.47012742,0.390114522
1515,0.48508026,0.470747912,0.393117626
1530,0.48514215,0.47123952,0.39488121200000004
1545,0.48610497799999997,0.47003527300000003,0.39389738399999996
1560,0.488301978,0.47182729,0.40012773799999996
1575,0.488335838,0.477089566,0.40385983799999997
1590,0.49043636999999995,0.483800978,0.40941609999999995
1605,0.492940636,0.48821531999999995,0.414902482
1620,0.49518506,0.490056204,0.417756528
1635,0.497921474,0.495236592,0.41400334800000005
1650,0.49733188,0.497059624,0.412108694
1665,0.49729127,0.4989863,0.415083304
1680,0.498551998,0.500384544,0.41438879
1695,0.501210654,0.503805982,0.415496878
1710,0.5036051779999999,0.50697992,0.418806758
1725,0.506751922,0.503693352,0.41714644
1740,0.50410751,0.50437891,0.41681184000000004
1755,0.50502013,0.503976544,0.41526611199999997
1770,0.505368894,0.50608532,0.414810332
1785,0.5052199900000001,0.510835704,0.414571926
1800,0.507517296,0.514727908,0.416973616
1815,0.5080527140000001,0.516170254,0.423142408
1830,0.512273936,0.518945986,0.429434236
1845,0.5121342854,0.51759064,0.43091714799999997
1860,0.5165428498,0.517825506,0.433559414
1875,0.520426614,0.519353148,0.4323335566
1890,0.522370166,0.521616434,0.4344937246
1905,0.523395996,0.526618806,0.43838811
1920,0.526273226,0.5275661660000001,0.441419714
1935,0.525942452,0.529535076,0.44372964400000003
1950,0.526514724,0.533747242,0.442484612
1965,0.529414512,0.536060234,0.443060664
1980,0.530751212,0.5399852119999999,0.44407990599999997
1995,0.5305195,0.539933482,0.44366045
2010,0.5327347840000001,0.538775436,0.4438458
2025,0.53263362,0.541757572,0.44335631
2040,0.533452148,0.54566942,0.442955034
2055,0.531943032,0.54746782,0.446056672
2070,0.533194916,0.54538276,0.44891666
2085,0.533731344,0.54709898,0.450563038
2100,0.534383228,0.54922322,0.45263324400000005
2115,0.53194763,0.5533388,0.459706636
2130,0.530599976,0.558636,0.46342196
2145,0.531035804,0.55939266,0.46239814
2160,0.535193478,0.56010826,0.46089364000000005
2175,0.53564938,0.56245796,0.46502783999999997
2190,0.537376878,0.5642891999999999,0.46874912
2205,0.54050897,0.56794542,0.47363338
2220,0.540365478,0.5700643,0.47804561999999995
2235,0.54091289,0.5708658400000001,0.481854602
2250,0.540626032,0.5702966,0.48526631600000003
2265,0.5430036619999999,0.5677105,0.489730374
2280,0.5445162513999999,0.56978558,0.49489308
2295,0.5459508599999999,0.5692429400000001,0.498223298
2310,0.545864914,0.57133106,0.500396064
2325,0.547977684,0.57345718,0.49954243400000004
2340,0.550979202,0.57530756,0.495910626
2355,0.551728308,0.58020536,0.494679456
2370,0.549673814,0.58131234,0.4951977182
2385,0.54880375,0.57966246,0.499536692
2400,0.55024695,0.5819942,0.503601642
2415,0.551696394,0.5866922999999999,0.505543548
2430,0.551395968,0.5892953599999999,0.50496547
2445,0.552171274,0.5900806,0.50846628
2460,0.551729128,0.59414276,0.51139728
2475,0.553625734,0.5948017,0.512179048
2490,0.552474716,0.5950809,0.514739068
2505,0.552387876,0.5906864199999999,0.5227413160000001
2520,0.553772216,0.59221932,0.532079974
2535,0.55638973,0.59516776,0.537580042
2550,0.559871562,0.6012592999999999,0.5388305600000001
2565,0.5624003439999999,0.60632988,0.5359817
2580,0.564163056,0.60506936,0.53627426
2595,0.562758862,0.6079092,0.53497286
2610,0.55988362,0.6083115800000001,0.53672052
2625,0.560595894,0.60779468,0.536538954
2640,0.56190164,0.61089022,0.53829611
2655,0.564142074,0.61173816,0.54341463
2670,0.5646049,0.61392488,0.546684964
2685,0.564283248,0.61527088,0.54966418
2700,0.560280092,0.61379858,0.55189824
2715,0.55845188,0.61731154,0.55483476
2730,0.561699344,0.61777456,0.56025264
2745,0.562572992,0.61817632,0.56296214
2760,0.5637768900000001,0.61785728,0.56068836
2775,0.5632754520000001,0.61810846,0.5615663399999999
2790,0.56142294,0.61851878,0.5636761
2805,0.563161008,0.6152959,0.562583442
2820,0.564833752,0.61442904,0.5636541198
2835,0.563687932,0.61304488,0.570516256
2850,0.56289196,0.61175292,0.576785244
2865,0.5615675,0.61106694,0.578993166
2880,0.561800506,0.61546586,0.58221774
2895,0.55941223,0.6205646,0.58686754
2910,0.561494352,0.62277728,0.58815902
2925,0.565118008,0.62351696,0.59172786
2940,0.566868324,0.6219417,0.59962914
2955,0.5653867060000001,0.61811732,0.60552262
2970,0.562565882,0.61587126,0.6100226400000001
2985,0.56263979,0.6135204799999999,0.61675348
3000,0.561852532,0.61497216,0.6204292
3015,0.5611963,0.61607968,0.6259859200000001
3030,0.559562042,0.6171373,0.62673822
3045,0.561895484,0.62268928,0.6255933
3060,0.564018124,0.62404252,0.61797242
3075,0.56286391,0.6246934000000001,0.61609834
3090,0.563550076,0.623851414,0.61736164
3105,0.55958092,0.6257195200000001,0.61535124
3120,0.559625682,0.62680932,0.6142307
3135,0.5629215,0.62785292,0.60979176
3150,0.564537506,0.62799244,0.60740358
3165,0.5626792780000001,0.62555374,0.60445706
3180,0.5617319,0.62330271,0.60283496
3195,0.5618109299999999,0.623037072,0.60137614
3210,0.560337112,0.6210388259999999,0.60502742
3225,0.5607098,0.61760639,0.60760182
3240,0.563257088,0.619771332,0.611430036
3255,0.561648492,0.619532382,0.61476521
3270,0.556051096,0.621114594,0.618129384
3285,0.555915426,0.624259406,0.62321678
3300,0.5569487980000001,0.62236522,0.625922422
3315,0.554838016,0.620279762,0.628507274
3330,0.552474514,0.617785696,0.6300525419999999
3345,0.554836904,0.616839426,0.63063431
3360,0.555362894,0.61987834,0.629605485
3375,0.555811624,0.62289262,0.628443458
3390,0.555859762,0.625408822,0.6300926419999999
3405,0.55687444,0.6236820519999999,0.6315002114
3420,0.55826192,0.6255535919999999,0.63507325
3435,0.558834192,0.626113572,0.637856186
3450,0.5592330400000001,0.623730166,0.641000126
3465,0.561650274,0.62107384,0.644822498
3480,0.56512094,0.62359852,0.644358232
3495,0.564156884,0.62590696,0.6444666859999999
3510,0.567544802,0.62341924,0.6434149960000001
3525,0.569198042,0.62747798,0.64328112
3540,0.5691024020000001,0.6300647,0.64732442
3555,0.568657306,0.62802426,0.64799828
3570,0.567330518,0.62650286,0.65229698
3585,0.568252886,0.6242920000000001,0.6573461399999999
3600,0.57126025,0.62331846,0.65864508
3615,0.56931045,0.62507354,0.6565354999999999
3630,0.569447296,0.6243531,0.65623528
3645,0.570041222,0.62494102,0.65342504
3660,0.568987326,0.6256666599999999,0.6523230999999999
3675,0.5697843859999999,0.62358218,0.6543462
3690,0.569610202,0.62419914,0.65367836
3705,0.57037209,0.6241692,0.6515819
3720,0.569975248,0.6237471800000001,0.6494579
3735,0.5689498199999999,0.6245253000000001,0.64748418
3750,0.569453804,0.6241263,0.64717966
3765,0.5681964,0.62248008,0.65039488
3780,0.569623558,0.62683824,0.6498938599999999
3795,0.5688786056,0.62497842,0.65101486
3810,0.571231186,0.62635798,0.6517852999999999
3825,0.573998272,0.62710964,0.653215216
3840,0.5722213298,0.62681928,0.65350298
3855,0.570112472,0.62624868,0.6542024879999999
3870,0.56979329,0.62916212,0.653189122
3885,0.56968989,0.6298275600000001,0.652116134
3900,0.56720112,0.62939528,0.651289508
3915,0.569354754,0.62873982,0.65261759
3930,0.568722818,0.62964646,0.6585037300000001
3945,0.567260998,0.62937452,0.664068156
3960,0.566339268,0.6316332,0.663817354
3975,0.565012952,0.6330725,0.6657251580000001
3990,0.564495392,0.63174576,0.6655772600000001
4005,0.564165598,0.62931724,0.666985474
4020,0.564060322,0.62580108,0.669219414
4035,0.5657734560000001,0.62648874,0.6721694979999999
4050,0.567036356,0.62634448,0.6744721200000001
4065,0.5686383620000001,0.6256607,0.67736718
4080,0.569391342,0.6265404,0.677697658
4095,0.5713900319999999,0.6268501,0.676004842
4110,0.573058218,0.6262249400000001,0.6757701079999999
4125,0.575206086,0.62461484,0.6738135
4140,0.573511522,0.62455828,0.669416322
4155,0.575862408,0.62398848,0.668141704
4170,0.5751831119999999,0.62528618,0.6679652500000001
4185,0.57422151,0.62371556,0.667895602
4200,0.574460446,0.6217558400000001,0.671862046
4215,0.57186306,0.6247692,0.674182692
4230,0.571684674,0.62428308,0.6736517399999999
4245,0.570691112,0.62253506,0.6724808400000001
4260,0.5698091000000001,0.62437858,0.67205902
4275,0.57142958,0.62807268,0.67406274
4290,0.5721162,0.6279488599999999,0.67906336
4305,0.57112292,0.62875852,0.68013738
4320,0.57157603,0.62599834,0.67850996
4335,0.574798338,0.62745876,0.67594812
4350,0.5749201,0.62795198,0.6746205399999999
4365,0.5719393,0.6266731,0.67523644
4380,0.56964814,0.62320322,0.6756981799999999
4395,0.5676481,0.62838634,0.676835
4410,0.56758918,0.62849722,0.6751769
4425,0.57014458,0.62843006,0.6731970199999999
4440,0.57130128,0.6299800799999999,0.67257146
4455,0.570453858,0.63424434,0.6749778999999999
4470,0.5698718660000001,0.63063502,0.67376702
4485,0.5703633,0.6301988000000001,0.67540036
4500,0.569977132,0.6332064599999999,0.6759393199999999
4515,0.57119158,0.63378132,0.6768207599999999
4530,0.57079758,0.63150702,0.67739762
4545,0.56786952,0.62973022,0.67800056
4560,0.56828766,0.6290928,0.6772169800000001
4575,0.5691994,0.6315802,0.6764334599999999
4590,0.56964978,0.63105038,0.6745418
4605,0.56924688,0.63247234,0.67288132
4620,0.57018966,0.63227532,0.67207178
4635,0.5707589,0.63286646,0.6744894600000001
4650,0.57112498,0.63707712,0.67838822
4665,0.57375108,0.6357212400000001,0.6786625599999999
4680,0.57514526,0.6338328400000001,0.67735136
4695,0.57526402,0.63285902,0.68163902
4710,0.5746391599999999,0.63247186,0.68071412
4725,0.5755543,0.63018074,0.6816405419999999
4740,0.57604914,0.63198562,0.68180807
4755,0.57810144,0.63251588,0.680490348
4770,0.57789974,0.63310424,0.682186746
4785,0.57735216,0.6307608,0.685344478
4800,0.57839666,0.6316767,0.6880381339999999
4815,0.576885,0.63129272,0.688195168
4830,0.5747466800000001,0.63039982,0.687394714
4845,0.57355102,0.62975042,0.685062432
4860,0.57376166,0.63035974,0.6853395480000001
4875,0.57560338,0.62976804,0.684962582
4890,0.57748842,0.63073116,0.6852423919999999
4905,0.57919676,0.6267787,0.688608208
4920,0.57761686,0.6299293,0.6898624139999999
4935,0.57863038,0.63193492,0.68798496
4950,0.58002794,0.63238894,0.68945658
4965,0.5827177,0.6333225,0.69237498
4980,0.58364764,0.63529566,0.69350594
4995,0.58317388,0.63509744,0.69222202
5010,0.58247264,0.63223698,0.69223522
5025,0.5800527,0.63057946,0.68850788
5040,0.5785602999999999,0.6309218,0.68702432
5055,0.577445852,0.63444314,0.68891892
5070,0.5787992,0.63516222,0.6909194399999999
5085,0.5810962,0.63198778,0.6906036600000001
5100,0.5821152399999999,0.63279468,0.68915222
5115,0.58163198,0.63244154,0.6903147
5130,0.576870148,0.6328379199999999,0.69085628
5145,0.578341706,0.63289194,0.6911705
5160,0.57529024,0.63080894,0.6912239200000001
5175,0.572729924,0.62937658,0.69559408
5190,0.57218773,0.63249084,0.69562568
5205,0.57231948,0.63221228,0.69697648
5220,0.5715410200000001,0.6292735,0.69859736
5235,0.573268184,0.6305934,0.6982586999999999
5250,0.573795478,0.62758426,0.6972028399999999
5265,0.5729932440000001,0.62560728,0.6994471
5280,0.57153709,0.6245275800000001,0.6996580400000001
5295,0.571797038,0.6240264,0.70085668
5310,0.5705058199999999,0.62260346,0.6987416999999999
5325,0.56962812,0.62117194,0.69679806
5340,0.57103636,0.624729,0.6964716
5355,0.57428871,0.62686108,0.6985499799999999
5370,0.57748649,0.62721638,0.70253156
5385,0.576202796,0.62850736,0.69883406
5400,0.574037678,0.6331247799999999,0.6961355760000001
5415,0.574109692,0.63120846,0.6941044359999999
5430,0.5721669699999999,0.63257886,0.69210421
5445,0.57112508,0.63223568,0.6924517419999999
5460,0.571470238,0.63074222,0.693011394
5475,0.57196437,0.63137144,0.694267324
5490,0.573169108,0.63175518,0.6953343
5505,0.5731827899999999,0.63387704,0.696947526
5520,0.572428364,0.63314174,0.695356622
5535,0.57238669,0.63328498,0.693446154
5550,0.57611108,0.63321036,0.692737508
5565,0.5747737940000001,0.63325568,0.693353246
5580,0.5732176880000001,0.6324895,0.6941512400000001
5595,0.569799154,0.63202158,0.6970056259999999
5610,0.569924882,0.63152306,0.6984271599999999
5625,0.56882301,0.63216072,0.6993917399999999
5640,0.56957172,0.63409916,0.70307796
5655,0.57185296,0.63560856,0.7007971399999999
5670,0.574080328,0.63727842,0.70157136
5685,0.575236798,0.6374004,0.7041303600000001
5700,0.577361848,0.6343658,0.70224656
5715,0.5767623319999999,0.63103412,0.70023926
5730,0.57453853,0.6334776,0.70103938
5745,0.5717606940000001,0.63347516,0.69759796
5760,0.570154984,0.63523984,0.6985057600000001
5775,0.56999214,0.6376397,0.69744298
5790,0.567640316,0.6349988,0.6980488800000001
5805,0.5689228,0.63305084,0.6984452600000001
5820,0.571342498,0.63333112,0.70077556
5835,0.5715726,0.63281092,0.70035158
5850,0.57080568,0.63377418,0.7030263600000001
5865,0.5717559099999999,0.63275026,0.70602462
5880,0.572259172,0.63334406,0.71137956
5895,0.570204692,0.63324016,0.7143272399999999
5910,0.571973676,0.6342530399999999,0.71716002
5925,0.571168076,0.63361808,0.7143785
5940,0.5700010600000001,0.63395534,0.7139561000000001
5955,0.5700221599999999,0.63456212,0.71779672
5970,0.573195954,0.6339341000000001,0.71803688
5985,0.5715632159999999,0.63209992,0.7183602
6000,0.570565362,0.6283852,0.7161810599999999
6015,0.570128854,0.6289736,0.71530644
6030,0.571509888,0.62901466,0.71205652
6045,0.57345179,0.62514464,0.71225004
6060,0.57133976,0.6226894399999999,0.71374888
6075,0.5704102,0.62384674,0.7129664200000001
6090,0.5708780999999999,0.62340704,0.71514174
6105,0.57095586,0.6206038,0.7172607200000001
6120,0.56906028,0.62157036,0.7150945799999999
6135,0.56962774,0.6213064,0.7137180399999999
6150,0.5678925,0.62278532,0.71328278
6165,0.56618056,0.62156078,0.71142208
6180,0.5661081800000001,0.62116836,0.7129137799999999
6195,0.56844602,0.62011178,0.7143833
6210,0.56937848,0.61909356,0.7152409
6225,0.5727944,0.62141378,0.7166891200000001
6240,0.5739832,0.6233774400000001,0.71700338
6255,0.57378164,0.62464202,0.71817544
6270,0.57276604,0.62523434,0.71704036
6285,0.5745473799999999,0.62663792,0.71615444
6300,0.57406384,0.62550132,0.7149203
6315,0.57304834,0.623945,0.71779646
6330,0.57214896,0.62440548,0.719180602
6345,0.57471392,0.62393272,0.7191116719999999
6360,0.5734156,0.62405976,0.7167431240000001
6375,0.5696022399999999,0.6201426800000001,0.7147759220000001
6390,0.56873928,0.61814086,0.71682739
6405,0.57032544,0.61606344,0.717553094
6420,0.57037908,0.61492256,0.714800486
6435,0.571948326,0.6149688799999999,0.71421781
6450,0.57112103,0.6138466,0.715570762
6465,0.571514274,0.61395206,0.7186401739999999
6480,0.572677262,0.61386872,0.716064964
6495,0.5713022080000001,0.6149154800000001,0.7166449699999999
6510,0.5694961279999999,0.61780608,0.7162469880000001
6525,0.569253114,0.61990128,0.7169662379999999
6540,0.567596326,0.61814374,0.71792912
6555,0.565871918,0.62210728,0.7151869519999999
6570,0.567456588,0.62169546,0.7103179919999999
6585,0.568119212,0.62173896,0.709422428
6600,0.5664154299999999,0.62002596,0.711496384
6615,0.565373016,0.62008672,0.71785658
6630,0.56399012,0.62060998,0.717385916
6645,0.56078478,0.62056506,0.7184264039999999
6660,0.56251794,0.6241888,0.7210238
6675,0.56542752,0.62704278,0.72073818
6690,0.5659196999999999,0.62758036,0.72192648
6705,0.5625427599999999,0.62426068,0.71952174
6720,0.562635438,0.62040642,0.7179513
6735,0.563712332,0.61706674,0.72221508
6750,0.568271716,0.62036482,0.72368208
6765,0.5683177460000001,0.61905362,0.7271459400000001
6780,0.56691637,0.61707742,0.7287828000000001
6795,0.565523694,0.61914556,0.7294597
6810,0.56341986,0.6189456,0.72994156
6825,0.56746823,0.61798108,0.7289775000000001
6840,0.5673661400000001,0.62147802,0.73255888
6855,0.56691786,0.62448476,0.7350537199999999
6870,0.568713804,0.62415664,0.7349882
6885,0.568793864,0.62201274,0.7354741
6900,0.569998738,0.62139432,0.73502042
6915,0.56769234,0.6267172599999999,0.7355615400000001
6930,0.568041648,0.6298665600000001,0.7346309999999999
6945,0.570959134,0.62797042,0.73385312
6960,0.569516122,0.6269347,0.738082
6975,0.56994095,0.62551656,0.7396335
6990,0.57054193,0.62368398,0.73958042
7005,0.571160754,0.62272374,0.7397497799999999
7020,0.569426736,0.62598136,0.74184016
7035,0.56915506,0.6280517,0.7427845999999999
7050,0.567498504,0.62732448,0.74296898
7065,0.567800942,0.62865614,0.7410541
7080,0.569181184,0.63271194,0.73941962
7095,0.566137016,0.63431408,0.73848488
7110,0.5655010500000001,0.63287214,0.7363709799999999
7125,0.56635808,0.63030186,0.7362759200000001
7140,0.566088554,0.6286005800000001,0.73591208
7155,0.56565676,0.63004378,0.73620852
7170,0.56981262,0.62981612,0.73299422
7185,0.5703699360000001,0.63026592,0.73270674
7200,0.571878318,0.62965406,0.73431376
7215,0.56958333,0.6285349,0.7332750400000001
7230,0.5691383179999999,0.6281058199999999,0.73331658
7245,0.5704547,0.62822042,0.73425906
7260,0.571609688,0.62529954,0.73118874
7275,0.573076312,0.6270641,0.7299618200000001
7290,0.573845308,0.6284938,0.7320720799999999
7305,0.5780815,0.63197772,0.73433208
7320,0.5816789,0.63264506,0.7329962600000001
7335,0.582727008,0.6307781,0.7325042399999999
7350,0.581485444,0.63151178,0.73193894
7365,0.5835312739999999,0.63322006,0.7309721
7380,0.583600308,0.63386232,0.7311084800000001
7395,0.579349106,0.6325521599999999,0.72964032
7410,0.576462326,0.63171396,0.7293012799999999
7425,0.5792282320000001,0.63670462,0.7261208
7440,0.5796344059999999,0.63700046,0.7263415380000001
7455,0.5785400700000001,0.63730672,0.7266582800000001
7470,0.577965054,0.63605764,0.7319890800000001
7485,0.577460126,0.63181162,0.7347785
7500,0.577171474,0.63280144,0.73454564
7515,0.5761264899999999,0.6320962800000001,0.7356763
7530,0.575884112,0.63081398,0.73666716
7545,0.5755048620000001,0.6298602799999999,0.7348318399999999
7560,0.5736111979999999,0.63023348,0.7331354600000001
7575,0.5671563900000001,0.6291631,0.7321460000000001
7590,0.566592654,0.6307421999999999,0.73509514
7605,0.569444934,0.6287112,0.7356682999999999
7620,0.566105228,0.6285202799999999,0.73320806
7635,0.564475136,0.62847018,0.73270672
7650,0.56317352,0.62740552,0.73356906
7665,0.565410472,0.62760638,0.73445294
7680,0.565602932,0.6305613800000001,0.7376374
7695,0.565444086,0.6290188,0.73588512
7710,0.563367446,0.6259834,0.7324306799999999
7725,0.565709534,0.6230272,0.73298062
7740,0.566130368,0.6280226799999999,0.7330523200000001
7755,0.566291828,0.63071534,0.7324351400000001
7770,0.565067034,0.62960732,0.7339551799999999
7785,0.566116372,0.62839584,0.7336117799999999
7800,0.570183484,0.62870818,0.7358409
7815,0.571172996,0.6282862,0.73673344
7830,0.569531986,0.6286621800000001,0.73455754
7845,0.570040212,0.63006998,0.73543362
7860,0.570007902,0.62990352,0.7363473399999999
7875,0.5702320860000001,0.6296630000000001,0.7370832799999999
7890,0.571331164,0.63153136,0.7355867
7905,0.571542542,0.63019226,0.7372230000000001
7920,0.572506852,0.62852032,0.7396600200000001
7935,0.57157503,0.62660266,0.7398886
7950,0.5716408080000001,0.62531958,0.7416082799999999
7965,0.568581196,0.62466824,0.7412536799999999
7980,0.569372572,0.62428576,0.7387517200000001
7995,0.570236106,0.62438638,0.74004262
8010,0.570236102,0.6271569,0.73770074
8025,0.573835928,0.6245355,0.7351185
8040,0.572882782,0.61783106,0.7371037
8055,0.574204696,0.61690168,0.73914324
8070,0.574804886,0.61804278,0.73675252
8085,0.57255645,0.61955636,0.7326111000000001
8100,0.5712533599999999,0.61999806,0.73282538
8115,0.568770616,0.62027852,0.73393886
8130,0.5708437080000001,0.6207828400000001,0.7342035
8145,0.569875362,0.62034148,0.73348872
8160,0.567299008,0.61863754,0.73175528
8175,0.571009306,0.6171237399999999,0.73229278
8190,0.56874978,0.61786148,0.73186744
8205,0.567447366,0.61653756,0.73225988
8220,0.567327912,0.617439,0.7318724
8235,0.565299568,0.61854244,0.7336250400000001
8250,0.56367827,0.61588562,0.7352226000000001
8265,0.5641159179999999,0.6160996200000001,0.73322472
8280,0.56775501,0.6198836999999999,0.73436626
8295,0.5695431088,0.6193076,0.73444094
8310,0.569424956,0.61983206,0.73697626
8325,0.5716293379999999,0.61864602,0.7352143800000001
8340,0.569891356,0.6182263,0.73344936
8355,0.568125456,0.61640866,0.73328726
8370,0.565890366,0.61615224,0.73443126
8385,0.564057366,0.61483458,0.73700718
8400,0.566550204,0.6147793,0.73739602
8415,0.568137862,0.61839994,0.73734084
8430,0.566095876,0.62114674,0.7364716
8445,0.56447251,0.62132588,0.7338397600000001
8460,0.566377198,0.62211814,0.73033818
8475,0.566580662,0.6193211000000001,0.7303222599999999
8490,0.567574366,0.6183690399999999,0.72953508
8505,0.5670393819999999,0.61891328,0.7316412200000001
8520,0.568025472,0.61784076,0.7330292
8535,0.56873029,0.61866776,0.73178644
8550,0.5671812580000001,0.62095816,0.73570954
8565,0.565767024,0.6225679199999999,0.7375556400000001
8580,0.56668076,0.62487492,0.73767376
8595,0.568316766,0.62544366,0.7361550800000001
8610,0.569545232,0.62540704,0.73505026
8625,0.570455712,0.6232664,0.73600474
8640,0.56986804,0.6210517999999999,0.73542924
8655,0.568411654,0.61947456,0.73731678
8670,0.5664142000000001,0.6187548,0.73534618
8685,0.56529498,0.61884244,0.73625258
8700,0.5642695719999999,0.6168378,0.73505652
8715,0.5632050799999999,0.61961412,0.7370345999999999
8730,0.5632443659999999,0.6170306999999999,0.7396638400000001
8745,0.563896158,0.61766014,0.73874878
8760,0.56684361,0.61721898,0.73892002
8775,0.56902576,0.62200804,0.73917892
8790,0.568623458,0.62320918,0.73890052
8805,0.569628348,0.6251534,0.7379106799999999
8820,0.568312986,0.62422744,0.74066828
8835,0.566836156,0.62280514,0.74049994
8850,0.56655152,0.6233506,0.73929042
8865,0.563973188,0.6216394199999999,0.73881102
8880,0.56327794,0.6211442,0.7401437
8895,0.560934256,0.62201794,0.73855506
8910,0.560497028,0.62156274,0.7380351199999999
8925,0.562621268,0.6205082399999999,0.7375132000000001
8940,0.561798584,0.62059314,0.7384841
8955,0.565279392,0.6182272600000001,0.7367547000000001
8970,0.568176648,0.6180574,0.7351393
8985,0.56625074,0.6203237,0.73446504
9000,0.567922876,0.6230253600000001,0.7318874200000001
9015,0.567047494,0.6245064,0.73304778
9030,0.568140976,0.6253673200000001,0.7335659800000001
9045,0.567330664,0.62260154,0.73470242
9060,0.567472604,0.62327282,0.73237048
9075,0.570155862,0.62418048,0.7297632000000001
9090,0.568427088,0.62295486,0.73182284
9105,0.5694017800000001,0.62523436,0.7303447599999999
9120,0.570725666,0.6270095,0.728540742
9135,0.568697522,0.62599434,0.730037222
9150,0.5678969779999999,0.62633262,0.7294926099999999
9165,0.568948454,0.62812118,0.729074502
9180,0.571089262,0.62777752,0.7303186959999999
9195,0.569277484,0.6272262399999999,0.732788812
9210,0.5696101920000001,0.62634596,0.731106236
9225,0.57251234,0.62369166,0.7303161880000001
9240,0.571836684,0.62085828,0.7299737399999999
9255,0.57080288,0.62058514,0.73063152
9270,0.570703364,0.6224745,0.7312261800000001
9285,0.5718519400000001,0.6221099999999999,0.73050848
9300,0.570556818,0.62378038,0.7295128
9315,0.57059685,0.62303456,0.73024642
9330,0.5704585560000001,0.61792954,0.7345022400000001
9345,0.5695161519999999,0.61450032,0.7379627999999999
9360,0.567871836,0.6182232400000001,0.73561756
9375,0.569033836,0.62271682,0.73524726
9390,0.570017216,0.62306728,0.73645548
9405,0.570355402,0.6217280199999999,0.74032436
9420,0.5704377,0.62530994,0.74031162
9435,0.57150804,0.62692988,0.73920542
9450,0.5715258,0.6262475200000001,0.7408349599999999
9465,0.569679986,0.62782086,0.7412269600000001
9480,0.568785032,0.62830666,0.7390872199999999
9495,0.5708312200000001,0.6296376,0.7380168399999999
9510,0.57193208,0.63067976,0.73862154
9525,0.5729004799999999,0.6286567000000001,0.74032484
9540,0.57341968,0.62351406,0.7414518800000001
9555,0.574534398,0.62053666,0.74514516
9570,0.5738978259999999,0.621268,0.74467158
9585,0.572345078,0.62217638,0.74123658
9600,0.571488916,0.6228482799999999,0.73888314
9615,0.57166742,0.62698584,0.7377209600000001
9630,0.573033892,0.6258467600000001,0.73704238
9645,0.571281868,0.62305508,0.7353978999999999
9660,0.57100872,0.62002824,0.7366987
9675,0.57108928,0.61997994,0.73924358
9690,0.57291376,0.61900432,0.737428004
9705,0.57250498,0.62075404,0.736133542
9720,0.568144076,0.61854778,0.737286332
9735,0.5695857759999999,0.6170241200000001,0.736079092
9750,0.56851467,0.6151108999999999,0.7357535679999999
9765,0.5685895200000001,0.61648814,0.735787834
9780,0.566756058,0.61352036,0.73509895
9795,0.5665689239999999,0.61442856,0.7353453759999999
9810,0.567979506,0.61587792,0.73578084
9825,0.568842752,0.61407364,0.73852574
9840,0.568522246,0.61427088,0.7392751
9855,0.569177002,0.6157937,0.73624552
9870,0.570203942,0.6137086,0.73589546
9885,0.571140588,0.61630566,0.7373361800000001
9900,0.575904618,0.61526172,0.73630938
9915,0.576513716,0.61252628,0.7386261399999999
9930,0.5787612560000001,0.6106746000000001,0.7369505599999999
9945,0.577565562,0.61144146,0.73724892
9960,0.5766741679999999,0.61280508,0.73621134
9975,0.5753440439999999,0.61565982,0.7354394399999999
9990,0.574342916,0.61439304,0.7373025200000001
10005,0.574200268,0.61695868,0.7357826799999999
10020,0.576646876,0.6202798399999999,0.7312335280000001
10035,0.576137044,0.6242239399999999,0.7336365659999999
10050,0.57475917,0.62590324,0.735777444
10065,0.576537642,0.6269509999999999,0.736409254
10080,0.58079239,0.6253668600000001,0.7356743640000001
10095,0.580927648,0.62574182,0.735194298
10110,0.5827751,0.6273078000000001,0.734540034
10125,0.58172268,0.62672616,0.734042594
10140,0.58045162,0.6256887799999999,0.732627414
10155,0.5800335640000001,0.62499672,0.7311688479999999
10170,0.579923924,0.6269186,0.732864534
10185,0.57957649,0.62776488,0.731924542
10200,0.5787162339999999,0.62715998,0.73145078
10215,0.576623424,0.6240464800000001,0.731898158
10230,0.577919196,0.62305028,0.729632726
10245,0.57790356,0.62095666,0.730518864
10260,0.578226566,0.62232512,0.733395816
10275,0.576421164,0.62307048,0.732672368
10290,0.576906948,0.62288694,0.731662324
10305,0.57869133,0.6220679,0.734169834
10320,0.58108598,0.62292906,0.733491586
10335,0.585346198,0.62251632,0.732593222
10350,0.58347296,0.62273776,0.732435254
10365,0.58036364,0.62329122,0.730539508
10380,0.576843086,0.62257268,0.731722768
10395,0.57873351,0.62314194,0.735843548
10410,0.5799112439999999,0.6244836,0.7366254360000001
10425,0.581298038,0.62425964,0.73407744
10440,0.582374058,0.62391884,0.7307942199999999
10455,0.579776424,0.62417434,0.73256518
10470,0.5763704,0.6255088,0.73477304
10485,0.575513598,0.62387238,0.7343301
10500,0.571647248,0.6229761,0.73296238
10515,0.57180398,0.62397662,0.73436916
10530,0.571068488,0.62176684,0.73201246
10545,0.5729110519999999,0.62283806,0.7303157400000001
10560,0.576187632,0.62774288,0.73311342
10575,0.576949174,0.62892882,0.73384223
10590,0.5753463879999999,0.6270502,0.73328618
10605,0.576506762,0.6282667,0.731789276
10620,0.577567248,0.6310991,0.732644434
10635,0.57657469,0.62768818,0.73235828
10650,0.5772327039999999,0.62580394,0.733227944
10665,0.577178116,0.62915772,0.735206068
10680,0.578944246,0.63002128,0.737554352
10695,0.57767048,0.6313658200000001,0.737521256
10710,0.579190336,0.62822652,0.739187436
10725,0.579040724,0.62699324,0.7421250279999999
10740,0.577312872,0.62935066,0.743778774
10755,0.579528618,0.63054024,0.744448206
10770,0.5811662,0.63058876,0.745504406
10785,0.579351816,0.63141502,0.745056498
10800,0.57824349,0.62980092,0.74424137
10815,0.579162906,0.62930366,0.74664213
10830,0.57799182,0.63029758,0.746458606
10845,0.577353312,0.63181114,0.7427889000000001
10860,0.579483594,0.63548536,0.739774098
10875,0.579625912,0.63695876,0.7395261120000001
10890,0.580628862,0.63610006,0.73855879
10905,0.5796644599999999,0.63345692,0.736611246
10920,0.583435458,0.63093814,0.7391918900000001
10935,0.5831817499999999,0.63114762,0.738821142
10950,0.5835254520000001,0.62852352,0.734550972
10965,0.583444354,0.62502158,0.734936208
10980,0.5842807059999999,0.62549174,0.735970216
10995,0.58382166,0.62753852,0.7356754259999999
11010,0.582893878,0.6280895000000001,0.733538818
11025,0.58196528,0.62431674,0.731443836
11040,0.5816237799999999,0.6236535599999999,0.7332481679999999
11055,0.5805036600000001,0.6244479599999999,0.735410342
11070,0.578528186,0.62552764,0.735035254
11085,0.578213648,0.62926688,0.73472478
11100,0.57694813,0.6323395399999999,0.7320893820000001
11115,0.576812098,0.63464428,0.7331045740000001
11130,0.579198872,0.6353892,0.735970084
11145,0.577688454,0.63530882,0.73656534
11160,0.579608172,0.63727658,0.735260322
11175,0.579605726,0.6369792400000001,0.735744892
11190,0.578379648,0.63590122,0.7384086759999999
11205,0.578698422,0.63603718,0.7346218840000001
11220,0.583325014,0.6368862200000001,0.7319549379999999
11235,0.586548458,0.6375603799999999,0.7364429199999999
11250,0.585919364,0.6336971,0.739442626
11265,0.582513096,0.6337292800000001,0.7409254359999999
11280,0.580151188,0.63394666,0.73668577
11295,0.5822616860000001,0.63591594,0.731726394
11310,0.580312956,0.6346729,0.73368126
11325,0.581297552,0.63450248,0.7347685560000001
11340,0.583316752,0.63583802,0.7324741779999999
11355,0.583547952,0.6350711600000001,0.730926934
11370,0.58327617,0.63478134,0.7314067679999999
11385,0.580796494,0.63576338,0.7332993179999999
11400,0.579462304,0.63301274,0.73349334
11415,0.582501006,0.6321479,0.733266026
11430,0.583401774,0.63142986,0.731507774
11445,0.58405125,0.63026646,0.73418275
11460,0.580043242,0.63193386,0.73599283
11475,0.57811891,0.63148528,0.734264802
11490,0.582191954,0.63281804,0.734913088
11505,0.58210652,0.6333563200000001,0.735360608
11520,0.580420448,0.6320876400000001,0.73322771
11535,0.5779942299999999,0.630586,0.732584824
11550,0.575194926,0.6288269,0.733178824
11565,0.577361814,0.62707294,0.731040146
11580,0.57822952,0.6281492399999999,0.730084564
11595,0.582628724,0.62955402,0.730894074
11610,0.584076394,0.63073612,0.7315588
11625,0.585730674,0.62734998,0.731967288
11640,0.585224798,0.62913446,0.735059076
11655,0.584827874,0.6305135,0.73346822
11670,0.587706914,0.63251986,0.7319926
11685,0.5887222959999999,0.63190744,0.729777814
11700,0.585701964,0.63095906,0.730994786
11715,0.5876833779999999,0.6293810599999999,0.73401881
11730,0.588371352,0.63237444,0.73384833
11745,0.587084672,0.63519644,0.734430818
11760,0.583514762,0.63357482,0.731384428
11775,0.583469768,0.6316877000000001,0.72926266
11790,0.582391072,0.63188822,0.7302237359999999
11805,0.5809715959999999,0.63359622,0.731804796
11820,0.580112104,0.63590784,0.7321827679999999
11835,0.582106168,0.6355151,0.729602084
11850,0.583965528,0.63683996,0.7278981899999999
11865,0.583490294,0.63991918,0.724563292
11880,0.583392466,0.63983596,0.7264367439999999
11895,0.5828297760000001,0.6391846,0.7273348
11910,0.584988936,0.6385586,0.726267038
11925,0.587282922,0.63659984,0.725642512
11940,0.5842565900000001,0.63764462,0.7286920299999999
11955,0.581818504,0.64001606,0.7313219192
11970,0.582861368,0.63951424,0.726541698
11985,0.581988646,0.64053064,0.7237281316


==> revision_pdf_figures/data/40_distance_barplot_statistics.csv <==
Label,Category,Average_Speed,Std_Speed,SE_Speed,Num_Seeds,Min_Speed,Max_Speed,Path
AA-V,0%,0.012450872707225218,0.002241304867714987,0.000316968374133537,50,0.0036206327869113,0.0140722197570295,
AA-V,5%,0.0107772705300168,0.0017275063869436136,0.0002443062961501802,50,0.0055136080866677,0.0128849498663524,
AA-V,10%,0.00833002259730743,0.0025707023343045057,0.0003635522105997606,50,0.0007556002638058,0.0122186307523973,
AA-V,15%,0.0042559912739372294,0.003024119407594893,0.00042767506804563876,50,6.557138811765084e-05,0.0105500519414417,
AA-V,20%,0.0011752502792242167,0.001871520539775534,0.00026467297296103756,50,1.8662056870044784e-05,0.0069926656304683,
AAPG-V,0%,0.008171232089711636,0.0012043295203534804,0.00017031791412501764,50,0.0039668403262424,0.0092722799163145,
AAPG-V,5%,0.007091373970229003,0.0016989106964360235,0.00024026225481605447,50,0.0024455159681139,0.0090488674286865,
AAPG-V,10%,0.007085106852938566,0.0017627439871067212,0.00024928964535579493,50,0.0005136383116687,0.0092280977616655,
AAPG-V,15%,0.005775402949553836,0.002264100696395424,0.0003201921911420778,50,0.0002584634910076,0.0091334672025858,
AAPG-V,20%,0.006241657378034433,0.0017882601796339098,0.00025289817990900224,50,0.0014486094140206,0.0091613879641717,


==> revision_pdf_figures/data/60_cd_pgne_vb_20f_et_mean_wide.csv <==
Time step,Avoid,Avoid Half Force,Avoid Half Time
0,0.11392064140000001,0.11392064140000001,0.11392064140000001
1,0.11389664980000001,0.11389664980000001,0.11389664980000001
2,0.1139830064,0.1139830064,0.1139830064
3,0.114082156,0.114082156,0.114082156
4,0.11450150799999999,0.11450150799999999,0.11450150799999999
5,0.11477552660000001,0.11477552660000001,0.11477552660000001
6,0.1151840694,0.1151840694,0.1151840694
7,0.11592450160000001,0.1158278954,0.1159325598
8,0.11683719999999999,0.116511522,0.11683853559999999
9,0.117666556,0.117170126,0.117706082
10,0.11860979399999999,0.11793908800000001,0.11870507200000001
11,0.11977162599999999,0.11900647600000001,0.11978785800000001
12,0.120729694,0.119995806,0.120717848
13,0.12166717399999999,0.120870538,0.12170425800000001
14,0.122519404,0.121675756,0.122630234
15,0.12355540400000001,0.122669858,0.123667486
16,0.124303358,0.12344298399999999,0.12438572
17,0.124891656,0.124117388,0.124999964
18,0.12564581200000002,0.125154704,0.125814008
19,0.126361028,0.126065656,0.12665658999999999
20,0.127010392,0.126879768,0.127454392
21,0.12754483,0.127546032,0.128164276
22,0.128170584,0.12842658399999998,0.128997044
23,0.128707628,0.129145778,0.12956382160000002
24,0.129199004,0.129914648,0.130175253
25,0.12949401,0.13043754999999999,0.1307898054
26,0.129951174,0.130880482,0.131512108
27,0.130386676,0.13117906599999998,0.13209789
28,0.130794792,0.131443358,0.13264769899999998
29,0.1314858818,0.132015106,0.1334805762
30,0.1322239734,0.13251233599999998,0.1343721404
31,0.133065454,0.133109944,0.135206552
32,0.133625418,0.13353514800000002,0.135888956
33,0.134222214,0.1338019344,0.136589416
34,0.13470074,0.133920185,0.13723060799999998
35,0.135143148,0.1342307656,0.137673884
36,0.135583764,0.134577515,0.13778171
37,0.135999546,0.13508681020000002,0.137725118
38,0.136782342,0.135868106,0.137675082
39,0.137213736,0.136605388,0.1376662212
40,0.137669572,0.137256264,0.1374688
41,0.137927236,0.13763398000000002,0.13725906
42,0.138587638,0.138147576,0.137367716
43,0.139037768,0.138622664,0.137384276
44,0.13949572200000002,0.13905398800000002,0.13744140999999999
45,0.140036582,0.139477762,0.13750944799999998
46,0.140455302,0.13983287,0.137808434
47,0.140841018,0.139983874,0.1381391548
48,0.141167682,0.139797686,0.1383350394
49,0.14127104,0.13960899,0.1388097768
50,0.141331394,0.139562618,0.139034142
51,0.141301982,0.139256218,0.13913878999999998
52,0.14138019599999999,0.139035318,0.139303582
53,0.14134203,0.138676524,0.139322783
54,0.141560256,0.1385295,0.1394675524
55,0.141941194,0.138244142,0.1397358874
56,0.14219289,0.137978918,0.13980818
57,0.14234454400000002,0.137747352,0.139898448
58,0.142563586,0.137659684,0.139854862
59,0.14289071,0.137728134,0.13984304
60,0.14320961000000001,0.13778518,0.13973095000000002
61,0.143400488,0.13790357,0.139745544
62,0.143664156,0.138161066,0.139944114
63,0.14388638799999998,0.138636326,0.140176542
64,0.144013652,0.139032748,0.140375688
65,0.144246678,0.13926481799999998,0.140603448
66,0.14475786599999999,0.13947454199999998,0.140888808
67,0.14544653,0.139808564,0.1411969696
68,0.146214566,0.14006996600000002,0.1415969592
69,0.14687421,0.140139608,0.14195834200000002
70,0.14741187,0.140095626,0.142248294
71,0.147801256,0.140191526,0.1424911338
72,0.148037598,0.140184126,0.14263189499999998
73,0.148081256,0.14004433,0.1425054152
74,0.14808153000000002,0.139964828,0.14206720239999998
75,0.14805916,0.140137656,0.1417870318
76,0.148102664,0.14020877199999998,0.14156047360000001
77,0.148190352,0.14007253,0.141349572
78,0.148258842,0.140123882,0.141429652
79,0.148493258,0.14028445,0.141714018
80,0.148769278,0.140466844,0.14198950200000002
81,0.14926837,0.14063603,0.14213739
82,0.14986707000000002,0.140735828,0.14216537799999998
83,0.150195534,0.140891338,0.1421835872
84,0.15062342,0.141041022,0.1422042762
85,0.150995058,0.1410869,0.1418840392
86,0.15138478,0.140920608,0.141557462
87,0.151558712,0.14061152200000002,0.141207782
88,0.151790972,0.140376122,0.1408597056
89,0.152032792,0.14005974399999999,0.1409321682
90,0.152214644,0.139771052,0.1410256888
91,0.15232768800000002,0.139520738,0.14102881180000001
92,0.152513866,0.139391458,0.14121079439999998
93,0.152810166,0.13933604,0.1412698764
94,0.153139572,0.13928449199999998,0.141294694
95,0.15326602,0.13904809,0.1411070704
96,0.153590728,0.1387182922,0.14115887000000002
97,0.15384112,0.1384614058,0.1415099926
98,0.15411334200000001,0.1382557372,0.1419198566
99,0.154550142,0.1382040922,0.14223829999999998
100,0.15497154999999999,0.13834755599999998,0.142431372
101,0.155291674,0.1384797356,0.14234948
102,0.155457938,0.1385951762,0.14217374
103,0.15575676400000002,0.1388225438,0.141822162
104,0.156344798,0.1390431882,0.141537432
105,0.156882134,0.139218634,0.141336344
106,0.157578474,0.1396544696,0.141430954
107,0.158378782,0.1401588928,0.141775168
108,0.159130908,0.1404494476,0.142222218
109,0.16011435200000002,0.1409087246,0.14290419999999998
110,0.16067278399999999,0.1414136592,0.143515388
111,0.16124611600000002,0.141953524,0.14422907399999998
112,0.161761392,0.1422917,0.145106544
113,0.16232891,0.14265366399999999,0.145673148
114,0.162621564,0.14300949,0.146118366
115,0.16288602600000002,0.1434695164,0.14617244599999998
116,0.163270084,0.1440191344,0.146417466
117,0.163471222,0.1446502902,0.146382694
118,0.16365801600000002,0.145274494,0.146576026
119,0.163825726,0.146045508,0.14669937
120,0.163973338,0.146920818,0.146815309
121,0.164029182,0.147714224,0.146770534
122,0.16389416,0.148315038,0.1466657542
123,0.164027404,0.14887313000000002,0.1467045632
124,0.164101828,0.149257262,0.1468406976
125,0.164200452,0.14954,0.1472176812
126,0.16459439199999998,0.149793036,0.147681596
127,0.16497121,0.150239054,0.1480831882
128,0.16528906200000001,0.150710236,0.1485353372
129,0.16554733200000002,0.151086662,0.14906089379999998
130,0.165992076,0.151422612,0.1494885024
131,0.16645865799999998,0.151941208,0.1497886418
132,0.166806804,0.152662216,0.1498773736
133,0.167158246,0.153234172,0.1503076786
134,0.16760442399999997,0.153834094,0.1507184462
135,0.16786909000000003,0.154450842,0.151221365
136,0.16805409799999999,0.155240136,0.1518885996
137,0.168360896,0.155877856,0.1524883186
138,0.1683958,0.156311614,0.153157438
139,0.168346516,0.156838562,0.1536370972
140,0.16818268199999997,0.1574137308,0.1539382162
141,0.16814089,0.15781295039999998,0.154157772
142,0.168044484,0.1581938694,0.1540832058
143,0.167922274,0.158355382,0.153966617
144,0.167757418,0.15863001799999998,0.15386159060000001
145,0.167821006,0.15902545999999998,0.153843714
146,0.167900064,0.159294628,0.153998223
147,0.168021338,0.159739506,0.154549512
148,0.168018702,0.16012804200000003,0.155007318
149,0.16816535,0.16092625600000002,0.155430302
150,0.16839848400000001,0.16174751,0.15600983400000001
151,0.168715236,0.16256360999999997,0.156596132
152,0.16895081999999997,0.16335692,0.15703277399999999
153,0.16894968,0.16393069400000002,0.157323704
154,0.169143112,0.16446518799999998,0.157575512
155,0.168937338,0.165038138,0.157720626
156,0.168433508,0.16556609599999997,0.157516596
157,0.16777963199999998,0.165902302,0.157574082
158,0.16764404200000002,0.166270262,0.15768201599999998
159,0.167449926,0.166757694,0.1580547
160,0.16741166200000002,0.16720908,0.15844631
161,0.167567284,0.16755832999999998,0.158845812
162,0.16803163399999999,0.167914368,0.159216666
163,0.168418116,0.168292408,0.159315518
164,0.168601788,0.168547574,0.15948907
165,0.168862862,0.169026654,0.159622378
166,0.169126508,0.16944487,0.15942625
167,0.16939708,0.1697635,0.15896879
168,0.169641454,0.17015791400000002,0.158623212
169,0.169965072,0.17070505,0.158506484
170,0.170308198,0.17128004,0.158415152
171,0.170497886,0.17155854,0.15843685000000002
172,0.17069571979999998,0.17182141,0.158293228
173,0.1710246044,0.17207499599999998,0.15831681
174,0.1714272884,0.172092232,0.15845814
175,0.171916026,0.172031354,0.158385268
176,0.1722781622,0.171967952,0.158360414
177,0.172639482,0.17210128000000002,0.15825924
178,0.173107112,0.17235491199999997,0.15818068600000001
179,0.173766394,0.172679972,0.15793895600000002
180,0.17434855999999999,0.173268056,0.157890236
181,0.17484042200000002,0.173684606,0.15788222799999999
182,0.175513102,0.174095266,0.15769014
183,0.176135712,0.17441279999999998,0.15770261
184,0.176626988,0.174873338,0.157831002
185,0.176970068,0.17531120600000002,0.15803240600000001
186,0.177426797,0.17565983599999999,0.158182188
187,0.17786267179999998,0.175916144,0.158179176
188,0.1783163762,0.17617077600000003,0.15807495
189,0.178559099,0.176538182,0.15791982799999998
190,0.1787109666,0.176643406,0.157874392
191,0.1789521242,0.176616454,0.157712538
192,0.179021274,0.17667681600000001,0.157317304
193,0.17896227799999997,0.176792142,0.15671874
194,0.178990624,0.176937974,0.156326392
195,0.17903574200000003,0.176994116,0.156037216
196,0.178967092,0.17727579599999999,0.1558128
197,0.17889075599999998,0.177588638,0.155766002
198,0.1789801858,0.17792750999999998,0.1559368036
199,0.17908042359999998,0.178243874,0.1564230386
200,0.1792171206,0.17851262599999998,0.1568986564
201,0.17934323159999999,0.17909345000000002,0.15739007559999998
202,0.1795280276,0.179607272,0.1575450118
203,0.17957797920000002,0.179980166,0.15780019639999998
204,0.1797495842,0.180391218,0.1581267046
205,0.1799660958,0.18090972,0.1583798146
206,0.180420902,0.181444292,0.1584539636
207,0.180779186,0.181677064,0.1585782962
208,0.181297806,0.182075968,0.158799894
209,0.181805424,0.18239609999999998,0.158937842
210,0.182149806,0.182640994,0.159098068
211,0.182446992,0.182781232,0.159174236
212,0.18275412400000002,0.18264831399999998,0.159500956
213,0.18316839399999998,0.182573038,0.159944816
214,0.18359410199999998,0.18249659999999998,0.160236534
215,0.183965416,0.182469854,0.160438884
216,0.184580476,0.18229579999999998,0.160544348
217,0.18510052800000001,0.182172332,0.16061817
218,0.185486944,0.182306176,0.16080416199999997
219,0.18572248,0.182606706,0.16056146999999998
220,0.185970926,0.183000142,0.160396654
221,0.186242,0.18330956199999998,0.160152286
222,0.186563152,0.18368618,0.16003238199999997
223,0.186784394,0.184055896,0.15994076200000001
224,0.18699945199999998,0.184500248,0.159695108
225,0.18724644999999998,0.185098854,0.159742406
226,0.187720642,0.185591388,0.159575798
227,0.18824553600000002,0.18580085799999999,0.159420054
228,0.188611676,0.18586092799999998,0.159261408
229,0.188849576,0.185851642,0.159162052
230,0.18887714199999997,0.18569006000000002,0.159212238
231,0.18887937600000002,0.185522724,0.15898856
232,0.188762642,0.18551804400000002,0.158856166
233,0.18841706,0.185562468,0.15896922
234,0.18824504,0.18534533,0.1590682
235,0.188041932,0.185127084,0.15901397
236,0.18799008399999997,0.18519328399999999,0.159085544
237,0.188062112,0.18543222,0.159065482
238,0.188232866,0.185603418,0.159342944
239,0.18856200399999998,0.185848632,0.15922614599999999
240,0.18882501000000002,0.18628984599999998,0.159303232
241,0.18925727600000003,0.18665735000000003,0.159237124
242,0.18970410000000001,0.18689677,0.159145004
243,0.190085576,0.18713042600000002,0.158971936
244,0.190315322,0.187171964,0.158765756
245,0.190567872,0.186974634,0.158250954
246,0.19090187,0.186526816,0.157737242
247,0.191033486,0.18625259,0.15737637
248,0.19108872999999998,0.185954034,0.157007966
249,0.19109603,0.185712066,0.15675226
250,0.19108578,0.185429712,0.15641318
251,0.191070796,0.185282964,0.156048872
252,0.190976228,0.185377906,0.15575035
253,0.19097149000000002,0.18537308,0.155544888
254,0.19100812,0.18545177200000001,0.155397424
255,0.190919958,0.185277354,0.155385954
256,0.19086944800000002,0.18514130260000003,0.155511008
257,0.19073769200000001,0.18507501220000003,0.155747368
258,0.19063038,0.1849840408,0.156055644
259,0.190706804,0.185045174,0.15632084400000001
260,0.190856438,0.18526290620000002,0.15645298
261,0.1910859,0.185613712,0.15639298399999998
262,0.19156162000000002,0.185918064,0.15653345800000001
263,0.192232746,0.186198562,0.156709858
264,0.19280568599999998,0.18642833199999997,0.156530708
265,0.19316354400000002,0.186801754,0.156326402
266,0.193475952,0.18702185,0.156120988
267,0.19370777400000003,0.186990696,0.15603356200000001
268,0.19396373,0.186860146,0.156044444
269,0.194160906,0.186684022,0.156180028
270,0.194259196,0.18654657400000002,0.156340978
271,0.194387276,0.186390892,0.156439708
272,0.19450457,0.18637041,0.156586268
273,0.194589654,0.186647418,0.156765984
274,0.19455836399999998,0.18711128800000001,0.156796894
275,0.19454099800000002,0.18735288,0.156753962
276,0.194575402,0.187480656,0.156875402
277,0.19469788799999999,0.18773036,0.15704187
278,0.19501951599999998,0.188099884,0.157169054
279,0.195306956,0.188665248,0.15745688400000002
280,0.195730036,0.189219452,0.15796806200000002
281,0.19630243400000003,0.18982066800000003,0.158456764
282,0.19698122999999998,0.19037359599999998,0.1589301106
283,0.19774042000000003,0.19108250000000002,0.1596316968
284,0.19838776800000002,0.191629452,0.160181269
285,0.19896297799999998,0.192037248,0.1607572036
286,0.19935465600000002,0.192419354,0.1613019644
287,0.199698382,0.192530538,0.1618666656
288,0.199724474,0.192720144,0.1624234166
289,0.19963779599999998,0.192895352,0.1629447944
290,0.199690348,0.19314964799999998,0.16348039879999998
291,0.199947086,0.193534914,0.164114242
292,0.200396866,0.19391590999999997,0.16475409800000002
293,0.200656854,0.194254482,0.16536521199999998
294,0.20087681799999998,0.19452933000000003,0.166020368
295,0.201197922,0.19461765,0.1668704
296,0.20149536999999998,0.194711442,0.167497552
297,0.20157655200000002,0.194655966,0.16800204999999999
298,0.201605962,0.194625372,0.16840569800000002
299,0.2018541,0.19440041,0.16891652399999998
300,0.202252518,0.194318778,0.16952930800000002
301,0.202486222,0.194293528,0.170109286
302,0.20290894399999998,0.194314182,0.17102552199999999
303,0.203346036,0.19448132999999998,0.171841286
304,0.20398555999999998,0.19463911800000003,0.172633188
305,0.204492424,0.19499216,0.173641678
306,0.20483525,0.19519208,0.174719408
307,0.205236206,0.19527920000000001,0.17564912200000002
308,0.205751798,0.195180668,0.17643227
309,0.20623583199999998,0.19502328,0.177235598
310,0.20660931000000002,0.194867986,0.17818270600000002
311,0.207017132,0.194581666,0.178670996
312,0.20745066999999998,0.194407152,0.17907382800000002
313,0.20781922600000002,0.19422596600000003,0.17946920800000002
314,0.208116746,0.194103104,0.179703576
315,0.20824828799999998,0.19426855199999998,0.17984503400000001
316,0.208285318,0.194454852,0.180022284
317,0.208376424,0.194654242,0.180241338
318,0.208544594,0.19489493400000002,0.18062234400000002
319,0.208627456,0.195081166,0.180964908
320,0.208581492,0.19518663400000003,0.181524324
321,0.208452498,0.19531619379999998,0.182322724
322,0.208292852,0.1955469172,0.18313154399999998
323,0.208059588,0.19582089660000002,0.18366507599999998
324,0.207848638,0.196031454,0.18411877199999999
325,0.20768944,0.196339358,0.184383294
326,0.207630774,0.196522158,0.184489526
327,0.207477378,0.19663737399999998,0.18429558799999998
328,0.20765362799999998,0.19659680000000002,0.184060006
329,0.20780917,0.196386532,0.183750954
330,0.208071438,0.196124954,0.183803326
331,0.20810709200000002,0.195783472,0.183622094
332,0.208116104,0.19556764399999998,0.183379832
333,0.208204638,0.195424366,0.183114274
334,0.20819223399999998,0.195393446,0.183178514
335,0.20828187199999998,0.195371724,0.18319484
336,0.208439664,0.19530824,0.18334203999999998
337,0.208630718,0.19517589999999999,0.183551252
338,0.208791256,0.19525442999999998,0.184035988
339,0.20887638200000003,0.19523335800000002,0.184569442
340,0.20904062199999998,0.19519049800000002,0.184883106
341,0.20916401799999998,0.195139878,0.185166946
342,0.209107618,0.195002702,0.185039626
343,0.209090204,0.195013418,0.18506632
344,0.209113528,0.19515043599999998,0.185042394
345,0.20903365999999998,0.19527079400000003,0.18523057
346,0.208938514,0.195511584,0.185479148
347,0.208834892,0.195679816,0.185753318
348,0.20869116399999998,0.195817856,0.186263104
349,0.208443134,0.19588055000000001,0.186853046
350,0.208226394,0.195714928,0.187285326
351,0.207953442,0.19545262000000002,0.18781430799999999
352,0.207648994,0.195205,0.188486734
353,0.20747353600000001,0.194957206,0.189303098
354,0.207407802,0.194572634,0.19011318800000002
355,0.207412232,0.194077942,0.190609026
356,0.207460402,0.19387869,0.191089292
357,0.207632932,0.193802464,0.191276346
358,0.207706242,0.193749688,0.19147809999999998
359,0.207941036,0.19384122399999998,0.19160609999999997
360,0.20819517999999998,0.19374349999999999,0.19164634
361,0.208272648,0.193482998,0.19158744800000002
362,0.20838571000000003,0.19299481,0.19170154
363,0.20853232,0.19275790999999998,0.192099972
364,0.20877529800000003,0.19250715799999998,0.192463804
365,0.208860488,0.19223866,0.192852134
366,0.20881866,0.192299532,0.193273936
367,0.20879467599999998,0.192406942,0.193559844
368,0.208768128,0.1925751,0.193928872
369,0.208790836,0.192692218,0.194531108
370,0.20875002599999998,0.19280827599999997,0.194939034
371,0.208897462,0.192780606,0.19518155
372,0.20902912,0.192624422,0.195345782
373,0.20904294199999998,0.192544248,0.19550632
374,0.20903006000000002,0.19247952,0.19567567
375,0.208974734,0.192266996,0.195648084
376,0.209015062,0.191907868,0.19554633800000001
377,0.20911115,0.191658278,0.195352244
378,0.209352744,0.19132037799999999,0.19532412000000002
379,0.209644388,0.19106014999999998,0.195341564
380,0.209995602,0.190782262,0.195399618
381,0.21032158199999998,0.190626902,0.195537086
382,0.210484494,0.190674362,0.19567678
383,0.210666504,0.19082927000000002,0.195616492
384,0.21090354600000003,0.19112601999999998,0.19559569599999999
385,0.21107212,0.191399142,0.195434522
386,0.211303406,0.191625912,0.19521453600000002
387,0.211642254,0.191815712,0.19500372800000002
388,0.21205852,0.191880716,0.195191796
389,0.21230248799999998,0.19177657,0.19522339800000002
390,0.21253160399999999,0.19162131200000002,0.195296284
391,0.21273946800000001,0.191541522,0.195528048
392,0.21301151399999999,0.191470668,0.195950798
393,0.21297051,0.19109072000000002,0.196529754
394,0.212946146,0.190839508,0.197008486
395,0.21292259600000002,0.190571594,0.197356282
396,0.212963864,0.19026909,0.197561244
397,0.212963894,0.1901440368,0.197489864
398,0.212817978,0.1900932096,0.197277506
399,0.212916746,0.1901571036,0.196775816
400,0.212987264,0.1902249282,0.196516126
401,0.213118672,0.190376527,0.19644263599999998
402,0.21336394599999997,0.1905749634,0.196351766
403,0.213753794,0.1907112258,0.196338532
404,0.214222788,0.19087000799999998,0.19641113999999998
405,0.214680588,0.190942698,0.19691797600000002
406,0.21509374999999997,0.190968036,0.19718614599999998
407,0.21532114,0.19094769799999997,0.197511084
408,0.21557062800000001,0.191029608,0.19771818
409,0.215782354,0.19099912400000002,0.197717576
410,0.21612797400000003,0.19107679600000002,0.19758402
411,0.21662556800000002,0.191315824,0.197668052
412,0.217187526,0.19150764599999998,0.197613528
413,0.21771768600000002,0.191629702,0.19740849600000002
414,0.21805162800000003,0.19174081,0.197281248
415,0.218237582,0.191905638,0.197219658
416,0.21816398199999998,0.19204714799999997,0.197247726
417,0.21791025600000002,0.19222905,0.19726958200000003
418,0.21765936,0.19256521,0.19745572
419,0.21745482,0.19291764400000003,0.197492574
420,0.217339652,0.193364108,0.19735505199999998
421,0.217441748,0.193965242,0.197210674
422,0.217621948,0.194515364,0.19717836
423,0.217841266,0.195015442,0.197237004
424,0.218123058,0.19561783200000002,0.19730338199999997
425,0.21836702,0.196074278,0.197412782
426,0.21861196,0.19629606,0.197676036
427,0.218779476,0.196349722,0.19813516199999998
428,0.21905477399999998,0.196358728,0.19837247000000002
429,0.219274096,0.196406054,0.19845499
430,0.219352368,0.196424776,0.19853579400000002
431,0.21943786599999998,0.196458458,0.19859574800000002
432,0.219533706,0.196577478,0.198415906
433,0.21968158,0.19674832600000003,0.198247256
434,0.219780704,0.196779962,0.197997486
435,0.219777383,0.196854488,0.197851334
436,0.219822313,0.19675227799999997,0.197503188
437,0.21986329999999998,0.19667215999999998,0.197051378
438,0.2198740278,0.196553812,0.196650414
439,0.21995594400000001,0.19632439399999999,0.19608951000000002
440,0.21999124039999998,0.196104358,0.19574327
441,0.2201215282,0.195827124,0.195488
442,0.22045815600000002,0.195717498,0.195256014
443,0.220733626,0.195543498,0.19523410200000002
444,0.22095969199999999,0.19538385600000002,0.195377258
445,0.22103293799999998,0.19520228,0.19547446999999998
446,0.221144136,0.19506593800000002,0.19519834800000002
447,0.22138213,0.194976008,0.19492279799999998
448,0.221665384,0.19475173399999998,0.19464063199999998
449,0.221994366,0.1944898,0.194717742
450,0.22227377,0.194375368,0.19462787599999998
451,0.22271094000000002,0.1943017,0.19431662
452,0.223038964,0.194383856,0.194144084
453,0.22330350599999998,0.194505824,0.193946828
454,0.22332846,0.194575032,0.193767022
455,0.223164994,0.19465259,0.19342862400000002
456,0.22311734600000002,0.194608056,0.192931344
457,0.223096304,0.19450168,0.192568636
458,0.22322695,0.194436146,0.19217801999999998
459,0.223367904,0.194346896,0.191878992
460,0.22374818999999999,0.19428447999999998,0.191577458
461,0.224317884,0.19419274,0.191403962
462,0.224830992,0.194084854,0.19139424800000002
463,0.22527924,0.194035286,0.191680068
464,0.22563414,0.19383162599999998,0.191616954
465,0.226021896,0.193690696,0.19162612199999998
466,0.226450064,0.193672084,0.191673482
467,0.226870662,0.19361603,0.191494696
468,0.227219628,0.193576104,0.191266878
469,0.22747873,0.193544026,0.190984486
470,0.227602016,0.19358941999999998,0.19100802600000003
471,0.227819368,0.19385128999999998,0.19085268800000002
472,0.22792311399999998,0.1941485742,0.190720952
473,0.228227158,0.19443269179999997,0.190783628
474,0.228599308,0.194758323,0.190774572
475,0.229078186,0.1950194694,0.19041370400000002
476,0.22959758,0.19506092679999998,0.189915576
477,0.230187214,0.194966988,0.18947482000000002
478,0.23080485799999997,0.19484351400000002,0.18889553
479,0.23134685000000002,0.19476823840000002,0.188284156
480,0.23175218399999997,0.1945587708,0.187844356
481,0.2321815,0.1944557392,0.187607902
482,0.23247861,0.1944635538,0.187386416
483,0.232774016,0.1946923198,0.1869596
484,0.232998704,0.194731104,0.186761544
485,0.23307057399999997,0.194676596,0.18660495600000002
486,0.23318060599999998,0.19463925799999998,0.18625860800000002
487,0.232939126,0.19457285200000002,0.185901918
488,0.23283605200000002,0.194640828,0.185546456
489,0.23260028800000002,0.194671614,0.185312668
490,0.232379256,0.1947935352,0.18486640999999998
491,0.232350676,0.195101048,0.184336978
492,0.23243635,0.19536699,0.18400193
493,0.232808436,0.195538848,0.18370180600000002
494,0.233239462,0.195648064,0.18364717
495,0.23397088400000002,0.19573489800000002,0.183925464
496,0.23461780399999999,0.195999982,0.18423666
497,0.23525747,0.19627262599999998,0.18487389
498,0.23594058,0.19668012999999998,0.18545485800000003
499,0.23638496,0.19706203,0.186025988
500,0.236701082,0.19743736599999998,0.186262684
501,0.236943196,0.197836584,0.186503384
502,0.237296536,0.198145482,0.186424336
503,0.237559182,0.198393876,0.186337696
504,0.237790072,0.198685924,0.186316508
505,0.23806513599999998,0.198998658,0.186415756
506,0.23813290600000003,0.199409226,0.18612178199999999
507,0.237951088,0.199757496,0.18584526199999998
508,0.237758128,0.20007722,0.185500062
509,0.23777068199999998,0.20041314799999999,0.184810286
510,0.237648726,0.200801792,0.18382779400000002
511,0.237406152,0.201166272,0.182979286
512,0.23742143,0.201652724,0.182375544
513,0.23766822,0.202163736,0.18209731999999998
514,0.238038062,0.20269829,0.182018256
515,0.23833374,0.20313490599999998,0.18179841
516,0.238874254,0.20333450200000003,0.18181695399999998
517,0.239512324,0.203523926,0.18165837199999998
518,0.24013220600000001,0.20385283,0.18161927
519,0.240675696,0.20402277600000002,0.181494724
520,0.24101446599999998,0.20430284199999998,0.181286818
521,0.241188328,0.204650636,0.18122591
522,0.24140483599999998,0.205203438,0.181366932
523,0.241605462,0.2057182,0.18134845200000002
524,0.24161359799999998,0.206058164,0.18129883400000002
525,0.241656486,0.20624968200000002,0.181053464
526,0.24172343,0.20610386599999997,0.18082452599999999
527,0.24180570199999998,0.20600427,0.18067476200000002
528,0.241696932,0.205890552,0.180228802
529,0.241635302,0.205826776,0.179818272
530,0.241589164,0.205811772,0.179407392
531,0.241394216,0.20571154400000002,0.17901765
532,0.24118578,0.205834196,0.178757752
533,0.241320144,0.205941036,0.178596806
534,0.24159776,0.206072274,0.178155024
535,0.24186057600000002,0.206246176,0.17770717600000002
536,0.24217371,0.20638347599999998,0.177351492
537,0.24261702200000002,0.206603996,0.176863606
538,0.243105078,0.206864096,0.176292574
539,0.243312278,0.20697546,0.17597527
540,0.243463088,0.206847538,0.176175994
541,0.2436078,0.206608624,0.17644901999999998
542,0.24368239200000003,0.206335682,0.17659993400000001
543,0.24367857,0.206053726,0.17687289799999997
544,0.243564052,0.20594268400000001,0.177365416
545,0.243522666,0.206100832,0.177588272
546,0.24358777799999998,0.20630514599999997,0.177488484
547,0.243773652,0.206580346,0.177240834
548,0.243963226,0.206866378,0.17692707200000002
549,0.24400798999999998,0.207250184,0.17681347800000002
550,0.24408994,0.207633032,0.17675422600000001
551,0.24413506399999998,0.207993664,0.176603378
552,0.24425270999999998,0.20847334,0.17670902600000002
553,0.244239164,0.208960598,0.176958784
554,0.244235702,0.20951731599999998,0.176974616
555,0.24433605400000002,0.209936816,0.17675161
556,0.244627288,0.21030232399999998,0.176502488
557,0.24490569,0.21066201799999998,0.17656095400000002
558,0.245184814,0.210827396,0.176569524
559,0.245286548,0.21104946,0.176336568
560,0.245428064,0.21101471400000002,0.176379728
561,0.245465952,0.211106656,0.176489692
562,0.245381776,0.21122855999999998,0.176764744
563,0.24527687399999998,0.21160364399999998,0.176901158
564,0.24536585200000002,0.21207059,0.17716671
565,0.245562146,0.212623806,0.177277688
566,0.24590319000000002,0.213275088,0.177222728
567,0.24625693599999998,0.213877738,0.177208012
568,0.24662350400000002,0.21450282,0.177241576
569,0.246791378,0.215000098,0.177466404
570,0.246810236,0.21545994400000001,0.177564412
571,0.2469537,0.216025828,0.17766398800000002
572,0.24708512200000002,0.21655559,0.177715336
573,0.24721660200000004,0.216988134,0.177768362
574,0.247256158,0.217378858,0.17758526
575,0.24716175199999998,0.21773932,0.177562046
576,0.247032992,0.21819431,0.177255192
577,0.24673461,0.21840388600000002,0.17697391799999998
578,0.246448362,0.218677472,0.17659393
579,0.246187634,0.21894779200000003,0.17632419200000002
580,0.245968564,0.219063288,0.176014062
581,0.24588351200000003,0.219126906,0.175713964
582,0.245781144,0.219262872,0.175686262
583,0.245700116,0.21940109800000002,0.175748294
584,0.24578013399999998,0.21962347000000002,0.17591331400000002
585,0.24611583799999998,0.219860398,0.17612230199999998
586,0.24629368199999999,0.22019854,0.17632334
587,0.24658287399999998,0.22065608399999997,0.176629182
588,0.24695167399999998,0.221008446,0.17671441999999998
589,0.24719116400000002,0.221251902,0.176597908
590,0.2472993,0.22151337200000001,0.176424674
591,0.24736863200000003,0.2217739,0.17637256340000002
592,0.247545094,0.221831314,0.17650449999999998
593,0.247647856,0.221869264,0.17676287200000002
594,0.247670316,0.22180046,0.17713827
595,0.247848088,0.221706772,0.177152378
596,0.24794128399999998,0.221691316,0.176778582
597,0.248127258,0.22170459,0.176227528
598,0.248129244,0.22173461,0.17561932800000002
599,0.248056732,0.221821782,0.17514081399999998
600,0.24795365400000002,0.222007518,0.174730836
601,0.24781268,0.222422652,0.17456286399999998
602,0.24774135,0.222972288,0.17460901199999998
603,0.2477618744,0.22359618,0.17478692080000002
604,0.2478169324,0.224228296,0.174976138
605,0.247970337,0.22501717599999999,0.175259374
606,0.24813587120000002,0.22581814,0.175528246
607,0.2481600074,0.226598218,0.175928178
608,0.248181764,0.227361124,0.176374382
609,0.2480383216,0.227996048,0.17671487200000002
610,0.2479972718,0.228427128,0.176765664
611,0.2481275022,0.2286897,0.17683702199999998
612,0.248578869,0.228770432,0.176732344
613,0.2490366844,0.228885008,0.176488882
614,0.249551412,0.22909621000000002,0.176251918
615,0.250050876,0.2294841,0.175749092
616,0.250390344,0.22990101599999999,0.17546426
617,0.250658434,0.230229918,0.17513243
618,0.250665392,0.23065997800000002,0.175099968
619,0.250599884,0.231086076,0.175196146
620,0.25040555000000003,0.231369498,0.175486106
621,0.250178226,0.23170768,0.17579726999999998
622,0.249912574,0.232176024,0.175830382
623,0.24966573,0.23272179399999998,0.175761154
624,0.249551036,0.233155914,0.17556233
625,0.24949407,0.233517516,0.175124204
626,0.24928836799999998,0.233928598,0.174764312
627,0.248901526,0.23431808,0.17429589199999998
628,0.24858644800000002,0.23452938199999998,0.17387502999999999
629,0.24826442199999998,0.23466051400000001,0.17336152200000002
630,0.247883934,0.234848574,0.172825456
631,0.247500776,0.234997504,0.17227077999999998
632,0.247353894,0.23521153000000003,0.171825712
633,0.24750194400000003,0.23540259,0.171403566
634,0.247442882,0.2356299,0.17114273600000002
635,0.247428274,0.235834682,0.171067602
636,0.24752422400000001,0.235751824,0.171305454
637,0.24767814000000002,0.23564844199999999,0.17179693000000001
638,0.247626032,0.23561002599999997,0.17210013400000002
639,0.247548532,0.235596744,0.17236148799999998
640,0.247530982,0.23558762600000002,0.172471046
641,0.24752190200000002,0.235645032,0.172729268
642,0.247398664,0.23589548000000002,0.172676484
643,0.24723994600000002,0.236111844,0.172611356
644,0.247057342,0.23638058999999997,0.17275764200000002
645,0.246730248,0.23673365400000002,0.1727067
646,0.246606892,0.237027974,0.172775242
647,0.24639714399999998,0.237382034,0.172645622
648,0.246263774,0.237522226,0.172473612
649,0.246026996,0.237583388,0.1723123
650,0.245797406,0.23774398600000002,0.172211934
651,0.24557744199999998,0.23799897,0.17223765019999998
652,0.245395468,0.23820848599999997,0.17224651940000002
653,0.24533065,0.238336526,0.172501212
654,0.245398116,0.238777966,0.17263394699999998
655,0.245447904,0.239383656,0.1729823636
656,0.24560902599999998,0.23992935199999998,0.1734527836
657,0.24571821200000002,0.24031039799999998,0.173924492
658,0.245953184,0.240642128,0.17437867399999998
659,0.246166896,0.2408927,0.174526486
660,0.246470384,0.24095486600000002,0.174941804
661,0.246935462,0.24084935600000001,0.175276014
662,0.247384086,0.24071262000000002,0.175231026
663,0.247905676,0.24066914399999997,0.175081804
664,0.24837182800000002,0.240627256,0.17472477600000003
665,0.248916748,0.240681882,0.174675804
666,0.249278294,0.24080679,0.174483954
667,0.249740978,0.240894224,0.17402408000000003
668,0.250224996,0.240926204,0.173756506
669,0.25080240400000003,0.240834668,0.17336214000000003
670,0.251286534,0.240718996,0.173293112
671,0.25160001,0.24051202400000002,0.17327793
672,0.251846116,0.240367176,0.173148174
673,0.252018366,0.24048041399999998,0.173176916
674,0.252143636,0.2407548,0.17312861999999998
675,0.252121048,0.24107737,0.173300538
676,0.252173372,0.24146236399999998,0.173413294
677,0.252378544,0.241622574,0.173439124
678,0.252707008,0.24169296599999998,0.173467088
679,0.25300107,0.241619524,0.173407966
680,0.253302902,0.24144360599999998,0.173483444
681,0.253599482,0.241103934,0.173403944
682,0.253814596,0.240808022,0.173184126
683,0.254147892,0.240676116,0.173269106
684,0.25459788,0.24059792800000002,0.173268008
685,0.25516113,0.240491586,0.173212072
686,0.255648332,0.240359974,0.17334284
687,0.25628577199999997,0.240306882,0.173572055
688,0.256931554,0.240248908,0.17407138020000001
689,0.257402482,0.24010578800000001,0.17465205699999997
690,0.25751799999999997,0.240004242,0.1749644662
691,0.25756217400000003,0.240108646,0.1753361018
692,0.25752346,0.240124978,0.175618828
693,0.257393092,0.240153932,0.17575510000000003
694,0.257087746,0.240072232,0.17559196
695,0.25670752,0.24009339600000001,0.17535193
696,0.256618794,0.240060244,0.17505209
697,0.256531202,0.23987065000000002,0.17483168400000001
698,0.25648806,0.23971979799999998,0.174649896
699,0.256421226,0.239652314,0.174552228
700,0.256417218,0.239822296,0.17426544
701,0.25633240399999996,0.23994841,0.17433853200000002
702,0.256093848,0.24019321600000001,0.174394254
703,0.25603558,0.24051272199999998,0.17429761800000002
704,0.255900078,0.240895084,0.17416900600000002
705,0.255856858,0.24119179400000001,0.17406432200000002
706,0.25597752,0.241401518,0.17378744000000002
707,0.256109158,0.241713162,0.17364345199999998
708,0.256233114,0.241830832,0.17381250999999998
709,0.256353334,0.24184903,0.17392136
710,0.256410262,0.241909788,0.17406270599999998
711,0.25650901000000004,0.24192318799999998,0.174276114
712,0.256697,0.242074826,0.174706914
713,0.256940432,0.24217544,0.175049138
714,0.257174136,0.242401348,0.174982126
715,0.25736323,0.242645616,0.174815222
716,0.257563204,0.242795792,0.174633434
717,0.257650662,0.242900398,0.17427825800000002
718,0.2577153,0.24296075599999997,0.17386039520000002
719,0.257640738,0.24300515,0.17347772939999997
720,0.25744965000000003,0.243145102,0.1732163708
721,0.257305718,0.243311374,0.1730085624
722,0.25709964,0.243409504,0.17295811919999998
723,0.257050934,0.243594072,0.172876149
724,0.25695663,0.243911708,0.17287411819999998
725,0.256967622,0.244255164,0.17297831800000002
726,0.257142512,0.244521786,0.173079246
727,0.25731424199999997,0.244800678,0.17319026199999998
728,0.25749972200000004,0.24503723,0.1732179
729,0.25775514,0.245164242,0.173214264
730,0.258025914,0.24532023800000002,0.17313092600000002
731,0.258448592,0.24553880799999997,0.172915326
732,0.258707908,0.24584319999999998,0.172585086
733,0.258863058,0.246137788,0.172322484
734,0.25897011400000003,0.246374068,0.172026734
735,0.259134398,0.24652890800000002,0.17193116
736,0.25917725,0.24663659599999999,0.171965532
737,0.259177008,0.24688096,0.17207936000000001
738,0.25901933,0.2470456,0.17207419200000001
739,0.258963684,0.247163786,0.17199218
740,0.258700436,0.24720952799999998,0.171805948
741,0.258443268,0.247294514,0.17158828199999998
742,0.258270326,0.247517062,0.17120173000000002
743,0.258274902,0.247710118,0.170973542
744,0.258286914,0.24786610799999997,0.17088646600000001
745,0.258279448,0.247962482,0.17060353
746,0.25830338,0.24825239,0.170373512
747,0.258523632,0.248512804,0.1702204592
748,0.258757548,0.24875904999999998,0.1702990192
749,0.259102038,0.248912416,0.1702239264
750,0.259445852,0.24910767,0.1701350138
751,0.25980779,0.24928218600000002,0.17022839139999998
752,0.260184384,0.24922217,0.1702181986
753,0.26040725,0.249336476,0.1702484118
754,0.260428378,0.249455082,0.17032948220000002
755,0.26028273599999996,0.249574298,0.17067601119999998
756,0.260174434,0.249637684,0.1710058944
757,0.26021526,0.249772166,0.17140490679999998
758,0.26011870600000003,0.249922262,0.171679945
759,0.26013486799999996,0.25004898799999997,0.17219425300000002
760,0.26028163800000004,0.250374742,0.1726884528
761,0.260611076,0.25065928,0.17311150600000003
762,0.26084197,0.251083784,0.1733116584
763,0.260927384,0.251472104,0.1733431008
764,0.260921016,0.25187487799999997,0.1734284004
765,0.260937758,0.252269336,0.173523246
766,0.26098383999999997,0.252607758,0.173645976
767,0.26105458,0.252853698,0.173703698
768,0.261141584,0.253001882,0.173602086
769,0.261412656,0.253124256,0.173742002
770,0.261705012,0.253283688,0.173886326
771,0.26191568400000004,0.253129682,0.17383906
772,0.26206639800000003,0.252883582,0.17383214800000002
773,0.26211795,0.252822618,0.17366886
774,0.262188308,0.25290328,0.173669608
775,0.261991356,0.252980374,0.173424102
776,0.261698412,0.253123734,0.17308690599999998
777,0.261436192,0.253395722,0.173028978
778,0.26112562,0.25371953399999997,0.173054212
779,0.260909908,0.25404731599999997,0.17301287640000002
780,0.26061799,0.254089374,0.1732438934
781,0.260415974,0.254048924,0.173440273
782,0.26027472199999996,0.254173034,0.1736037146
783,0.2601506,0.254413304,0.1737908914
784,0.26015151599999997,0.254608818,0.17394914220000002
785,0.260120222,0.254826294,0.17414587980000001
786,0.26017705,0.2550125,0.174502864
787,0.26031134,0.255233518,0.174803996
788,0.260438136,0.255367,0.175113278
789,0.260579528,0.255637232,0.1755687
790,0.260798494,0.255807108,0.17607945
791,0.26118122200000005,0.256065776,0.176566784
792,0.261674158,0.25620119599999996,0.176648526
793,0.262173858,0.256370714,0.176738082
794,0.26256814,0.256763546,0.176780878
795,0.26296189200000003,0.25697484,0.176937082
796,0.263338724,0.257163972,0.17704449400000002
797,0.263647498,0.25736269,0.177147298
798,0.26372724200000003,0.25752446,0.17720295
799,0.263763368,0.257809904,0.17729887600000002
800,0.263727134,0.258136812,0.177345836
801,0.263735534,0.258715806,0.17743239800000002
802,0.263648028,0.25932014200000003,0.177615004
803,0.263612684,0.25987088199999997,0.178102728
804,0.26360490599999997,0.260364914,0.178581334
805,0.26366911600000004,0.260909692,0.179162996
806,0.263856894,0.26116934799999997,0.17961244399999998
807,0.264069064,0.26152937600000004,0.179992896
808,0.264278468,0.261913028,0.180411904
809,0.264499188,0.262205744,0.18060278
810,0.264672482,0.262443788,0.18073060999999999
811,0.264945,0.262515642,0.180813708
812,0.26507781,0.26274026,0.18094528000000001
813,0.265348224,0.26284935600000003,0.181234098
814,0.26573062999999997,0.262979034,0.18130778199999997
815,0.266193688,0.263314976,0.181418328
816,0.266681564,0.263657024,0.181384656
817,0.267108564,0.264021632,0.18144810199999997
818,0.267346364,0.26416866,0.18151886
819,0.26759093,0.26425759800000004,0.18165449
820,0.267534632,0.264191396,0.181484266
821,0.267426682,0.263949286,0.181591962
822,0.26747522,0.263606632,0.18180001
823,0.267705148,0.26350516,0.181995576
824,0.267994772,0.263528148,0.1821018138
825,0.268367554,0.263721084,0.1823374002
826,0.268879174,0.263963126,0.1824252588
827,0.269444398,0.264254394,0.18241293320000002
828,0.26964911399999997,0.264660212,0.1826002398
829,0.26980527,0.26494607800000003,0.1826081392
830,0.269759282,0.265141156,0.182412226
831,0.26984566,0.26521002,0.18204463999999998
832,0.26993535,0.26529454,0.18169629799999998
833,0.270267984,0.26530422600000003,0.181641066
834,0.27063833,0.265356732,0.18145951400000002
835,0.271053994,0.26537172800000003,0.18135687999999997
836,0.271613074,0.265383176,0.181263828
837,0.27221116,0.265402744,0.181005862
838,0.27263502,0.26536489,0.18094446
839,0.273106786,0.26516566999999996,0.180873166
840,0.273481672,0.26497896,0.18071569
841,0.273889922,0.264977682,0.18061374
842,0.27415567,0.265015708,0.180751306
843,0.2745045,0.264895812,0.180880616
844,0.274706054,0.264890838,0.18096712799999998
845,0.275169484,0.265071446,0.18097266
846,0.275694104,0.265196604,0.18095745600000002
847,0.276209158,0.26524602999999997,0.180841016
848,0.27675034,0.26535946,0.180533212
849,0.277075782,0.26546642200000004,0.18015309399999999
850,0.277344712,0.2656395,0.17971746
851,0.277518614,0.265868234,0.179375174
852,0.277657238,0.265946572,0.178894528
853,0.27796132399999995,0.26603172799999997,0.178511024
854,0.27822947200000003,0.26601197800000004,0.178281508
855,0.278525028,0.265823882,0.17787378
856,0.27885893,0.265368588,0.17778336800000002
857,0.279146848,0.264814312,0.177752032
858,0.279457576,0.264467216,0.177633934
859,0.279815994,0.264055468,0.17742308
860,0.28018360600000003,0.263607394,0.177156896
861,0.280637478,0.26323968600000003,0.17682024
862,0.280969612,0.262774776,0.17659487399999999
863,0.281445126,0.262426296,0.1765247
864,0.281779224,0.262224232,0.17645112000000002
865,0.28212171999999996,0.262165296,0.176380732
866,0.282505434,0.26220108799999997,0.176255226
867,0.282841176,0.262127858,0.17615798000000002
868,0.283009568,0.2621066,0.176067078
869,0.28308078999999997,0.26216172400000004,0.17610506
870,0.283009118,0.26211999599999997,0.176134248
871,0.282891414,0.26202113,0.176161602
872,0.282646948,0.261874612,0.176256062
873,0.282341204,0.26171482,0.176368858
874,0.282056778,0.261609086,0.176512226
875,0.281843918,0.261378038,0.17657762800000001
876,0.281819394,0.26141192,0.176735176
877,0.28184802999999997,0.26150635,0.17686496399999999
878,0.282073454,0.261702392,0.17706891800000002
879,0.282436444,0.261807218,0.17734316
880,0.28283381599999996,0.261911546,0.177572002
881,0.283243048,0.262072406,0.177847874
882,0.283568474,0.26213979,0.177948132
883,0.28390530999999997,0.262321962,0.17797398
884,0.284146426,0.26248016199999996,0.17806744
885,0.2844265,0.26263472,0.17822303
886,0.284678718,0.262752558,0.178507052
887,0.284860732,0.26280338000000003,0.1789291936
888,0.284995592,0.26279937400000003,0.1793483722
889,0.285139158,0.262908894,0.179965522
890,0.285236908,0.262964476,0.18056398
891,0.28523189000000004,0.26314160000000003,0.18120668599999998
892,0.28523953599999996,0.263369964,0.181665998
893,0.285533216,0.263708094,0.18193079399999998
894,0.285828066,0.264172544,0.182318624
895,0.286256798,0.264399722,0.18255686399999999
896,0.286484264,0.26476742000000003,0.182915532
897,0.286829112,0.26512704,0.183240466
898,0.286963786,0.265511886,0.18343493
899,0.28704924,0.26585287,0.18365869199999998
900,0.28690531799999996,0.265952844,0.1840794
901,0.286898168,0.26608299599999996,0.184492338
902,0.287052786,0.266200196,0.185052658
903,0.287287116,0.266254908,0.18557624999999997
904,0.28755503400000004,0.266487944,0.18617129999999998
905,0.287931974,0.266673298,0.186712518
906,0.288169608,0.26682246,0.18736000400000002
907,0.288398446,0.26679533,0.1881291
908,0.288484412,0.266831814,0.188623526
909,0.288555746,0.266960754,0.189073646
910,0.288560486,0.26704046800000003,0.18952852
911,0.28862412,0.267060408,0.18989440200000002
912,0.288824708,0.267133432,0.19016480000000002
913,0.288963064,0.267243248,0.19044569800000002
914,0.289332582,0.26743877,0.190545936
915,0.289999116,0.26766302599999997,0.19042429
916,0.29069108,0.267928454,0.19044133800000002
917,0.29134699000000003,0.26840726400000003,0.190483106
918,0.29195422,0.26872262599999996,0.190475608
919,0.292700868,0.26913517200000003,0.190571678
920,0.29322199,0.269545132,0.19071226
921,0.29381590199999996,0.269895162,0.190905488
922,0.294373354,0.27023905,0.19104247600000002
923,0.294814454,0.270445288,0.19127170599999999
924,0.29507506,0.27089043,0.191664576
925,0.295282522,0.271328902,0.191785262
926,0.295498272,0.27166798,0.19183931399999998
927,0.295742398,0.27197500399999996,0.19182966199999998
928,0.29591408999999996,0.272305074,0.191947002
929,0.29599032000000003,0.27264529800000004,0.19227691
930,0.29615937800000003,0.272850176,0.19250548
931,0.296268186,0.27305018000000003,0.19303724200000003
932,0.296358688,0.273223604,0.19365489
933,0.296603422,0.273432554,0.194121858
934,0.29686135199999997,0.2735775,0.19467294599999999
935,0.29722371,0.273810938,0.19502950200000002
936,0.297487342,0.274093992,0.195574038
937,0.297620816,0.27434218,0.1959490172
938,0.297779226,0.274444072,0.196343416
939,0.29806857600000003,0.274336578,0.19684228
940,0.29827125,0.274293652,0.197073502
941,0.298622352,0.274223958,0.19724237600000002
942,0.29900644,0.274228264,0.19734745199999998
943,0.29956328800000004,0.274165328,0.19733502000000003
944,0.299959726,0.274219618,0.19735551399999998
945,0.30021251,0.274349974,0.19714906
946,0.300289476,0.274457438,0.19732274959999999
947,0.300049838,0.274483198,0.19749856340000002
948,0.299645538,0.27432777399999997,0.1979215916
949,0.299348642,0.27421039,0.1983627052
950,0.299204736,0.27401484,0.1985467102
951,0.299177446,0.273689544,0.198994066
952,0.299037826,0.273239462,0.199229046
953,0.298985646,0.272755146,0.19938957999999998
954,0.299126886,0.27257253,0.19957924999999999
955,0.299182228,0.272551046,0.19980925800000002
956,0.299165156,0.272530736,0.200170432
957,0.2991875,0.272596432,0.200429438
958,0.299254148,0.272793828,0.200776948
959,0.299279514,0.272987702,0.201069248
960,0.29936628200000004,0.27302276,0.201211992
961,0.2994146,0.273023634,0.20163597800000002
962,0.299267612,0.273083628,0.201878004
963,0.299369882,0.273249618,0.202194628
964,0.299458318,0.273376594,0.202703828
965,0.299623824,0.273534892,0.20294447599999998
966,0.299669642,0.273637326,0.20316700799999998
967,0.299694872,0.27371639999999997,0.20331507999999998
968,0.29987485799999997,0.273918802,0.203459432
969,0.299949568,0.274214302,0.20356192
970,0.300094838,0.274432656,0.20360276
971,0.300429956,0.274569632,0.203927546
972,0.300700804,0.274747266,0.204089044
973,0.30087737000000003,0.275025948,0.204186334
974,0.301136024,0.27514907,0.204275676
975,0.301448836,0.275190306,0.2042387
976,0.301719144,0.275274812,0.20426948799999997
977,0.30191028,0.275419874,0.204158986
978,0.302082378,0.275554558,0.20408934599999998
979,0.302320074,0.27576068200000003,0.204185706
980,0.302458138,0.275884688,0.204156394
981,0.302635908,0.276046162,0.20398502799999998
982,0.30280132,0.27623749,0.204012374
983,0.30307178,0.276342872,0.203998654
984,0.30331984,0.27639663999999997,0.20388027399999997
985,0.303644972,0.276528074,0.203575844
986,0.303987492,0.276884634,0.20327951800000002
987,0.304308196,0.277335824,0.203008406
988,0.304531502,0.27774074,0.202610844
989,0.30471333,0.278200258,0.202482654
990,0.304796008,0.278566096,0.20232813
991,0.304788374,0.278895478,0.202163558
992,0.304769426,0.279147132,0.201912996
993,0.304807712,0.279336816,0.20162770200000002
994,0.30503732,0.279438176,0.20146085
995,0.305340006,0.279490212,0.20129545199999999
996,0.30562301999999997,0.279537682,0.20110545000000002
997,0.30586091,0.27953814,0.200700924
998,0.305939366,0.279488006,0.200431594
999,0.305843316,0.27933113800000003,0.20025689100000002
1000,0.30570794,0.279180638,0.19998987840000002
1001,0.305758202,0.27884770400000003,0.1996588644
1002,0.305696342,0.278691078,0.1991613826
1003,0.30568962,0.2786843,0.1987630418
1004,0.305844964,0.278692478,0.19842840639999998
1005,0.306035108,0.278897166,0.19802009399999998
1006,0.306109164,0.279286408,0.19795147
1007,0.306061684,0.279761764,0.19811963800000001
1008,0.306191828,0.280269364,0.198407906
1009,0.306263514,0.280834112,0.198683472
1010,0.306212536,0.28147975,0.19906627600000001
1011,0.306224288,0.28199060200000003,0.199530618
1012,0.306250952,0.282572392,0.199579568
1013,0.306122002,0.283183974,0.19948319
1014,0.30602444,0.283645612,0.19944623
1015,0.30599624200000003,0.283965688,0.199554498
1016,0.306101602,0.284214468,0.199512572
1017,0.306246586,0.284428946,0.199300314
1018,0.30632917200000004,0.284535272,0.19923733999999999
1019,0.30652805,0.28470934800000003,0.199316738
1020,0.306734474,0.284803608,0.199197286
1021,0.30685719,0.28489508999999996,0.19891355
1022,0.30690537,0.284901866,0.19856458
1023,0.306990286,0.284842128,0.198071984
1024,0.307054874,0.284854394,0.197783366
1025,0.30700493,0.28497589,0.197611676
1026,0.306968584,0.285063256,0.19758499000000002
1027,0.306897086,0.28525869,0.197470588
1028,0.30696162,0.285434716,0.197519112
1029,0.30698908599999997,0.28548964600000004,0.19776556
1030,0.307173898,0.28552857800000003,0.19788300200000003
1031,0.30749826599999996,0.285461964,0.197975556
1032,0.307822698,0.285515866,0.197996686
1033,0.308066722,0.285667954,0.19817251
1034,0.308254158,0.28586039799999996,0.19852390199999997
1035,0.308346626,0.28600864600000003,0.198439186
1036,0.30849902,0.285958368,0.198285934
1037,0.308532152,0.285871558,0.19816945
1038,0.308498832,0.285857998,0.19782844
1039,0.308504846,0.285891922,0.197378474
1040,0.308540272,0.286017316,0.196993078
1041,0.30867132999999997,0.28637471999999997,0.196860648
1042,0.308807182,0.286847812,0.196927014
1043,0.309037094,0.287297546,0.196853278
1044,0.309125092,0.287681972,0.19685368
1045,0.309336232,0.28801298,0.19693438
1046,0.309393098,0.288409086,0.197022696
1047,0.30941523400000004,0.28868196,0.19694282000000002
1048,0.30943907800000003,0.28894356,0.197191042
1049,0.30956249199999997,0.289336996,0.197427332
1050,0.30963893200000003,0.289783858,0.19783604600000002
1051,0.309676468,0.290204722,0.198427282
1052,0.30964848,0.290580036,0.198843684
1053,0.30968051199999996,0.291061134,0.199361056
1054,0.309701738,0.291552084,0.199763648
1055,0.309805102,0.291925578,0.200050442
1056,0.31004446399999996,0.29224132,0.20024832
1057,0.310241578,0.292514386,0.20029419999999998
1058,0.310389822,0.292762254,0.200384928
1059,0.310583808,0.293031382,0.20060606199999997
1060,0.31071052600000004,0.29336866,0.200838812
1061,0.31079422,0.293563476,0.200979592
1062,0.310869094,0.293753708,0.201308976
1063,0.310953306,0.293968756,0.201365382
1064,0.31112895,0.294121254,0.20154249400000002
1065,0.311121132,0.294123158,0.20155655
1066,0.31123279400000003,0.294089316,0.201634222
1067,0.311396124,0.294142818,0.20161754399999998
1068,0.311524908,0.294123046,0.20164875599999998
1069,0.31185063199999996,0.294108694,0.20186663400000002
1070,0.312071276,0.293948454,0.20217066800000003
1071,0.312311122,0.29400012,0.202650848
1072,0.3123726,0.294075716,0.203286936
1073,0.312499486,0.294296988,0.203640124
1074,0.312825116,0.294470554,0.20402549399999997
1075,0.313213386,0.29465073799999997,0.204382032
1076,0.313512572,0.295090144,0.204544288
1077,0.313893144,0.29553395000000005,0.204706446
1078,0.314220038,0.296053756,0.20484253800000002
1079,0.314660018,0.296327332,0.20482786400000003
1080,0.315053882,0.29663649,0.204689364
1081,0.31532751000000003,0.297045552,0.20458052200000001
1082,0.315779198,0.29738749999999997,0.204389996
1083,0.31639191,0.2977631,0.204121064
1084,0.317035336,0.298033608,0.203748846
1085,0.317597754,0.298444334,0.20352072400000001
1086,0.318086184,0.298744832,0.20327753399999998
1087,0.31857113800000003,0.29903243,0.203258292
1088,0.318921802,0.299288278,0.20309295800000002
1089,0.319152532,0.29940496,0.203030088
1090,0.319212328,0.299559348,0.203081996
1091,0.31924483,0.299841196,0.203277598
1092,0.319152556,0.300028868,0.203430972
1093,0.319009072,0.300195906,0.203486674
1094,0.318802504,0.300451022,0.20361752
1095,0.318690976,0.300792404,0.203599338
1096,0.318520462,0.301142026,0.20369283200000002
1097,0.318354878,0.30161948,0.203892372
1098,0.318178438,0.30225359399999996,0.203922204
1099,0.317945562,0.302814132,0.20387932799999997
1100,0.317887372,0.3033231,0.203848048
1101,0.317832132,0.30370021999999997,0.204038856
1102,0.317906068,0.30396671999999997,0.204042584
1103,0.31800623,0.303870786,0.204100184
1104,0.318130908,0.303853384,0.20398467199999998
1105,0.318312342,0.30376969200000004,0.20411769
1106,0.318422706,0.303554654,0.20434364200000002
1107,0.31859583199999997,0.30333765,0.20479268399999997
1108,0.31884955600000003,0.303110816,0.204918928
1109,0.319143902,0.303001888,0.20513081
1110,0.31942823400000003,0.302794414,0.2055645
1111,0.319681204,0.302418544,0.20601840400000002
1112,0.31994997399999997,0.302202836,0.20647672
1113,0.320225166,0.30213966200000003,0.206983632
1114,0.320559154,0.302395146,0.207427586
1115,0.320827552,0.30265746,0.207658112
1116,0.320948226,0.30280455,0.207776028
1117,0.32115941200000003,0.303078644,0.20798633200000002
1118,0.321234088,0.303359584,0.207997538
1119,0.321339328,0.303753612,0.20819277200000003
1120,0.32133142,0.30392042199999997,0.20865906599999998
1121,0.32145547999999996,0.30395415,0.20915942
1122,0.32171518,0.303780648,0.20960551200000002
1123,0.32198375999999995,0.303527726,0.210175516
1124,0.3221126,0.30334798,0.21072839399999999
1125,0.32230846,0.30311892,0.21122897000000002
1126,0.32249774000000003,0.302958888,0.211521112
1127,0.32263682000000005,0.302866792,0.21176414600000001
1128,0.32281496000000004,0.30294235,0.21203264400000002
1129,0.32290522000000005,0.303067654,0.21235823
1130,0.32310428,0.30324301600000003,0.212884468
1131,0.32329548,0.303424118,0.213564154
1132,0.32366602,0.303648678,0.214198074
1133,0.32407504000000004,0.303830102,0.21466069399999999
1134,0.32444422,0.304071394,0.21499949799999998
1135,0.32488656,0.304317326,0.215289294
1136,0.32524295999999997,0.304652836,0.215634604
1137,0.32550796,0.305024004,0.215726036
1138,0.32562890000000005,0.305357294,0.21599591
1139,0.32577824,0.30572075000000004,0.21614550600000002
1140,0.32582336,0.306210188,0.216277944
1141,0.32585788,0.306615684,0.21643295399999998
1142,0.3259008,0.30697646,0.216568684
1143,0.32601399999999997,0.30713182,0.216753004
1144,0.32612208000000004,0.30721654600000003,0.21676703
1145,0.32628754,0.307242416,0.216788496
1146,0.32649986,0.307371476,0.216938274
1147,0.32658294,0.307575428,0.217013662
1148,0.32651804,0.307766116,0.21720627
1149,0.3262413,0.30802372,0.217550204
1150,0.32599932000000004,0.308171872,0.21812403400000002
1151,0.32583027999999997,0.308207524,0.21871776799999998
1152,0.32583303999999996,0.30813050000000003,0.219100392
1153,0.32597172,0.308115604,0.21939382999999998
1154,0.32619208,0.308075382,0.21938521600000002
1155,0.32666046000000004,0.308080076,0.21915890999999998
1156,0.32719812,0.308081276,0.218896048
1157,0.32784878,0.308239962,0.218783074
1158,0.32837595999999997,0.308261494,0.218666524
1159,0.32875306000000004,0.308339606,0.218645188
1160,0.32904374,0.308340184,0.218500706
1161,0.3293176,0.30810855,0.218292214
1162,0.32957312,0.307814504,0.21811323999999999
1163,0.32979917999999997,0.307432646,0.21775923200000002
1164,0.32991592,0.307139192,0.217475164
1165,0.32998666,0.306929982,0.216895444
1166,0.33016894,0.30669654,0.216530314
1167,0.33024445999999996,0.306613008,0.21657744999999998
1168,0.33017232,0.306480612,0.21666677799999998
1169,0.33009216,0.306382106,0.216785398
1170,0.33007458,0.306418696,0.216834782
1171,0.33005708,0.30668893,0.21687610200000002
1172,0.32998884000000006,0.307033664,0.216722918
1173,0.33005002,0.307437516,0.216451958
1174,0.33025224000000003,0.307741042,0.216177548
1175,0.33023389999999997,0.307971674,0.21577448
1176,0.33017594,0.308062238,0.21540375999999997
1177,0.33014842,0.307960864,0.215207242
1178,0.33021458000000004,0.307987186,0.21505484199999997
1179,0.33031188,0.30807141,0.21503938
1180,0.33043556,0.308143496,0.21492039
1181,0.33085558,0.30821268,0.21473181
1182,0.33115597999999996,0.308528618,0.21468971
1183,0.33136906000000005,0.309011448,0.214957934
1184,0.3315847,0.309420496,0.215200378
1185,0.33203102,0.30988451,0.21508516
1186,0.33243944,0.310357304,0.21509451200000002
1187,0.33271886,0.310947788,0.215044492
1188,0.33302915999999994,0.311531284,0.215041828
1189,0.33342700000000003,0.312106184,0.21496891
1190,0.33372093999999997,0.312553034,0.21500612400000002
1191,0.33376683999999995,0.312806784,0.21519170199999998
1192,0.33388374,0.313006432,0.215457326
1193,0.33402194,0.313055058,0.21566649200000002
1194,0.33403730000000004,0.31299215,0.215989644
1195,0.33406556000000004,0.31302501800000004,0.216178732
1196,0.3340415,0.312932212,0.21612360800000002
1197,0.33404564000000003,0.312892746,0.215899486
1198,0.33403076,0.31294341200000003,0.215671618
1199,0.33402943999999996,0.313111672,0.21572497
1200,0.33414996,0.313371912,0.21579705600000001
1201,0.33421076,0.31351542,0.21593681
1202,0.3343152,0.313681868,0.21599062400000002
1203,0.33433638000000004,0.313880236,0.216031666
1204,0.33444356,0.313997746,0.216137534
1205,0.33456408,0.314138262,0.21620253599999997
1206,0.33471801999999995,0.31435194,0.21635929
1207,0.33502214,0.314601534,0.21671412799999998
1208,0.33529556,0.314952656,0.217074806
1209,0.33555786,0.315171092,0.217540544
1210,0.33594088,0.315341842,0.21800970799999997
1211,0.33634268,0.315476712,0.218473908
1212,0.33679812,0.315621092,0.21877550599999998
1213,0.33709787999999996,0.31583110999999997,0.219170096
1214,0.33726976000000003,0.31586169399999997,0.21963253000000002
1215,0.33752706,0.31591770799999996,0.21996602199999998
1216,0.33772272000000003,0.316165078,0.220170452
1217,0.33789408000000004,0.316340754,0.22048197000000003
1218,0.33806238,0.316461622,0.220855614
1219,0.33830012000000004,0.316724594,0.221383418
1220,0.338483334,0.31705426400000003,0.221923584
1221,0.338746414,0.317277262,0.22245469799999998
1222,0.33887346,0.31732204599999997,0.22296235
1223,0.33905692000000004,0.317570594,0.2234676
1224,0.33911957600000003,0.317780916,0.223921314
1225,0.339370314,0.318017592,0.224380174
1226,0.339664782,0.31816995800000003,0.22454058
1227,0.34011427,0.318366364,0.224488638
1228,0.340480906,0.31851162,0.22445870599999998
1229,0.340692292,0.318586208,0.22441847199999998
1230,0.34096560600000003,0.31879396,0.224405416
1231,0.341312316,0.319047026,0.22447124200000002
1232,0.341693516,0.31925486200000003,0.22453624000000003
1233,0.34204108400000005,0.319604888,0.22464213400000002
1234,0.34239815999999995,0.319918426,0.224607464
1235,0.342865714,0.320288466,0.22465095399999999
1236,0.34326408399999997,0.32059373,0.22474556199999998
1237,0.343559624,0.320843418,0.224843078
1238,0.343867944,0.32095696539999996,0.225112576
1239,0.344237762,0.321154383,0.225324012
1240,0.34446408,0.3213689676,0.22577711
1241,0.344803734,0.3214512746,0.226541614
1242,0.345122632,0.3214316286,0.227171032
1243,0.345368978,0.32151682600000003,0.227933884
1244,0.34540367600000005,0.321609942,0.228297852
1245,0.345181632,0.32168915,0.228544642
1246,0.34486937599999995,0.32171625400000003,0.228660162
1247,0.34456150999999996,0.321785396,0.228385848
1248,0.344384714,0.321903412,0.22810572799999998
1249,0.34432819600000003,0.321840172,0.22758845
1250,0.34425359800000005,0.32183407799999997,0.227119294
1251,0.34419162999999997,0.321908804,0.226489638
1252,0.344225582,0.322008408,0.225960228
1253,0.344398484,0.322123416,0.225556154
1254,0.34453486400000005,0.322357148,0.225396338
1255,0.344757966,0.322775956,0.22534710400000002
1256,0.344960768,0.32309915599999994,0.22545286399999998
1257,0.345323734,0.323336344,0.225730544
1258,0.34563121199999997,0.32347150999999996,0.22606528399999998
1259,0.345698996,0.323531542,0.22655708600000002
1260,0.345679474,0.323384376,0.22682123199999998
1261,0.34578740199999997,0.32320511199999996,0.226964124
1262,0.345816826,0.323163982,0.22716034000000002
1263,0.34584751599999997,0.323198654,0.2274024
1264,0.345932148,0.323396454,0.22781892199999998
1265,0.345978608,0.32384779,0.227987658
1266,0.346130492,0.32448068999999996,0.22823902799999998
1267,0.34621985,0.325026148,0.22854748
1268,0.34629034599999997,0.32540883600000003,0.228774106
1269,0.346134476,0.325544304,0.228903426
1270,0.345931184,0.325740014,0.22877708600000002
1271,0.34581260999999996,0.32598882,0.228682804
1272,0.34554979,0.32641402999999997,0.22862169000000002
1273,0.345346206,0.326630758,0.22859183000000002
1274,0.34537104399999996,0.326809944,0.22874319199999998
1275,0.345560248,0.32716227,0.22875205999999998
1276,0.346008206,0.32732970199999994,0.22886721200000001
1277,0.34651633600000004,0.32755832599999996,0.228904548
1278,0.34726060400000003,0.327535296,0.228632374
1279,0.347823436,0.32761645199999995,0.228461836
1280,0.34833600400000003,0.327665774,0.228314956
1281,0.34877535800000004,0.32772217400000003,0.22822034800000002
1282,0.349019114,0.32777363000000004,0.228267678
1283,0.34912046199999996,0.32785363599999995,0.228267346
1284,0.349164592,0.32805996,0.22837005600000002
1285,0.349353918,0.328308834,0.228639662
1286,0.349350632,0.328766672,0.228625728
1287,0.349323598,0.32922137400000007,0.22864440600000002
1288,0.349310136,0.32969859,0.228309078
1289,0.3495089,0.32992371800000003,0.22811722199999998
1290,0.349621094,0.33010256,0.227856036
1291,0.349646856,0.330108228,0.22749975800000002
1292,0.349855994,0.329998638,0.227340044
1293,0.35015462599999997,0.329717172,0.227191092
1294,0.350617768,0.32935120599999995,0.22688042800000002
1295,0.351108214,0.32916251199999996,0.22641104139999998
1296,0.35168743599999996,0.329180986,0.225891313
1297,0.35205818,0.32937222,0.22548783700000002
1298,0.352289648,0.32946626799999995,0.225172266
1299,0.352458478,0.329685536,0.2249824138
1300,0.352470422,0.32999023,0.2249555834
1301,0.352398814,0.33042036,0.2250361736
1302,0.35230018799999996,0.33083227880000005,0.2250817508
1303,0.35222169200000003,0.33133305999999996,0.2250188122
1304,0.35203167,0.33184319799999995,0.2250022416
1305,0.351996508,0.33215823,0.22490474840000002
1306,0.352049204,0.332263176,0.22508429200000002
1307,0.352147514,0.33240988800000004,0.22518839599999999
1308,0.35203018,0.332567186,0.225493176
1309,0.35206753,0.33263698599999997,0.22590688199999998
1310,0.35206076799999997,0.332543514,0.226041406
1311,0.35195719599999997,0.332616352,0.226155616
1312,0.35189403599999997,0.332738004,0.226129768
1313,0.35185675600000005,0.33282215800000003,0.225950724
1314,0.35185383600000003,0.33286903199999995,0.22583904
1315,0.35182792399999996,0.33275984000000003,0.225746852
1316,0.351845754,0.33253658399999997,0.22595849999999998
1317,0.351853054,0.33228733400000005,0.22586309
1318,0.351770846,0.33213729119999996,0.225836606
1319,0.351788306,0.3321534796,0.225918658
1320,0.35185415800000003,0.3322520492,0.22600942799999998
1321,0.351876534,0.332502182,0.22603799800000002
1322,0.35175665199999995,0.3327514084,0.225855928
1323,0.351643576,0.3329596232,0.225708072
1324,0.35164352800000004,0.332993352,0.225340274
1325,0.351496762,0.33291561999999997,0.224869672
1326,0.35145809,0.33288598,0.224787412
1327,0.35129034,0.33264243800000004,0.22471901800000002
1328,0.351079636,0.33259427799999997,0.224744918
1329,0.35097960800000005,0.332545086,0.22456775
1330,0.350861508,0.33244454599999995,0.224470096
1331,0.350978288,0.332399428,0.22432075999999998
1332,0.35117553,0.332242934,0.223999792
1333,0.351496584,0.33203354599999996,0.223857836
1334,0.35167447799999996,0.331693602,0.22363208199999998
1335,0.351794104,0.33146616799999995,0.223274868
1336,0.35183032599999997,0.331247726,0.222935694
1337,0.351717292,0.33099370800000005,0.222703716
1338,0.35171946400000004,0.330828346,0.22251426800000002
1339,0.351843732,0.330889664,0.22230930000000002
1340,0.35183789,0.330884566,0.222120204
1341,0.351740942,0.330788594,0.222088468
1342,0.35172565,0.330753264,0.22204573400000002
1343,0.351646028,0.330809538,0.222159326
1344,0.35141058399999997,0.33091194199999996,0.222614224
1345,0.351149422,0.330987128,0.22310726
1346,0.351046326,0.33109265800000004,0.22376850399999998
1347,0.35095729400000003,0.33118998400000005,0.224404266
1348,0.350941692,0.33130564999999995,0.224839086
1349,0.350972306,0.331481906,0.224883362
1350,0.35092259200000003,0.331853208,0.22490061399999997
1351,0.351065596,0.33239958199999997,0.224861438
1352,0.35120313000000003,0.33310611200000007,0.224665604
1353,0.35137969599999996,0.333574878,0.22433178
1354,0.351540662,0.333804446,0.224111704
1355,0.35182562599999995,0.333973072,0.223811404
1356,0.352056758,0.333888108,0.223704972
1357,0.35221299,0.33371155799999996,0.22346096
1358,0.352341994,0.33343257000000004,0.22340488
1359,0.352627466,0.33330017,0.223467686
1360,0.352918224,0.33337531800000003,0.2234960594
1361,0.353049354,0.33345317,0.223676671
1362,0.35321959999999997,0.33354171,0.22389788079999998
1363,0.353208584,0.333470494,0.2242411996
1364,0.35329198,0.333344894,0.224380884
1365,0.35318066600000003,0.333233306,0.224541284
1366,0.35319205,0.333154182,0.224610868
1367,0.353132562,0.332993952,0.22464694600000001
1368,0.35313089599999997,0.33289986,0.22453548999999998
1369,0.353195568,0.332888296,0.22453716199999998
1370,0.353276306,0.33293789,0.22446145399999998
1371,0.353454414,0.332988906,0.224352178
1372,0.35373553,0.33313886600000003,0.22414751800000002
1373,0.354032036,0.333454368,0.22404411
1374,0.35420952,0.33372248800000004,0.224070744
1375,0.35421492800000004,0.33406598000000004,0.22389410999999998
1376,0.354078724,0.334327122,0.22360133199999999
1377,0.354015732,0.334479952,0.22323621
1378,0.353893568,0.334567818,0.222936866
1379,0.35383963,0.33443443,0.222548738
1380,0.3537459,0.33437148800000005,0.222296912
1381,0.353670202,0.33429739599999997,0.222074374
1382,0.35357776799999996,0.334133128,0.221967784
1383,0.35354374200000005,0.33391699,0.22190849
1384,0.353394744,0.333709678,0.22196338399999999
1385,0.353287488,0.333639144,0.22216595000000003
1386,0.35321140399999995,0.333774566,0.222358904
1387,0.353150694,0.333917354,0.222461636
1388,0.352922654,0.334120092,0.22249092
1389,0.35291638399999997,0.334313978,0.222634246
1390,0.353048888,0.33460891400000004,0.222772622
1391,0.353185156,0.334901774,0.222740702
1392,0.35333165199999994,0.335004992,0.22265458999999999
1393,0.35337205400000005,0.335046002,0.222781606
1394,0.35344464999999997,0.33508920600000003,0.223210382
1395,0.353404338,0.33508352199999997,0.223707468
1396,0.35321397400000004,0.335019316,0.22430595
1397,0.353078292,0.335004882,0.22466928800000002
1398,0.352805796,0.335033276,0.225086926
1399,0.35249952,0.33499451,0.22547419600000002
1400,0.35214044800000005,0.33511767400000003,0.225731854
1401,0.35193186,0.33513188800000004,0.22604097
1402,0.35194218,0.33509587799999996,0.226261088
1403,0.35200787400000005,0.33504694999999995,0.22659747
1404,0.351954956,0.335017552,0.22706827000000002
1405,0.35199454,0.335161312,0.227543368
1406,0.351897034,0.33533661000000003,0.227868422
1407,0.35198810999999997,0.335681904,0.22807246800000003
1408,0.35214742,0.33604067,0.22838544200000002
1409,0.35244424,0.33638855999999995,0.228721696
1410,0.352708144,0.33669417199999996,0.22900799200000002
1411,0.35282105199999997,0.336942388,0.22920906
1412,0.352740492,0.33708756800000006,0.22930199399999998
1413,0.352573898,0.337250054,0.229343462
1414,0.352247882,0.337531576,0.22921593999999998
1415,0.35190341799999997,0.337709372,0.22927989000000001
1416,0.351544904,0.337857112,0.22908087800000002
1417,0.351331822,0.337975994,0.22899625799999998
1418,0.35125979,0.33809032,0.22892633799999998
1419,0.351223814,0.338303982,0.22887669
1420,0.351274256,0.33828761399999996,0.22897795399999998
1421,0.35140127,0.33818867599999997,0.229021154
1422,0.35163244,0.33807798400000005,0.228977242
1423,0.35186408399999997,0.337939068,0.2291145976
1424,0.35208944799999997,0.337609456,0.22960277599999998
1425,0.352400882,0.337323332,0.2301088886
1426,0.352685766,0.337306096,0.23045087600000003
1427,0.353107342,0.337427718,0.23061824600000003
1428,0.35349846,0.337669996,0.23058409000000002
1429,0.35399991,0.337831388,0.230621732
1430,0.35453109400000005,0.338038408,0.230616718
1431,0.35506441,0.33814517600000005,0.23042122599999998
1432,0.355505132,0.33805154600000004,0.230398578
1433,0.355764712,0.3379699,0.230605002
1434,0.35604425399999995,0.337837192,0.230733356
1435,0.356313974,0.337578178,0.230673316
1436,0.35644602,0.337326856,0.23055612199999997
1437,0.356692496,0.33703078200000003,0.23071666799999999
1438,0.356783738,0.33682963,0.23080563
1439,0.356853666,0.336548922,0.230837484
1440,0.356915116,0.33627852599999997,0.231101638
1441,0.356870416,0.336122778,0.231514836
1442,0.356952942,0.335883956,0.232182184
1443,0.356876258,0.335786996,0.23267098
1444,0.356798784,0.33579828999999994,0.23321794199999998
1445,0.356889362,0.335842208,0.233831474
1446,0.35708788599999997,0.335861146,0.234291986
1447,0.357255058,0.33587147,0.23479006800000002
1448,0.35727373,0.33596291800000005,0.235109224
1449,0.35740945199999996,0.336105946,0.235549562
1450,0.357528194,0.33608820800000005,0.23570072799999997
1451,0.35759363800000005,0.33610373600000004,0.23579553399999997
1452,0.35757060199999996,0.336280154,0.23589322
1453,0.357737682,0.336320438,0.235931296
1454,0.35801422000000005,0.336381514,0.23605295399999998
1455,0.35831420399999997,0.336397612,0.236218472
1456,0.35855131399999995,0.3364766,0.23623517
1457,0.35879725399999995,0.336494098,0.236244428
1458,0.358873934,0.336521198,0.236361
1459,0.35873252799999994,0.336586056,0.236227036
1460,0.3585254,0.336625018,0.236141358
1461,0.35839053,0.336587386,0.235957324
1462,0.358237722,0.3364512,0.23585534200000002
1463,0.35812567799999995,0.336565276,0.2358744914
1464,0.358004352,0.336735498,0.2359329602
1465,0.35804853799999997,0.33691358800000004,0.23605936660000001
1466,0.357917202,0.33716439200000003,0.2363238544
1467,0.357695602,0.337346992,0.236526852
1468,0.357335836,0.337520946,0.23663562200000002
1469,0.357081734,0.33753605,0.23672090399999998
1470,0.356897908,0.337642718,0.236586708
1471,0.35677874600000004,0.33790486399999997,0.236490684
1472,0.356731548,0.33813337,0.236399908
1473,0.356630232,0.338213036,0.236405318
1474,0.35658949999999995,0.338181698,0.23655168
1475,0.356520214,0.33809585999999997,0.23683153
1476,0.35662992600000004,0.33803083800000006,0.237295916
1477,0.356710984,0.33785449399999995,0.237514742
1478,0.356845538,0.337681068,0.23749256
1479,0.35697604,0.33744620599999997,0.237456912
1480,0.357176318,0.33719368600000005,0.237407064
1481,0.357326586,0.33706851200000004,0.237455038
1482,0.357466956,0.337026026,0.237185612
1483,0.35764135,0.33695900799999995,0.237037768
1484,0.35781992799999995,0.33686569399999994,0.236940162
1485,0.357950868,0.336875074,0.237041118
1486,0.357883508,0.33695823599999997,0.236921908
1487,0.35776999,0.33708682,0.23688868400000002
1488,0.35762323,0.33717076999999995,0.23697222799999998
1489,0.35755198,0.33728959799999997,0.237141278
1490,0.357495436,0.33739799,0.23727892999999997
1491,0.357526048,0.33737554000000003,0.237489232
1492,0.35753774800000004,0.33717589400000003,0.237639072
1493,0.357594348,0.336920924,0.237951932
1494,0.357476104,0.3365065,0.23831627
1495,0.35715126599999997,0.33633725,0.238381908
1496,0.356895518,0.336402262,0.23833266600000003
1497,0.35672704600000005,0.336428832,0.23816156
1498,0.35657793400000004,0.336430882,0.238007626
1499,0.35649175,0.336678606,0.2375616
1500,0.356599554,0.33688926799999996,0.237331354
1501,0.35684432199999994,0.337044152,0.23746615599999998
1502,0.35699722199999995,0.337184118,0.237605546
1503,0.35709432,0.337575582,0.23770465600000001
1504,0.35720896799999996,0.338025844,0.23794562200000002
1505,0.35714013,0.33820352800000003,0.238100234
1506,0.356974938,0.33851232000000003,0.23830900400000002
1507,0.356718908,0.338827858,0.238471714
1508,0.356542598,0.339001118,0.238585974
1509,0.356431982,0.339159236,0.23900500600000002
1510,0.356284074,0.339229592,0.23938298
1511,0.35627993799999996,0.33933302400000004,0.23971146799999998
1512,0.356066068,0.339327908,0.239891238
1513,0.35589380800000003,0.339212512,0.240234736
1514,0.35572279199999995,0.339092742,0.240581134
1515,0.35559929599999995,0.338817472,0.240761708
1516,0.35561614399999997,0.338475576,0.2408536
1517,0.35564684999999996,0.338253228,0.24093435400000002
1518,0.355841136,0.338273126,0.241082454
1519,0.356018318,0.33834899399999996,0.2412507
1520,0.35619656,0.33841579000000005,0.24130321200000002
1521,0.356288812,0.338702824,0.241436064
1522,0.356368242,0.339069132,0.241508052
1523,0.356461112,0.339572986,0.241385124
1524,0.35664133200000003,0.34003576,0.241245102
1525,0.35667560600000003,0.34045887399999997,0.24113539800000003
1526,0.356638844,0.34089883200000004,0.24115012400000002
1527,0.356442738,0.341111212,0.241270348
1528,0.35614430999999996,0.34134408800000005,0.241413312
1529,0.35567647,0.341565254,0.241700206
1530,0.355119654,0.341840742,0.242037916
1531,0.35457875799999994,0.342233446,0.24223392400000002
1532,0.35410815999999995,0.34264842,0.242339654
1533,0.353632194,0.342915036,0.242423456
1534,0.35337396400000004,0.343033836,0.242514496
1535,0.353296022,0.34300616,0.242580728
1536,0.35336938,0.342874506,0.242584296
1537,0.35340215,0.342758122,0.242571684
1538,0.35344332199999995,0.34268505,0.24263814
1539,0.353514928,0.34273972999999996,0.24273418800000002
1540,0.35374334599999996,0.342869722,0.24291843400000002
1541,0.35389588599999994,0.342981246,0.24314960200000002
1542,0.35407794600000003,0.343190534,0.24336725
1543,0.35432588600000003,0.343345978,0.24377814
1544,0.35447038399999997,0.34353033599999994,0.244226444
1545,0.354507608,0.34378816,0.244846544
1546,0.354396274,0.343986364,0.245425002
1547,0.35431075999999995,0.344206614,0.245868408
1548,0.35425765,0.34436254,0.2460546
1549,0.35430463,0.344558748,0.246037672
1550,0.35449148399999997,0.344824726,0.24592845
1551,0.35469193400000004,0.34499342999999993,0.24570586
1552,0.35507189599999994,0.344954198,0.245518508
1553,0.35533869799999995,0.345012754,0.245304508
1554,0.35557795400000003,0.34509172200000005,0.245321416
1555,0.355679782,0.345202664,0.245142162
1556,0.355712396,0.34528968400000004,0.244996318
1557,0.35571181799999996,0.345508722,0.244864828
1558,0.355669652,0.34578949600000003,0.24485499
1559,0.35567435799999997,0.346012298,0.24487772
1560,0.355755598,0.34622859,0.244817966
1561,0.355812278,0.346400624,0.24479526
1562,0.35580668000000004,0.3465361112,0.24485907
1563,0.35570715399999997,0.34665478499999997,0.24503638
1564,0.35566847799999995,0.3468558392,0.24516470999999998
1565,0.35554493,0.34705261319999997,0.24524261
1566,0.355492412,0.347198227,0.245361936
1567,0.355382558,0.34730657620000005,0.245622348
1568,0.355311112,0.34747582379999997,0.24568790799999998
1569,0.355384852,0.3477849612,0.245850418
1570,0.355400478,0.3481745136,0.245945878
1571,0.355557182,0.3487572138,0.245835256
1572,0.355718094,0.349231548,0.245799782
1573,0.35586268400000004,0.349597519,0.24581234
1574,0.356061694,0.3497960356,0.245883222
1575,0.35609803,0.3497722698,0.24589479399999997
1576,0.35615149,0.3496389232,0.245836538
1577,0.35616706,0.34956948400000004,0.24578610999999997
1578,0.35614132400000004,0.34958972000000005,0.24571586199999998
1579,0.35600248,0.349613854,0.246006744
1580,0.355943216,0.349866884,0.24630829599999998
1581,0.35586620199999996,0.349957256,0.24655455199999998
1582,0.35575563600000004,0.350057462,0.246701732
1583,0.35562185999999996,0.35004674199999997,0.24704326999999998
1584,0.355586248,0.349878966,0.24734162399999998
1585,0.35553882600000003,0.349824772,0.247438046
1586,0.35553581,0.349571096,0.24738263400000002
1587,0.35554789200000003,0.349457764,0.24733798199999998
1588,0.355540878,0.349484892,0.247454518
1589,0.35550916,0.34959291,0.247516438
1590,0.35555481200000005,0.349738914,0.24758275999999999
1591,0.355618012,0.34980249399999996,0.24789250200000001
1592,0.35558885599999995,0.350030692,0.248399998
1593,0.35555968,0.35015546999999997,0.248752066
1594,0.35555363,0.350230066,0.24907151
1595,0.35574599399999995,0.35025501200000003,0.249490198
1596,0.35579156599999995,0.35046454,0.249698644
1597,0.355837146,0.350697862,0.249480626
1598,0.355769658,0.350907118,0.24929323199999998
1599,0.355842326,0.35134165,0.249239298
1600,0.355885626,0.351770116,0.249263638
1601,0.355987642,0.352121452,0.249319276
1602,0.356067082,0.352195246,0.249505628
1603,0.356142232,0.35220489800000004,0.24987340400000002
1604,0.35615462000000003,0.35219821,0.250156478
1605,0.35618279799999997,0.35200686,0.250345254
1606,0.356138992,0.351943202,0.25046703600000003
1607,0.356180486,0.351984796,0.250537848
1608,0.356204824,0.352084946,0.25064061
1609,0.356199042,0.35212862,0.25068361
1610,0.35610121399999994,0.352129202,0.250742026
1611,0.35595393399999997,0.352144622,0.250860992
1612,0.35586514399999997,0.35218014799999997,0.251252072
1613,0.355943528,0.35224514399999995,0.251890812
1614,0.35607626000000003,0.352283294,0.252495432
1615,0.356314244,0.35222971200000003,0.253236318
1616,0.35647871600000003,0.352194412,0.253815858
1617,0.356731216,0.352333638,0.254457522
1618,0.35686077,0.35262886000000004,0.25504456600000003
1619,0.356928184,0.352966518,0.255692778
1620,0.356954858,0.35335631399999995,0.256152518
1621,0.356963394,0.35383179800000003,0.256358302
1622,0.35711706800000004,0.35434446,0.256417718
1623,0.35730926599999996,0.35494492200000005,0.256219978
1624,0.357658926,0.355403736,0.255969058
1625,0.35782643399999997,0.355782784,0.255777158
1626,0.3579773,0.35608234000000005,0.25585704400000003
1627,0.35801825600000003,0.356383046,0.25590678
1628,0.358107026,0.356539746,0.256248568
1629,0.358289604,0.35645784399999997,0.256605994
1630,0.35846705999999995,0.356263914,0.257102984
1631,0.358576056,0.355937656,0.257535164
1632,0.35864525399999997,0.355710324,0.257744928
1633,0.35884937,0.35542439000000003,0.258027662
1634,0.359209162,0.35527194,0.258212492
1635,0.359486802,0.354997442,0.25854876
1636,0.35958523200000003,0.354757836,0.258730944
1637,0.35980136199999996,0.354569568,0.25903000200000004
1638,0.359959766,0.354448298,0.259393194
1639,0.359985264,0.354511446,0.259608388
1640,0.35981757600000003,0.354595068,0.259787678
1641,0.35980554,0.354598318,0.259996986
1642,0.359950722,0.354764648,0.260237006
1643,0.36021868599999995,0.35496576599999996,0.2603775
1644,0.36049166200000005,0.35525344799999997,0.260183804
1645,0.36093407400000005,0.35557272599999995,0.26020293
1646,0.36140312,0.35590274,0.260220184
1647,0.361795322,0.35638615799999995,0.260343116
1648,0.36221339399999997,0.356810192,0.260504292
1649,0.36249854400000003,0.357133306,0.260876782
1650,0.362734538,0.35737014199999995,0.261554624
1651,0.36301986599999997,0.35762731999999997,0.262206934
1652,0.363332974,0.357832662,0.262765678
1653,0.36355983399999997,0.357865498,0.263123302
1654,0.363576884,0.35790230800000006,0.263603646
1655,0.36352438800000003,0.35796588,0.263840414
1656,0.36362054800000004,0.357961022,0.263953616
1657,0.363742516,0.358099696,0.26411533
1658,0.363872384,0.358401658,0.264181792
1659,0.363858478,0.35888439,0.264286426
1660,0.363901836,0.359451908,0.264418344
1661,0.36398957600000004,0.35993343600000005,0.26474348200000003
1662,0.364066244,0.36042288399999994,0.26487775599999996
1663,0.364180614,0.360794706,0.26491771799999997
1664,0.36427201400000003,0.36121595999999995,0.264930004
1665,0.36437665199999997,0.36156109000000003,0.26499849000000003
1666,0.36453832599999997,0.361729694,0.26501751
1667,0.364638254,0.361841236,0.264927956
1668,0.36471837399999996,0.361755478,0.26500489
1669,0.36477776999999995,0.361772602,0.26519339599999997
1670,0.36486738,0.361806728,0.265392298
1671,0.36484934199999997,0.36197421599999996,0.26560566
1672,0.364816292,0.36207301399999997,0.265814648
1673,0.364736392,0.362015978,0.265957564
1674,0.36490238599999997,0.36193627999999994,0.266165194
1675,0.364992394,0.36179695,0.26646250600000004
1676,0.36516539600000003,0.36169227,0.266582396
1677,0.36544425799999997,0.36164622,0.26676396
1678,0.36556559800000005,0.36149714000000005,0.26685631
1679,0.36561518800000004,0.361497528,0.26698633
1680,0.36554123,0.36141805400000004,0.2668839
1681,0.365410702,0.361466876,0.266485128
1682,0.365296748,0.361630032,0.26606180599999996
1683,0.365220924,0.36179108,0.265851498
1684,0.365311906,0.362165356,0.265705438
1685,0.36545721600000003,0.36236074799999995,0.265700082
1686,0.365661896,0.362523286,0.265612552
1687,0.36610087999999996,0.362448966,0.265616136
1688,0.366558746,0.362211924,0.265578674
1689,0.366950072,0.36198136,0.26557728399999997
1690,0.367299154,0.36171213799999996,0.265661812
1691,0.367395402,0.361544084,0.265729032
1692,0.36749457999999996,0.361327212,0.265813318
1693,0.367472772,0.36130589,0.26591614199999997
1694,0.367603284,0.36135259200000003,0.266228562
1695,0.36778997199999997,0.36144002000000003,0.266467752
1696,0.367910246,0.361425318,0.266616252
1697,0.36820025800000006,0.361332424,0.266684832
1698,0.368407582,0.36123557,0.26659224600000003
1699,0.36857100000000004,0.36125639200000004,0.266360596
1700,0.368594268,0.36134089599999997,0.26587975199999997
1701,0.368520478,0.361341186,0.265443702
1702,0.36848113,0.36147879000000005,0.26503074000000004
1703,0.36840642799999995,0.36161918,0.264501688
1704,0.36836248,0.36163225600000004,0.26417339
1705,0.36819861000000004,0.36165269,0.263900148
1706,0.368029482,0.361678758,0.263756194
1707,0.36797522800000004,0.361655866,0.263834594
1708,0.367855534,0.36163322800000003,0.263948912
1709,0.367782554,0.36136626800000005,0.264052638
1710,0.367790342,0.36123793400000004,0.264342886
1711,0.367805746,0.361074966,0.26483205600000004
1712,0.36772106,0.36096086800000005,0.265157768
1713,0.367536072,0.360824148,0.265297588
1714,0.367438492,0.36070941599999995,0.26550205
1715,0.367417636,0.36067918,0.265750992
1716,0.36742554400000005,0.360742668,0.26608185
1717,0.367517808,0.360880144,0.266298
1718,0.36766120399999996,0.36113217,0.266199
1719,0.36779608199999997,0.36127484600000004,0.266068804
1720,0.36800457799999997,0.361560374,0.26591015
1721,0.36820195400000005,0.36183664,0.265557392
1722,0.36844826599999997,0.362060436,0.26518032
1723,0.368640282,0.362322782,0.264640884
1724,0.36876661999999993,0.362610198,0.264553962
1725,0.36887408200000005,0.362947204,0.26463516800000003
1726,0.36901461599999996,0.363183718,0.264901116
1727,0.36913242599999996,0.363412886,0.265280422
1728,0.369156582,0.363577526,0.265626516
1729,0.369246454,0.36361629,0.26597951
1730,0.36916952399999997,0.363574376,0.266262814
1731,0.36913062799999996,0.363595932,0.266281676
1732,0.368978772,0.36365843,0.26647329
1733,0.36893692799999994,0.36373995000000003,0.266892986
1734,0.369060318,0.363600476,0.26725198
1735,0.369325152,0.363419522,0.2676941
1736,0.36971163599999995,0.36324745399999997,0.267984826
1737,0.369886766,0.363258502,0.268340262
1738,0.369971872,0.363331052,0.268504472
1739,0.369986828,0.36360307399999997,0.26849661
1740,0.37003067,0.36388828000000006,0.268480624
1741,0.36993195,0.364214156,0.268467408
1742,0.369794416,0.364495552,0.268512288
1743,0.36974147,0.36476183,0.26868258
1744,0.369799734,0.364922276,0.26898454
1745,0.369875968,0.36516035199999997,0.269250538
1746,0.370098402,0.365420524,0.269332866
1747,0.370273998,0.365640542,0.269155686
1748,0.370306228,0.365790678,0.269102586
1749,0.37031835399999996,0.36596035200000004,0.26918602199999997
1750,0.370529856,0.36608875599999996,0.26912296
1751,0.370710262,0.36613627,0.269157464
1752,0.37096734400000003,0.36612875,0.26914373999999996
1753,0.371290352,0.366028456,0.269040438
1754,0.37151494,0.36596220199999996,0.26886257199999997
1755,0.37180467,0.36583545800000006,0.26873864000000003
1756,0.37197905,0.365799478,0.268616938
1757,0.372227582,0.365762808,0.26850964
1758,0.372515644,0.36592401,0.268711956
1759,0.37280620999999997,0.366049052,0.268961126
1760,0.37301782600000005,0.366047474,0.268797296
1761,0.37344223,0.366072434,0.268704192
1762,0.373905036,0.365947908,0.268561946
1763,0.374307514,0.36582193599999996,0.268209452
1764,0.374649706,0.365677422,0.267785566
1765,0.374966796,0.365650034,0.267703868
1766,0.375252288,0.36573468200000003,0.267889232
1767,0.375420184,0.36577499799999996,0.268062798
1768,0.375500198,0.36590835,0.268370582
1769,0.375524038,0.365975278,0.268567614
1770,0.375579094,0.36606586399999996,0.2685906
1771,0.37565856400000003,0.366112106,0.268456296
1772,0.375637562,0.36608962,0.268228572
1773,0.37560129,0.36610045,0.267995614
1774,0.375572878,0.36611956399999995,0.267797562
1775,0.37571215799999996,0.36626883200000004,0.267614362
1776,0.375904754,0.366449268,0.267697752
1777,0.37602820600000003,0.36672117200000004,0.267802334
1778,0.376141352,0.366990968,0.267841498
1779,0.37632947,0.367258086,0.267933104
1780,0.376590028,0.367563796,0.26811406600000004
1781,0.37693844,0.367910312,0.268244382
1782,0.377434662,0.368223826,0.268409818
1783,0.37803257799999995,0.36836930799999995,0.26850164200000004
1784,0.378553892,0.36844910399999997,0.26852912
1785,0.37914884,0.368822634,0.26861219599999997
1786,0.37972300400000003,0.368959862,0.268640968
1787,0.380299582,0.36911664,0.268711192
1788,0.380767916,0.369417592,0.26869548600000004
1789,0.381171094,0.369726418,0.26876963400000004
1790,0.38156331,0.369849346,0.26888121
1791,0.381679956,0.36981358,0.268921038
1792,0.381690312,0.36995615200000004,0.268486216
1793,0.38161670000000003,0.370122116,0.26806488
1794,0.381566528,0.370396386,0.2679606734
1795,0.381714534,0.37082856599999997,0.2677490266
1796,0.381794702,0.371328828,0.2677768498
1797,0.38199436,0.3717895,0.268000586
1798,0.38197434,0.372215766,0.268422838
1799,0.381988972,0.37264661600000004,0.26871438000000003
1800,0.382016672,0.37321606,0.268743752
1801,0.381967862,0.37375625399999995,0.268847562
1802,0.381936246,0.374171086,0.268789944
1803,0.38210082399999995,0.37463031,0.2684202028
1804,0.382423738,0.37505999,0.2679074868
1805,0.38278827200000004,0.375403442,0.2675142204
1806,0.38304645,0.37566955399999996,0.2672314662
1807,0.38338297400000004,0.375947558,0.2670841348
1808,0.38361531800000004,0.37618654399999996,0.2669576466
1809,0.383886244,0.37648602,0.267050288
1810,0.38397233999999997,0.37665205999999996,0.2673668554
1811,0.383966716,0.37678451,0.2678355716
1812,0.38405628999999997,0.37689269799999997,0.26808906
1813,0.38426733999999996,0.37685398800000003,0.26838787799999997
1814,0.38457276999999995,0.37684388399999996,0.26857642800000003
1815,0.38477234600000004,0.376835252,0.268706522
1816,0.384951038,0.37686430600000004,0.268804912
1817,0.385182858,0.377028738,0.268710216
1818,0.38540052199999997,0.377311278,0.268655972
1819,0.385675054,0.377577716,0.268419696
1820,0.38599465800000005,0.377863348,0.268317922
1821,0.38627864,0.377934094,0.268386786
1822,0.38642234999999997,0.378085418,0.26862325800000003
1823,0.38647023199999997,0.378148258,0.268909116
1824,0.38638185399999997,0.378172138,0.269231564
1825,0.386362392,0.37821477200000003,0.269603206
1826,0.386290968,0.378246868,0.269930244
1827,0.38634599799999997,0.378257016,0.270187822
1828,0.386378986,0.37823410799999996,0.270532414
1829,0.38647297,0.378157754,0.27070872
1830,0.38658915800000004,0.3780313,0.270758088
1831,0.386710496,0.377949234,0.2708402876
1832,0.386802762,0.37779379599999996,0.2707940466
1833,0.38689286,0.377680504,0.2706519592
1834,0.38718449200000005,0.377635598,0.270759315
1835,0.38752831,0.377775446,0.27098456800000004
1836,0.38784883600000003,0.377935916,0.271257604
1837,0.388195192,0.378207978,0.27144951
1838,0.38856429400000003,0.378553222,0.27173064799999996
1839,0.388978944,0.378815706,0.272103632
1840,0.389209146,0.379134828,0.272320478
1841,0.38939487,0.37944996,0.272477218
1842,0.38960590000000006,0.37972240999999995,0.2725264
1843,0.389617686,0.37981833600000003,0.272902852
1844,0.38952945,0.37994650999999996,0.273524278
1845,0.389334246,0.379972658,0.2740842728
1846,0.389293264,0.37991275199999996,0.2746494064
1847,0.38935015399999995,0.37984944200000004,0.2750854016
1848,0.389465126,0.37986852800000004,0.2755974432
1849,0.389470318,0.380040606,0.2759964016
1850,0.38948012400000004,0.38032922399999997,0.276332772
1851,0.38964479599999996,0.38072604,0.276690612
1852,0.389675448,0.38120125,0.277018624
1853,0.38960908600000005,0.381702758,0.2773324076
1854,0.38960755399999997,0.38228624600000005,0.2776443434
1855,0.389662892,0.38288974000000003,0.2780088932
1856,0.389668794,0.383448974,0.2782980572
1857,0.38966272,0.38403781000000003,0.278371706
1858,0.389733422,0.384408076,0.27862664800000003
1859,0.38992754599999996,0.38471354599999996,0.278983225
1860,0.390095024,0.384890654,0.279364648
1861,0.390239832,0.38483598399999996,0.2797080798
1862,0.390385664,0.38478749,0.28020562600000004
1863,0.39049508600000005,0.384766152,0.2807505296
1864,0.39048726199999995,0.38475887,0.2811912206
1865,0.39039274,0.38483909,0.281522578
1866,0.39028308,0.384867004,0.2817635954
1867,0.39013104400000004,0.384938486,0.2818671242
1868,0.389963716,0.38498838399999996,0.2818490782
1869,0.38991222999999997,0.385057392,0.281993998
1870,0.39002686,0.38524608,0.2820378074
1871,0.390179742,0.38544176999999996,0.282112392
1872,0.390345098,0.385766268,0.2822314744
1873,0.39049252,0.38606439000000004,0.2825887688
1874,0.39063338000000003,0.386342244,0.28287302000000003
1875,0.390671934,0.38671417599999997,0.2829139068
1876,0.39050528399999995,0.38700927399999996,0.2830929186
1877,0.390307642,0.38741568,0.283096283
1878,0.390328754,0.387954206,0.2831359386
1879,0.390371598,0.388395836,0.2832290638
1880,0.39040771999999996,0.38875062800000004,0.28355446900000003
1881,0.390570708,0.389123734,0.283775346
1882,0.390824306,0.389457054,0.283926178
1883,0.390897814,0.38991013199999996,0.2842753418
1884,0.390894048,0.39032587999999996,0.2845592692
1885,0.390954708,0.390730002,0.284675054
1886,0.390967018,0.39096091,0.284606018
1887,0.390863024,0.391150204,0.284601482
1888,0.390700476,0.39139927999999996,0.28463954999999996
1889,0.390647164,0.3914753,0.28472535
1890,0.39063006,0.391526314,0.28476037600000004
1891,0.390645506,0.39150509,0.284834404
1892,0.390662116,0.39148094800000005,0.285154982
1893,0.390786052,0.391505694,0.285654762
1894,0.390968744,0.391409682,0.286219548
1895,0.391259376,0.391466992,0.286665646
1896,0.39163306200000003,0.391561454,0.286952412
1897,0.391922122,0.391659998,0.2873757678
1898,0.39219081600000005,0.391863062,0.2876941632
1899,0.392427852,0.392188578,0.28807752740000003
1900,0.392623192,0.39253972,0.2884681232
1901,0.39284516799999997,0.39281395799999996,0.2888580356
1902,0.39285636599999996,0.392976168,0.2891275598
1903,0.392700872,0.39303796599999996,0.2892838656
1904,0.39254850599999996,0.393062498,0.28963425
1905,0.392497968,0.392970376,0.289892896
1906,0.39246767,0.392867898,0.290163322
1907,0.3924527,0.392777814,0.29030428399999997
1908,0.392407454,0.392809408,0.290437434
1909,0.392439984,0.39283641199999997,0.290552472
1910,0.39235826799999995,0.39279816599999995,0.2906680686
1911,0.392380554,0.392705262,0.2907813198
1912,0.392566816,0.39269489,0.2910164902
1913,0.393028598,0.39263902199999995,0.2913967418
1914,0.39350532800000004,0.39270505,0.291844362
1915,0.39392793400000004,0.392635948,0.292320274
1916,0.39422962,0.392617232,0.292812326
1917,0.394579562,0.392642022,0.29335942
1918,0.394908218,0.392524386,0.294198146
1919,0.39502328400000003,0.392495514,0.295129462
1920,0.39503571,0.39242425799999997,0.295859864
1921,0.395018022,0.392511608,0.296682152
1922,0.394829662,0.392557294,0.297447632
1923,0.39473816999999994,0.392595518,0.298117752
1924,0.394565908,0.39258829399999995,0.298495244
1925,0.39436317000000004,0.392495174,0.298703108
1926,0.394100038,0.39234136399999997,0.299021916
1927,0.393881688,0.39218547000000004,0.29906832
1928,0.393778382,0.39212253199999997,0.298971874
1929,0.39362342400000006,0.392145566,0.299028944
1930,0.39346674,0.392186826,0.299045592
1931,0.393449648,0.39221022400000005,0.298967478
1932,0.393418476,0.39228177000000003,0.298728292
1933,0.39335594999999995,0.39223068,0.298402268
1934,0.393413246,0.391999212,0.298312974
1935,0.39346522,0.39158216199999996,0.298235168
1936,0.393433538,0.39109334599999995,0.298340612
1937,0.39336374,0.390749962,0.298548478
1938,0.393324848,0.39044258200000004,0.298605136
1939,0.39338346199999996,0.390107304,0.29878826799999997
1940,0.39344140000000005,0.38989884199999997,0.298942542
1941,0.39347452,0.389676678,0.299048076
1942,0.393460612,0.38952078399999995,0.299216532
1943,0.393298392,0.38961459400000004,0.299253998
1944,0.393074564,0.389779366,0.299247382
1945,0.392825906,0.390110114,0.299316996
1946,0.39266479,0.390590478,0.29914514600000003
1947,0.39260580599999995,0.391109212,0.29915371
1948,0.392555438,0.391564956,0.29913486
1949,0.39245749,0.39181647,0.299222686
1950,0.39233550799999994,0.39189337199999996,0.29947281400000003
1951,0.392179798,0.39170564999999996,0.299768228
1952,0.392018924,0.391417754,0.300024238
1953,0.39186931399999997,0.391071332,0.300156416
1954,0.39183833999999995,0.390639592,0.300203284
1955,0.39190052999999997,0.390279478,0.300376048
1956,0.392029364,0.390073042,0.300488036
1957,0.392224478,0.38997478,0.300705418
1958,0.392356378,0.389916008,0.301053326
1959,0.392492746,0.389891866,0.301388656
1960,0.392587822,0.389919046,0.301560954
1961,0.392492908,0.390023916,0.30157607
1962,0.39238441199999996,0.390010872,0.301700844
1963,0.39230841,0.390181452,0.30160362
1964,0.392329804,0.390283376,0.301658318
1965,0.39226393600000004,0.39025173799999996,0.30176095199999997
1966,0.39222523000000004,0.390315158,0.30180577199999997
1967,0.392207458,0.39047801200000004,0.301785334
1968,0.392369772,0.39082859999999997,0.30192471600000004
1969,0.392485536,0.391007946,0.30217036199999997
1970,0.392581622,0.391190594,0.302477424
1971,0.39252408600000005,0.39147742999999996,0.302641972
1972,0.392513846,0.391648622,0.302986196
1973,0.392650234,0.39177325199999996,0.30362530200000004
1974,0.392753778,0.391774266,0.30392072800000003
1975,0.392894794,0.39188676800000005,0.304191416
1976,0.393295544,0.392099356,0.304355122
1977,0.39384958,0.392338442,0.304643222
1978,0.39439765,0.392530778,0.304877192
1979,0.39480877200000003,0.39266254600000006,0.305043042
1980,0.395135924,0.392749674,0.305073226
1981,0.3955028,0.39274618599999994,0.305207252
1982,0.39568658,0.392637508,0.30507616800000004
1983,0.39569206,0.39243002400000004,0.30511761400000004
1984,0.39575352,0.392231552,0.305075838
1985,0.39580993999999997,0.392293898,0.305059638
1986,0.39585494,0.392402462,0.305047546
1987,0.39587746,0.392392422,0.30524546
1988,0.3958327,0.392330702,0.305391356
1989,0.39564284,0.392169738,0.305619066
1990,0.39536942,0.392103966,0.305947772
1991,0.39501132,0.392018424,0.306103108
1992,0.3948572,0.39199731200000004,0.306298204
1993,0.3947184,0.391999746,0.306377028
1994,0.39469788,0.392060332,0.306544548
1995,0.39467034,0.39218012,0.306708224
1996,0.39465288,0.39232070999999996,0.30671558400000004
1997,0.39458534,0.392398126,0.306615074
1998,0.39455956000000003,0.39243341600000003,0.306591006
1999,0.39464422,0.39240882,0.306436558
2000,0.39478949999999996,0.392380736,0.306373728
2001,0.39496208000000005,0.39225994,0.306332544
2002,0.39506549999999996,0.392055914,0.306351798
2003,0.39514466,0.391856392,0.306252786
2004,0.39517389999999997,0.391664368,0.30624457
2005,0.39530846,0.391494566,0.30628278000000003
2006,0.39531238,0.39135061,0.306293778
2007,0.39537444,0.39120772000000004,0.306402248
2008,0.39566868,0.39122333400000003,0.306568894
2009,0.39596726,0.39136184,0.306817776
2010,0.39619585999999996,0.39158317,0.30699787
2011,0.39633876,0.391668484,0.30722125
2012,0.39654291999999997,0.39183979999999996,0.307606386
2013,0.39670384,0.39189518999999995,0.30788604199999997
2014,0.39677192,0.391905368,0.308138268
2015,0.39678697999999996,0.391846772,0.308424156
2016,0.39683286,0.391798602,0.308510104
2017,0.39682755999999997,0.392114844,0.30868649600000003
2018,0.39684948800000003,0.392493404,0.308690802
2019,0.39681049199999996,0.392832874,0.30869819200000004
2020,0.39691857599999997,0.39308926,0.30877355
2021,0.39710250199999997,0.393460034,0.308895302
2022,0.39723446,0.393876552,0.309054808
2023,0.39746999000000005,0.394108522,0.30932325
2024,0.397622522,0.394373484,0.309658392
2025,0.39777514599999997,0.394727246,0.309842546
2026,0.397828236,0.39514793400000003,0.310213834
2027,0.39796040400000005,0.39536774,0.31066457799999997
2028,0.398135764,0.39557317,0.311148022
2029,0.398121898,0.395790912,0.311582726
2030,0.3980164,0.39600177000000003,0.311918496
2031,0.39794109400000005,0.396221336,0.312536734
2032,0.39796364599999995,0.39633855599999995,0.31311907
2033,0.398010394,0.39650928399999996,0.31373704399999996
2034,0.397958952,0.39671653,0.314427062
2035,0.397947828,0.39687836,0.31473017200000003
2036,0.398075094,0.39702508999999997,0.314949364
2037,0.398074916,0.397152318,0.315048214
2038,0.398031714,0.397293412,0.315139712
2039,0.39795517199999997,0.397454634,0.31519327799999997
2040,0.397861318,0.397380032,0.315250632
2041,0.397895604,0.397386204,0.31518724800000003
2042,0.397792896,0.397393672,0.315129092
2043,0.39790042800000003,0.397611748,0.315090688
2044,0.39787922000000003,0.397872772,0.314947074
2045,0.39787911800000003,0.398170872,0.314989562
2046,0.397880838,0.39850756400000004,0.315260796
2047,0.397851184,0.398578242,0.315751698
2048,0.39787099,0.398691794,0.316391908
2049,0.39779138799999997,0.398693844,0.31729884599999997
2050,0.39786352999999997,0.39872973799999994,0.31843237599999996
2051,0.397880404,0.398823958,0.319617502
2052,0.39778743,0.39896432,0.320350334
2053,0.39767276799999995,0.39941954199999996,0.320731554
2054,0.397572144,0.399888728,0.321031532
2055,0.39751371599999996,0.400355986,0.32117857800000005
2056,0.397420014,0.40072600399999997,0.321199576
2057,0.39729851600000005,0.40114761,0.321018482
2058,0.39728354000000005,0.401623478,0.32090285799999996
2059,0.39729846799999996,0.402097234,0.320675876
2060,0.397451296,0.40255922400000005,0.320556526
2061,0.39778325000000003,0.40309660399999997,0.320499308
2062,0.39807992200000003,0.403536834,0.320485936
2063,0.39860985200000004,0.40391911,0.32038649399999997
2064,0.399171716,0.40411434399999996,0.32039253
2065,0.399681094,0.404224724,0.32049253800000005
2066,0.400127758,0.404326898,0.320524008
2067,0.400417148,0.40444596,0.32038896800000005
2068,0.40069778399999995,0.40469084600000005,0.32027782000000005
2069,0.401041186,0.404775146,0.320216102
2070,0.401244484,0.405061118,0.320371058
2071,0.4013888,0.40552436999999997,0.32035809800000004
2072,0.401521238,0.405998462,0.32028942800000004
2073,0.40174995,0.40649621,0.320237694
2074,0.40190515,0.406855962,0.320057162
2075,0.40200473999999997,0.407206842,0.319896446
2076,0.40220664,0.407380558,0.319837728
2077,0.40236,0.40749171599999995,0.31955716
2078,0.40255298000000006,0.40766649800000004,0.319317038
2079,0.40283788000000004,0.407680268,0.319176018
2080,0.40317875999999997,0.407668294,0.31906777999999997
2081,0.40365312000000003,0.407622022,0.318902974
2082,0.40405928,0.407625222,0.31861632
2083,0.40438961999999995,0.407599634,0.31849572
2084,0.40459812,0.407474922,0.31814697599999997
2085,0.40477188,0.407153858,0.317761448
2086,0.40494806000000005,0.406758138,0.317235624
2087,0.40525803600000004,0.406512302,0.316958636
2088,0.40551783,0.4061396,0.316687088
2089,0.405847044,0.405878832,0.316428074
2090,0.406012948,0.405780764,0.316272304
2091,0.40615757799999996,0.4058581,0.315979416
2092,0.40613833800000004,0.40612802600000003,0.315713252
2093,0.40605820000000004,0.40638144400000004,0.315407426
2094,0.405914328,0.406641908,0.315129306
2095,0.40590668,0.40693004600000005,0.314803406
2096,0.40599632399999996,0.40709863599999996,0.314562116
2097,0.40619481999999996,0.407141182,0.314459928
2098,0.40647430399999995,0.40710151000000006,0.31429602
2099,0.40671226,0.407060374,0.31404401400000004
2100,0.40680218,0.40689236800000006,0.313910454
2101,0.40687536,0.40677683600000003,0.31375552
2102,0.40682648,0.40680587199999996,0.31364773199999996
2103,0.40682333800000003,0.406863288,0.313527956
2104,0.40685875600000004,0.406895792,0.313587124
2105,0.40697130200000003,0.406746588,0.31385356600000003
2106,0.407039576,0.40682199599999996,0.31400658
2107,0.40719338800000004,0.40703212800000005,0.314169086
2108,0.40725715,0.40717512,0.314116874
2109,0.407261566,0.407357206,0.313929062
2110,0.40723937800000004,0.407449634,0.313787646
2111,0.40731392,0.407639246,0.31375796
2112,0.40734232,0.407818604,0.313797338
2113,0.40735596,0.40792581,0.313796618
2114,0.4073789,0.408022324,0.31385610799999997
2115,0.40744068,0.40807437,0.31386408
2116,0.40750286,0.40801772,0.313831184
2117,0.40748306,0.407893752,0.313555758
2118,0.40739044,0.40774086,0.313254006
2119,0.40740695600000004,0.40773894400000005,0.312980414
2120,0.4075094,0.40782752,0.31263352
2121,0.40767534,0.408140824,0.31216296
2122,0.4078091,0.408731072,0.311910536
2123,0.408001276,0.4093036,0.311697842
2124,0.408175762,0.409965146,0.31159378400000004
2125,0.40820447600000004,0.41048978599999997,0.31162048999999997
2126,0.408155202,0.410887028,0.311662118
2127,0.407995612,0.411218068,0.311793694
2128,0.407835534,0.41143839200000004,0.31210889399999997
2129,0.40794163,0.411584964,0.312048114
2130,0.407969056,0.41170445799999994,0.311874318
2131,0.408110258,0.411756374,0.311862564
2132,0.40824382,0.411642748,0.311875352
2133,0.40847648599999997,0.411530446,0.311841508
2134,0.408676202,0.41128458199999995,0.311853214
2135,0.408756536,0.41103162,0.31169453999999996
2136,0.40887888599999994,0.41085042,0.311430268
2137,0.408910718,0.410739686,0.311096828
2138,0.408997706,0.41062007,0.310942518
2139,0.40899247600000005,0.41052206599999996,0.310859186
2140,0.409099856,0.410350066,0.310966914
2141,0.40914338199999994,0.410244318,0.311159182
2142,0.40907618,0.410070924,0.31152314400000003
2143,0.40907302800000006,0.409966434,0.311798204
2144,0.40899019799999997,0.40998643799999995,0.312006094
2145,0.40891722999999996,0.409974754,0.312117388
2146,0.408718418,0.409980034,0.3119606294
2147,0.408593372,0.409925618,0.3117731732
2148,0.408457018,0.410070026,0.3116495742
2149,0.408386458,0.410328138,0.3116898272
2150,0.40831488,0.41065413999999995,0.3117112494
2151,0.40839795,0.411060318,0.311876966
2152,0.40852187,0.411502912,0.312083184
2153,0.40863520999999997,0.411916864,0.312258058
2154,0.408625574,0.411920134,0.312460662
2155,0.40870555000000003,0.41189505,0.312542256
2156,0.408817228,0.41190872400000006,0.312372536
2157,0.408915674,0.41194403199999996,0.312283134
2158,0.408865254,0.41204171,0.31222278200000003
2159,0.40869192,0.412240214,0.312083602
2160,0.408665508,0.41261373,0.31190557599999996
2161,0.408627798,0.41282302600000004,0.311715984
2162,0.408593068,0.412977602,0.31184611
2163,0.40863870599999996,0.413099488,0.311762916
2164,0.40866174799999994,0.413082768,0.311558462
2165,0.40864027399999997,0.41315770999999996,0.311197352
2166,0.408480862,0.413286732,0.31094486
2167,0.408345248,0.413400456,0.310876006
2168,0.40807339400000003,0.41369511000000003,0.310830414
2169,0.40773170000000003,0.414050084,0.310789278
2170,0.407403796,0.414415436,0.31061778
2171,0.407244088,0.41455382,0.310551742
2172,0.40711782,0.41469895,0.31055298
2173,0.40709577799999996,0.414811714,0.310710378
2174,0.407045958,0.414834242,0.310826418
2175,0.407070594,0.414720958,0.310793014
2176,0.40709829999999997,0.41456284600000004,0.31098409
2177,0.40711944600000005,0.414291474,0.311024564
2178,0.407314724,0.414034944,0.31104065000000003
2179,0.407436572,0.413755796,0.310832602
2180,0.407440078,0.413574674,0.310784754
2181,0.40748191400000006,0.413486448,0.310811662
2182,0.40764172000000004,0.413341054,0.31056766199999997
2183,0.407667346,0.413248246,0.310142698
2184,0.407629018,0.41293602399999996,0.309795648
2185,0.40760665799999996,0.412691864,0.309285742
2186,0.407596018,0.412542464,0.308714848
2187,0.40770560000000006,0.41233612999999997,0.30831253799999997
2188,0.407772138,0.41229324399999995,0.308073784
2189,0.40781059999999997,0.412289588,0.30784767599999996
2190,0.407853654,0.412320848,0.30750273
2191,0.4079732,0.41235560200000004,0.30739386799999996
2192,0.408109526,0.41246147800000005,0.307346902
2193,0.408134556,0.41281765200000003,0.30723680600000003
2194,0.408016532,0.413179566,0.307027204
2195,0.40794168599999997,0.413445956,0.30673274
2196,0.40796668199999997,0.413593592,0.30675271800000004
2197,0.40797775199999997,0.41349720599999995,0.306830224
2198,0.40807175,0.41331903,0.30688151399999997
2199,0.408160054,0.413022032,0.30704802000000003
2200,0.408301186,0.412874056,0.307411282
2201,0.40846181600000003,0.41264796600000003,0.307643276
2202,0.40849569799999996,0.41246866,0.307515456
2203,0.40856053400000003,0.412450836,0.30712819
2204,0.408467626,0.41227067,0.306713058
2205,0.40851396199999995,0.412028388,0.30644152599999996
2206,0.408529144,0.411628438,0.306180538
2207,0.40862557000000005,0.411326948,0.305901176
2208,0.40881059399999997,0.411054166,0.30578309000000004
2209,0.40898393999999993,0.41101199200000005,0.30584803400000005
2210,0.409075172,0.410964142,0.305976446
2211,0.409174946,0.41085162199999997,0.30610381600000003
2212,0.409379954,0.410885464,0.306172478
2213,0.40959524999999997,0.41088931,0.306273732
2214,0.409680576,0.410923472,0.306360608
2215,0.40975245,0.410687234,0.306371476
2216,0.40983377400000004,0.410507708,0.306540936
2217,0.40984139599999997,0.41058799999999995,0.306577948
2218,0.40970978,0.41086628199999997,0.306761632
2219,0.40953634800000005,0.41135628,0.306884162
2220,0.40927752,0.41174968399999995,0.30703386600000004
2221,0.409057454,0.412169242,0.30703354
2222,0.408953142,0.41247565399999997,0.306937352
2223,0.40899401599999996,0.41277494400000003,0.307056474
2224,0.409035716,0.413030128,0.307073336
2225,0.409033256,0.413315034,0.30724799999999997
2226,0.409065188,0.413557192,0.307359646
2227,0.40907814600000003,0.41384228,0.307671082
2228,0.40904704000000003,0.41405180399999997,0.30797596
2229,0.40913296000000005,0.41413897,0.308172296
2230,0.409318552,0.414141996,0.30836074199999997
2231,0.409647528,0.414095862,0.30864807
2232,0.41003840799999997,0.4140048,0.308997468
2233,0.41042132000000003,0.413982454,0.309259362
2234,0.410689032,0.413957154,0.309736886
2235,0.41081058,0.41395504000000005,0.31020554
2236,0.41087328399999995,0.414002932,0.310766388
2237,0.41087241399999996,0.41407983600000003,0.31092769600000003
2238,0.41074646200000003,0.41417396600000006,0.311057688
2239,0.410691408,0.414195698,0.311162338
2240,0.41070832199999996,0.41417883599999994,0.311353174
2241,0.410741788,0.4141141,0.31140355
2242,0.410739048,0.41384622800000004,0.31141493600000003
2243,0.41072136200000003,0.413582774,0.311523618
2244,0.410839706,0.413260284,0.311748656
2245,0.41091371600000004,0.41301361200000003,0.31210442
2246,0.411066148,0.41290835200000003,0.312044944
2247,0.41123955799999995,0.412997896,0.312026272
2248,0.4113261,0.41317793199999997,0.31211354799999996
2249,0.411498736,0.413317554,0.312049662
2250,0.411517382,0.41339858399999996,0.312057586
2251,0.411582368,0.413609692,0.312111904
2252,0.411676706,0.41377333,0.31234566
2253,0.41178734,0.41387280400000004,0.312613582
2254,0.411863318,0.41391227399999997,0.312856734
2255,0.411878274,0.413856522,0.313244926
2256,0.41183964,0.414008708,0.313674434
2257,0.41175630599999996,0.41410762,0.313967534
2258,0.411557808,0.41404732600000005,0.314270834
2259,0.411466746,0.413995726,0.314606652
2260,0.411378908,0.413760048,0.314813442
2261,0.41121741,0.413331534,0.315157418
2262,0.41098159199999995,0.41270492599999997,0.315340876
2263,0.410649682,0.412266778,0.31557481
2264,0.41048653799999996,0.411993108,0.315913766
2265,0.41041382800000004,0.41190087400000003,0.316215808
2266,0.41032591,0.411954206,0.316433464
2267,0.410319264,0.412114176,0.316585936
2268,0.410318046,0.412220216,0.316601048
2269,0.410219246,0.41236064999999994,0.316443616
2270,0.40997580399999994,0.41253458600000004,0.316241718
2271,0.409791942,0.412644512,0.316071472
2272,0.409596782,0.41264757799999996,0.315928498
2273,0.409450878,0.41280297400000004,0.315942464
2274,0.409274658,0.41313232,0.31625101
2275,0.40924397999999995,0.41338971999999996,0.316712284
2276,0.40917067799999995,0.413705,0.317336066
2277,0.40909186200000003,0.4140352,0.31782626
2278,0.40912613800000003,0.41431306,0.318373266
2279,0.409151946,0.41450526000000004,0.318642792
2280,0.409081832,0.41469686000000006,0.318910266
2281,0.40919029799999995,0.41484306,0.319051724
2282,0.409318666,0.41464632,0.319141782
2283,0.40946396999999995,0.41439454,0.319250586
2284,0.4094279,0.41411361999999996,0.31923798999999997
2285,0.409356988,0.41404016,0.31953092
2286,0.409215884,0.41391500000000003,0.319781058
2287,0.409093268,0.41368064000000004,0.320014178
2288,0.40908296800000005,0.41355536,0.320254724
2289,0.40915297,0.4135003,0.32052138399999996
2290,0.409158138,0.41346018,0.320979252
2291,0.409243314,0.41335512,0.32134421
2292,0.409248634,0.41340286,0.32177264200000005
2293,0.409326664,0.41348334000000003,0.32212537599999996
2294,0.40936794200000004,0.41364572000000005,0.322382784
2295,0.409511386,0.41376156000000003,0.32275929
2296,0.409642984,0.41382221999999996,0.32320523
2297,0.40980762400000004,0.41379246000000003,0.32368947
2298,0.40999664199999997,0.41369422,0.32415354399999996
2299,0.410211744,0.41347064000000006,0.32474142800000005
2300,0.410444564,0.41329506600000004,0.325399278
2301,0.410574798,0.41328858,0.3260053
2302,0.410495016,0.4131322,0.32666596400000003
2303,0.41046542799999997,0.41290502,0.32708820600000005
2304,0.41038124400000003,0.41263171800000004,0.327389434
2305,0.41031133799999997,0.412267176,0.327552218
2306,0.410216246,0.41189396199999995,0.32789176400000003
2307,0.41024040999999994,0.411490014,0.328351352
2308,0.41020667000000005,0.41122331,0.328714214
2309,0.41018521999999996,0.410988666,0.32909951200000004
2310,0.41013546,0.410624428,0.32961977
2311,0.410124338,0.410311776,0.330132138
2312,0.409962198,0.409966988,0.330613272
2313,0.409849466,0.40947999799999996,0.33104332200000003
2314,0.409793018,0.408847484,0.331567872
2315,0.409682554,0.408333314,0.332160042
2316,0.40960633,0.408205434,0.332707476
2317,0.409541756,0.40818721799999996,0.333150594
2318,0.409505926,0.408237586,0.33351871000000005
2319,0.40940259600000006,0.40830581000000005,0.333722084
2320,0.40913134,0.40842807000000003,0.33373151399999995
2321,0.408948166,0.40851608,0.33355640000000003
2322,0.40872736000000004,0.408429532,0.333538232
2323,0.408636494,0.408227386,0.33336692999999995
2324,0.40859355399999997,0.408079358,0.33318652800000004
2325,0.40875763,0.40798414799999994,0.333161596
2326,0.40864255,0.4077886,0.333081902
2327,0.408558848,0.407597102,0.333005714
2328,0.408359482,0.40740783399999997,0.332966374
2329,0.408285882,0.40736941000000004,0.33293121400000003
2330,0.40826708000000006,0.407284114,0.332991202
2331,0.408283748,0.40718842,0.333115434
2332,0.40836447200000003,0.407193266,0.33328138
2333,0.408400386,0.407184746,0.333502012
2334,0.408272202,0.40738681,0.33370407
2335,0.408236722,0.407563994,0.334092876
2336,0.408205266,0.407395404,0.334295448
2337,0.40816051000000003,0.407137732,0.33442171000000004
2338,0.40807087400000003,0.406826922,0.33457036
2339,0.408101844,0.406552846,0.33500905000000003
2340,0.40815777599999997,0.40642097200000005,0.335427564
2341,0.40841708400000004,0.406416938,0.33576111799999997
2342,0.40836336,0.40658302,0.335883468
2343,0.408361064,0.406895058,0.335988732
2344,0.408333854,0.407150292,0.33572968799999997
2345,0.40844030400000003,0.40733114,0.33552396
2346,0.408593698,0.40730321799999997,0.33515504999999995
2347,0.408789052,0.40725247400000003,0.334951534
2348,0.40915141,0.407112744,0.335103554
2349,0.40935601,0.40681412,0.335391116
2350,0.40948668400000005,0.406586156,0.335719986
2351,0.409596686,0.406426706,0.33605662000000003
2352,0.40957109799999997,0.40626771,0.336488232
2353,0.40959196800000003,0.40612751799999997,0.336935104
2354,0.409609726,0.406084628,0.33730519200000003
2355,0.40960375800000004,0.406098352,0.337747228
2356,0.40958179,0.40631441799999996,0.33801824799999997
2357,0.40944720599999995,0.406514428,0.338237834
2358,0.409262884,0.406647314,0.33836753399999997
2359,0.40908616999999997,0.406754458,0.33853855000000005
2360,0.40899409200000003,0.406813864,0.33872082800000003
2361,0.40894064399999996,0.406994188,0.33862696200000003
2362,0.408711444,0.40718527600000004,0.338577942
2363,0.40855350199999996,0.40750000999999997,0.338547892
2364,0.408539454,0.407812024,0.338522696
2365,0.40867137800000003,0.408289246,0.338719904
2366,0.40870305799999995,0.40876238,0.338572164
2367,0.40895871,0.409184966,0.33856022799999996
2368,0.40912511,0.409511164,0.338699842
2369,0.409277758,0.40982394,0.338838204
2370,0.40937663399999996,0.41001725800000005,0.33911077
2371,0.409374586,0.409970384,0.33936770600000005
2372,0.409337138,0.409888246,0.33978002599999996
2373,0.409433764,0.40978356400000004,0.34021160199999995
2374,0.409519884,0.40988532,0.340451774
2375,0.40971820000000003,0.409892428,0.340315066
2376,0.40990428,0.4100341,0.34007393999999996
2377,0.41005591199999997,0.410180736,0.339759164
2378,0.41025109,0.41038096199999996,0.33944762600000006
2379,0.41030512799999996,0.410432962,0.33910415200000005
2380,0.410237342,0.410427738,0.338774436
2381,0.40997851599999996,0.410610296,0.338471008
2382,0.409669072,0.410838754,0.338356554
2383,0.40941266,0.41110134000000004,0.33845819
2384,0.40922533800000005,0.41137817,0.338442702
2385,0.409267732,0.411617998,0.33862149
2386,0.40944917,0.41198065,0.33886873
2387,0.40974542599999997,0.412469236,0.339364436
2388,0.40989217000000006,0.41296178,0.339721818
2389,0.41003917,0.41324518400000004,0.34004916
2390,0.41010054599999995,0.413386988,0.34036203800000003
2391,0.410312554,0.41347881799999997,0.340619762
2392,0.410375376,0.413462614,0.340719478
2393,0.41040733,0.413252642,0.340698854
2394,0.41033158999999997,0.41296750600000004,0.340561596
2395,0.41034805999999996,0.412670266,0.34056488199999996
2396,0.410392378,0.412540948,0.3407064472
2397,0.410372404,0.412551528,0.3408670112
2398,0.41028350799999996,0.41265554000000004,0.34117300759999997
2399,0.41010257600000005,0.412582644,0.3415120304
2400,0.409847662,0.412592808,0.3418558074
2401,0.40964139600000005,0.41249789800000003,0.34214637400000003
2402,0.409430476,0.412407332,0.34228596600000005
2403,0.40941671999999996,0.412163394,0.342500676
2404,0.40942540200000005,0.411817128,0.34265749
2405,0.40954069400000004,0.411704932,0.342737332
2406,0.409524036,0.411579382,0.34284462400000004
2407,0.40954527999999996,0.411435622,0.34288472400000003
2408,0.409547174,0.411258456,0.34292945599999997
2409,0.409568504,0.411095076,0.343205808
2410,0.40967300799999995,0.410954274,0.34343074
2411,0.409604664,0.41101967,0.34364424800000004
2412,0.409595644,0.41105225599999995,0.34384276399999997
2413,0.409540258,0.41102173399999997,0.344188722
2414,0.409430982,0.41110245,0.34430740800000004
2415,0.409367608,0.41130100599999997,0.34433140199999995
2416,0.409272608,0.411567564,0.344475298
2417,0.40921832799999996,0.41164549,0.344578106
2418,0.409072818,0.41157516200000005,0.344865646
2419,0.408894474,0.411475746,0.34511628200000005
2420,0.40874462199999995,0.41132027800000004,0.3454582068
2421,0.408697106,0.41116004599999995,0.34568189340000005
2422,0.408568802,0.411020594,0.3457296824
2423,0.408595802,0.410971472,0.34578806
2424,0.408545268,0.411118716,0.34571688234
2425,0.40878884,0.411294488,0.345835371
2426,0.409045816,0.411543792,0.3461249128
2427,0.409315698,0.411770682,0.34638574980000003
2428,0.409516602,0.411931284,0.3467321432
2429,0.409687056,0.41212075200000003,0.347129038
2430,0.40984183799999996,0.41228997399999995,0.347503574
2431,0.40987172,0.41243342,0.34764300400000003
2432,0.409926792,0.412463492,0.34758671
2433,0.409987232,0.412496726,0.34764611
2434,0.40988273399999997,0.41255269,0.347812202
2435,0.40994847399999995,0.41275008399999996,0.347919878
2436,0.41021872000000004,0.41284959800000004,0.348206136
2437,0.41049045399999995,0.413031424,0.348543958
2438,0.41059902800000003,0.413279036,0.348866614
2439,0.410711136,0.413639612,0.34909867
2440,0.41073552399999996,0.414135574,0.349226208
2441,0.410695894,0.414626738,0.34925142600000003
2442,0.410544116,0.41498969199999997,0.349228192
2443,0.41039873200000004,0.41523361799999997,0.34935541000000003
2444,0.410313648,0.415494368,0.34954197
2445,0.410324048,0.415856882,0.34952352400000003
2446,0.410252974,0.41618239799999995,0.349540802
2447,0.41022153600000005,0.41662775799999996,0.349509612
2448,0.410009394,0.41705534800000005,0.34946424
2449,0.409792708,0.41744685400000003,0.349671858
2450,0.40960397800000004,0.41792878,0.34986593400000005
2451,0.409425806,0.418270878,0.349959232
2452,0.409311076,0.41869259200000003,0.35005975999999994
2453,0.409314866,0.418911894,0.35012612400000004
2454,0.409438242,0.41912306800000004,0.35040998
2455,0.40950276799999996,0.41939593799999997,0.35044525800000004
2456,0.409487318,0.419651008,0.350287338
2457,0.40953303599999996,0.41980262199999996,0.350135928
2458,0.40946333199999996,0.419697988,0.35033847800000006
2459,0.40942805800000004,0.41972345,0.350280414
2460,0.409475622,0.41965913200000005,0.35006849199999995
2461,0.409630632,0.419662056,0.34992831199999996
2462,0.40972536400000004,0.41962621,0.34989035
2463,0.40974375199999996,0.41956030400000005,0.34987771799999995
2464,0.409777514,0.419569016,0.34978361999999996
2465,0.40997641799999995,0.41949612000000003,0.34993429
2466,0.410116424,0.41943103,0.350040506
2467,0.41029959400000005,0.419549458,0.350173686
2468,0.410589076,0.41964725999999997,0.35015407
2469,0.410988638,0.4197745,0.350177136
2470,0.41124402,0.419772266,0.35022390000000003
2471,0.41139928,0.419840162,0.35029000600000004
2472,0.411467684,0.420023756,0.35037777200000003
2473,0.411507572,0.420267408,0.35060814399999995
2474,0.41140223800000003,0.420555976,0.351041576
2475,0.41113715,0.42073978000000006,0.35129194599999997
2476,0.410896288,0.42083585999999995,0.351385002
2477,0.41076408600000003,0.42095508000000004,0.35144772
2478,0.410705874,0.42094690999999995,0.351558054
2479,0.410535758,0.42084681199999996,0.351460558
2480,0.41032707,0.420864556,0.35139289599999995
2481,0.410216814,0.420978222,0.351289164
2482,0.410183842,0.421225418,0.351098354
2483,0.41023685200000004,0.421531758,0.35083509399999996
2484,0.410073398,0.421866606,0.350646228
2485,0.410091932,0.422148478,0.350258378
2486,0.41011279,0.422276228,0.35000306000000003
2487,0.41038895400000003,0.42231021599999996,0.349797472
2488,0.41063904199999995,0.422226306,0.34978842
2489,0.41074453400000005,0.42201771800000004,0.34983968
2490,0.41101155,0.42176634399999996,0.350146904
2491,0.411380676,0.421550066,0.350715966
2492,0.41167859,0.421313254,0.35109429200000003
2493,0.411820852,0.421138044,0.351640016
2494,0.41187256400000005,0.421045458,0.351820206
2495,0.412021496,0.420838308,0.35191409999999995
2496,0.41205920999999995,0.420664738,0.35196457000000003
2497,0.412098226,0.420495748,0.352029308
2498,0.412155444,0.42032331,0.352212132
2499,0.41228116,0.42014321600000004,0.352220966
2500,0.41234212200000003,0.419887846,0.35255758800000003
2501,0.412412962,0.419897996,0.35285246600000003
2502,0.4123894,0.42001292399999995,0.353131332
2503,0.412280578,0.42006025999999996,0.35348377
2504,0.412294634,0.42007430999999995,0.353757144
2505,0.412371682,0.42023104000000006,0.354368658
2506,0.41254911800000005,0.420441748,0.354762318
2507,0.41267319,0.420603502,0.355166614
2508,0.41283040800000004,0.420739636,0.355674176
2509,0.412971268,0.42082722000000006,0.35612403200000003
2510,0.41315656600000006,0.42089347600000004,0.356535422
2511,0.413229084,0.42088051,0.35700390400000004
2512,0.41323504,0.42083142799999995,0.357659428
2513,0.413214674,0.42077462,0.358257748
2514,0.413199344,0.420656678,0.358616004
2515,0.41309751,0.42052714,0.35894991
2516,0.41301145400000006,0.42040045,0.359299624
2517,0.412968624,0.420240004,0.35934562999999997
2518,0.413082766,0.420168898,0.35922656000000003
2519,0.41328908200000003,0.420221308,0.359091078
2520,0.413289542,0.420176188,0.35904882800000004
2521,0.413376466,0.420102822,0.35901371400000004
2522,0.413534478,0.419949672,0.358960222
2523,0.413792416,0.419898268,0.35906007
2524,0.413782442,0.41981659800000004,0.35908579799999996
2525,0.413637472,0.419577368,0.35928699000000003
2526,0.413661126,0.419322986,0.359486666
2527,0.413597484,0.419122908,0.35955249199999995
2528,0.413492166,0.41902672199999996,0.359911408
2529,0.41333390600000003,0.418817718,0.360303154
2530,0.41324004799999997,0.418661962,0.360748466
2531,0.413232924,0.418382734,0.361083126
2532,0.41322075599999997,0.41804780199999997,0.36123592600000004
2533,0.41332988,0.41759189999999996,0.36139437999999996
2534,0.413438686,0.41720740999999995,0.361480818
2535,0.41372271,0.416888336,0.3614699
2536,0.413984728,0.41654352000000006,0.36133128200000003
2537,0.414238714,0.416301948,0.361118308
2538,0.414438526,0.416144186,0.360929298
2539,0.41460432199999997,0.41614052799999995,0.36055717000000004
2540,0.414668888,0.416145262,0.36001783000000004
2541,0.414590874,0.41614434600000005,0.359545998
2542,0.414466968,0.41613657400000004,0.359150044
2543,0.41437677800000006,0.41607487200000004,0.35884850999999995
2544,0.414282614,0.416161818,0.358717332
2545,0.41428699799999996,0.416292652,0.35880685
2546,0.41428757400000005,0.416511536,0.35897363400000004
2547,0.41428932799999996,0.416680146,0.359285706
2548,0.41421447,0.41685526,0.35958146999999996
2549,0.414236814,0.416973032,0.35994276999999997
2550,0.414175908,0.41692580399999996,0.360123458
2551,0.414088336,0.41698743800000004,0.360168762
2552,0.41396305400000005,0.417071688,0.36012841199999995
2553,0.413990692,0.41707891199999997,0.36007774
2554,0.414045708,0.41708709,0.360041224
2555,0.41410664599999997,0.417223648,0.360072072
2556,0.414308674,0.417280048,0.36024767599999996
2557,0.414498934,0.41710414399999995,0.36057164999999997
2558,0.41454575,0.41699449800000005,0.36096072
2559,0.414611562,0.41698329799999995,0.36119041199999996
2560,0.414805624,0.416856016,0.36140481
2561,0.41493259600000004,0.416543334,0.36167298600000003
2562,0.41496138600000004,0.41634582600000003,0.361895982
2563,0.41492496199999995,0.416357928,0.362132158
2564,0.414981722,0.416535234,0.362409402
2565,0.41506013799999997,0.416707336,0.362883756
2566,0.41496332799999996,0.416838322,0.36352865
2567,0.414880712,0.41690428599999996,0.363908104
2568,0.41478708799999997,0.416962408,0.364393068
2569,0.41474740400000004,0.417139318,0.364624968
2570,0.414650156,0.417293586,0.364746838
2571,0.41480828000000003,0.41749739599999997,0.364691496
2572,0.414741136,0.41773944999999996,0.3645332
2573,0.414737578,0.418179678,0.364356724
2574,0.414811288,0.418586224,0.364266174
2575,0.414881106,0.418978738,0.36434076400000004
2576,0.41486219599999996,0.41924679,0.36453823999999996
2577,0.414836728,0.41940422,0.36473484
2578,0.41493715999999997,0.41942459200000004,0.36485595000000004
2579,0.41505603999999996,0.419280896,0.364896376
2580,0.41492725999999996,0.419099034,0.36489757599999995
2581,0.41474228,0.41890159,0.36499065199999997
2582,0.41474962,0.41885990399999995,0.364854882
2583,0.41482186,0.41866960200000003,0.364654264
2584,0.41479388,0.41856608799999995,0.364341188
2585,0.4147239,0.41848574,0.36436376600000003
2586,0.41459812,0.418436674,0.364452722
2587,0.41453904,0.41843908399999996,0.36454723799999994
2588,0.41428677999999997,0.418472844,0.364926388
2589,0.41401238,0.418704336,0.36542329
2590,0.41371184,0.419068634,0.3659741
2591,0.41350887999999997,0.41945207599999995,0.36636924
2592,0.413417396,0.419854556,0.366670152
2593,0.41350198,0.420390594,0.366999042
2594,0.41373904000000006,0.420904086,0.36722297400000004
2595,0.41405625999999995,0.421331616,0.367286196
2596,0.41437166,0.421710366,0.367298584
2597,0.41477727999999997,0.421939292,0.36746260599999997
2598,0.41523380000000004,0.42209251600000003,0.36773390999999994
2599,0.41559028,0.421991302,0.36801089
2600,0.41591881999999997,0.422011306,0.36815697999999997
2601,0.41621457999999995,0.42208068400000004,0.368473142
2602,0.4164006,0.42217401600000004,0.36878649799999996
2603,0.41645561999999997,0.422243388,0.369077524
2604,0.41661729999999997,0.422337186,0.36928943
2605,0.41683348000000003,0.42248678,0.369505664
2606,0.41708661999999996,0.422669354,0.369742708
2607,0.41725788,0.422798734,0.369733388
2608,0.41749105999999997,0.422975542,0.369719542
2609,0.41778968,0.42321105600000003,0.369803172
2610,0.41790466000000004,0.423668818,0.36993296800000003
2611,0.4180448,0.424030028,0.37013956
2612,0.41799065999999996,0.42429469,0.37051535999999996
2613,0.41794607999999994,0.42454076999999996,0.370789166
2614,0.4178438,0.424649328,0.37099409200000005
2615,0.41775332,0.424793432,0.37128701999999997
2616,0.41761023999999997,0.424873692,0.371496832
2617,0.41758662,0.424970394,0.37175937400000003
2618,0.41753492000000003,0.42515330399999995,0.371875064
2619,0.41764145999999996,0.425509026,0.371970866
2620,0.41782134,0.425874888,0.37209380799999997
2621,0.41792924,0.426165148,0.372169174
2622,0.41790642,0.42635052199999995,0.372117122
2623,0.41798250000000003,0.426348278,0.372194236
2624,0.41808838000000004,0.42648615399999995,0.372297188
2625,0.41816361999999996,0.42651511200000003,0.372431176
2626,0.41829234,0.42657544999999997,0.372614396
2627,0.41835974,0.426618786,0.372878052
2628,0.4186056,0.426822386,0.373070004
2629,0.41884797999999995,0.427105644,0.373159896
2630,0.41916242,0.427374532,0.373496472
2631,0.41952992,0.42761868999999997,0.37392527600000003
2632,0.41977234,0.427899276,0.374321246
2633,0.42007844,0.42826109799999995,0.374645468
2634,0.42023498,0.42845184599999997,0.374998242
2635,0.42020872,0.428536686,0.375268908
2636,0.4200721,0.42853036600000005,0.37551932199999993
2637,0.41989668,0.42857025800000004,0.37577255800000003
2638,0.41950857999999996,0.428590212,0.376171754
2639,0.41913007999999996,0.428704562,0.37627876800000004
2640,0.41877292,0.428712692,0.376480216
2641,0.4184469,0.428836084,0.37662534999999997
2642,0.41811718,0.428956062,0.37673346799999996
2643,0.4179211,0.42923493399999996,0.37671893599999995
2644,0.41777282,0.429580956,0.37659162799999996
2645,0.41766186,0.42990664,0.376655966
2646,0.417726284,0.43032746599999994,0.37668418000000004
2647,0.417840134,0.430759106,0.37679394600000005
2648,0.417930548,0.431197958,0.37697433799999996
2649,0.41809561,0.431588026,0.377127852
2650,0.418219422,0.431901578,0.37753038599999994
2651,0.41841509000000005,0.432167246,0.378016856
2652,0.41852074799999994,0.432302352,0.378796788
2653,0.41861940400000003,0.432282296,0.379440962
2654,0.41844300600000006,0.432343208,0.37990020399999996
2655,0.41831599599999997,0.43232731799999996,0.380429564
2656,0.41838265,0.432351276,0.380715682
2657,0.418378868,0.432476188,0.380946974
2658,0.41826380399999996,0.43260824,0.380983122
2659,0.41807338,0.43287719,0.38097278
2660,0.41797222,0.43298285999999997,0.381108854
2661,0.417875862,0.433140168,0.381227508
2662,0.41755806,0.433236862,0.38135646199999995
2663,0.417264052,0.433274386,0.38144807399999997
2664,0.417099914,0.43319476799999995,0.38159633200000004
2665,0.416915596,0.433106882,0.38178861599999997
2666,0.416712826,0.433016668,0.38203172799999996
2667,0.4165227,0.432923056,0.3822046
2668,0.41638567000000004,0.43293971200000003,0.382432314
2669,0.41627740799999996,0.432939316,0.382780796
2670,0.415915324,0.43311785399999997,0.382813314
2671,0.41559957799999997,0.433271304,0.38287976999999995
2672,0.415205614,0.43354621000000004,0.382904244
2673,0.414740508,0.433627358,0.3829120736
2674,0.41432336200000003,0.433548698,0.3829557886
2675,0.41394273,0.433481964,0.382944516
2676,0.413698802,0.43333858399999997,0.383333352
2677,0.413523198,0.43319771,0.38347059199999994
2678,0.41333883200000004,0.43306057600000003,0.383841545
2679,0.41330731,0.43302195400000004,0.38397733199999995
2680,0.41325273,0.433049988,0.38396134000000004
2681,0.413406384,0.43319607,0.383967774
2682,0.413648058,0.43325356200000004,0.38393721599999997
2683,0.413787552,0.433143436,0.38383481799999997
2684,0.41391079599999997,0.432996664,0.383815874
2685,0.414034208,0.432871424,0.38393208199999995
2686,0.41412001,0.43279909600000005,0.384148528
2687,0.414016682,0.432773786,0.38444860599999997
2688,0.41383481000000005,0.43292513800000004,0.38487625280000004
2689,0.41365976000000004,0.432948072,0.3853831428
2690,0.413580842,0.43304847799999996,0.385632542
2691,0.41354432199999996,0.433229174,0.385842076
2692,0.413563022,0.43326363,0.38600979199999996
2693,0.41373277199999997,0.433157862,0.3858435204
2694,0.413893926,0.433067332,0.38577684675999996
2695,0.414392218,0.433012994,0.38576472840000003
2696,0.41468089999999996,0.432885982,0.3856850636
2697,0.414761856,0.432790992,0.385759482
2698,0.414702824,0.43259276,0.385769622
2699,0.41454574800000005,0.432434752,0.385959352
2700,0.414504424,0.432282844,0.38612954600000005
2701,0.414342314,0.432162132,0.386310522
2702,0.41414213000000005,0.43218272999999996,0.386309968
2703,0.41395739800000003,0.43229042999999995,0.38624370599999996
2704,0.413792052,0.432442496,0.386054448
2705,0.413633326,0.432643416,0.38578612399999995
2706,0.413456748,0.432840506,0.38531974399999996
2707,0.41330006599999997,0.43290191,0.384812608
2708,0.413039268,0.432943916,0.384297258
2709,0.41279321,0.432843466,0.38394738599999995
2710,0.412705008,0.43275007000000004,0.383793512
2711,0.412798754,0.43271761400000003,0.383663666
2712,0.412901886,0.43266525799999994,0.383481184
2713,0.41307689000000003,0.43259623599999997,0.383421872
2714,0.413321202,0.43247446000000006,0.383424762
2715,0.413675684,0.432410526,0.38341947400000004
2716,0.414026384,0.43246871,0.38354644200000004
2717,0.414390612,0.432464438,0.38369915
2718,0.414656698,0.432348548,0.383974646
2719,0.41494134000000005,0.432179024,0.38415979
2720,0.41513891799999997,0.432004084,0.384343632
2721,0.415344178,0.431764094,0.384701456
2722,0.41559260600000003,0.43156849999999997,0.38498570200000004
2723,0.41578844400000003,0.431294306,0.385163844
2724,0.416161884,0.43100146,0.385050382
2725,0.416503766,0.43069841600000003,0.384934892
2726,0.41675522800000003,0.43039128400000004,0.385121754
2727,0.41687589199999997,0.43024697599999995,0.38524380999999996
2728,0.41711164599999995,0.43015498399999996,0.38521584799999997
2729,0.417457214,0.430296182,0.385148418
2730,0.417581142,0.430382558,0.385123422
2731,0.41776077,0.430428102,0.385095678
2732,0.417979018,0.430365434,0.38474061
2733,0.418268616,0.430259566,0.384472858
2734,0.418245946,0.430162304,0.384326624
2735,0.418127002,0.43012037599999997,0.38415854000000005
2736,0.41799076399999996,0.43009186200000005,0.38403150599999997
2737,0.41783772599999996,0.430240382,0.38393634
2738,0.417632172,0.43038497800000003,0.38384855
2739,0.417427176,0.43047125199999997,0.383541442
2740,0.417383012,0.43035999,0.38331463800000004
2741,0.417373232,0.430226184,0.383264592
2742,0.417239996,0.430162186,0.38300053
2743,0.417172656,0.430012192,0.382700894
2744,0.41711149399999997,0.42988492,0.382272208
2745,0.417149306,0.429738288,0.38201591
2746,0.41720787600000003,0.429780568,0.381729408
2747,0.41738221799999997,0.42967832,0.38137011200000004
2748,0.417464978,0.429603234,0.381251412
2749,0.417481934,0.42964754,0.38135761799999995
2750,0.417573404,0.4299058,0.38147075
2751,0.417718072,0.43025132,0.381686646
2752,0.417859506,0.43055762000000003,0.381918044
2753,0.41785347799999994,0.4308534,0.382042376
2754,0.417899384,0.43130296,0.38208577400000004
2755,0.41794430400000004,0.43176882,0.38200009199999996
2756,0.41796750600000004,0.43212564,0.382005994
2757,0.418039488,0.43245134,0.381883446
2758,0.41822534,0.43280184,0.381791188
2759,0.41851129,0.43323838000000003,0.38169587
2760,0.41869698,0.4336308,0.38162342000000005
2761,0.418758238,0.433987536,0.38141768800000003
2762,0.41875850800000003,0.43434869800000003,0.381094644
2763,0.418920282,0.434715146,0.381009386
2764,0.419059546,0.435105528,0.38107495
2765,0.41924411400000006,0.435429094,0.3809911
2766,0.419512264,0.435740544,0.38094397399999996
2767,0.41986252399999996,0.43606210599999995,0.381110834
2768,0.42010018600000004,0.43635419,0.381343708
2769,0.420411968,0.436603072,0.38146753000000005
2770,0.42064694799999996,0.43673160000000005,0.381812008
2771,0.420839868,0.436905348,0.382156272
2772,0.42091093799999996,0.43683972,0.38264489599999996
2773,0.421091748,0.436848844,0.38305254400000005
2774,0.421417072,0.43686878399999995,0.383293788
2775,0.421596222,0.436901816,0.383568018
2776,0.42169003000000005,0.436974318,0.38372289000000004
2777,0.42172073,0.437095232,0.38385629600000004
2778,0.421726296,0.437299976,0.38380017600000005
2779,0.421616004,0.43755163799999996,0.38350510800000004
2780,0.42133564399999995,0.43788413800000003,0.383399354
2781,0.421074948,0.43825695600000003,0.383256756
2782,0.42104612199999997,0.438477106,0.38313554599999994
2783,0.42114364000000004,0.43856271399999996,0.38294420799999995
2784,0.42137300600000005,0.43866777,0.382662226
2785,0.42153398799999997,0.438774428,0.38263832999999997
2786,0.421605744,0.438918798,0.382427568
2787,0.421678662,0.439009436,0.382417038
2788,0.421556834,0.43909858999999996,0.382453704
2789,0.421499386,0.43911768,0.38266674799999995
2790,0.421311854,0.439145224,0.383020772
2791,0.421185142,0.439201508,0.38321596999999996
2792,0.421143072,0.43925285000000003,0.38345619
2793,0.42115831,0.43930451400000003,0.38361168
2794,0.421236734,0.43933436200000003,0.38404418
2795,0.42131825,0.439230296,0.384431094
2796,0.421532028,0.438995398,0.384818314
2797,0.421686888,0.438554226,0.385039974
2798,0.421746022,0.438088914,0.38533262
2799,0.421858022,0.437683818,0.385458978
2800,0.42189808400000006,0.437415246,0.385630944
2801,0.42201428999999996,0.437082222,0.38558466
2802,0.422090914,0.43681683800000004,0.385510542
2803,0.42232316,0.436632988,0.38554574199999997
2804,0.422349798,0.43649447,0.385718268
2805,0.422205678,0.436423736,0.38589084
2806,0.421972948,0.436378516,0.38589349
2807,0.421903688,0.436482642,0.38583309200000004
2808,0.42193927999999997,0.436599206,0.385776806
2809,0.42195048,0.43651966999999997,0.38570048399999995
2810,0.42197395800000004,0.43644714399999995,0.38560247
2811,0.42214155800000003,0.436305948,0.38575908
2812,0.42211879199999996,0.436237292,0.3858914
2813,0.422046142,0.436284984,0.386057028
2814,0.42184836,0.43634029599999996,0.38653882
2815,0.42171875200000003,0.436460788,0.386996642
2816,0.42144025399999996,0.436645382,0.38737450799999995
2817,0.421295838,0.43686063199999997,0.387737944
2818,0.421132634,0.43698286199999997,0.38805141200000004
2819,0.42096965599999997,0.43697896,0.38808802
2820,0.420639078,0.43688234600000003,0.388265892
2821,0.420382886,0.436857116,0.388412578
2822,0.420364892,0.436912174,0.388527036
2823,0.42056417199999996,0.437019502,0.388612032
2824,0.420732682,0.437108844,0.38866375200000003
2825,0.42082501,0.437260942,0.38880763199999996
2826,0.420906204,0.437389094,0.388903508
2827,0.42104962399999996,0.43762080400000003,0.38885438800000005
2828,0.42115861600000004,0.437786784,0.388843306
2829,0.421192478,0.43792153999999994,0.38888238
2830,0.421076594,0.43814379999999997,0.38903339000000003
2831,0.42098263799999996,0.43842707799999997,0.389366098
2832,0.42088043599999997,0.438678598,0.38966792
2833,0.42074822599999995,0.438813558,0.390043174
2834,0.42058275799999995,0.43896738399999996,0.390363472
2835,0.420550934,0.438996718,0.39102381999999997
2836,0.420594502,0.438980508,0.39158961800000003
2837,0.420779444,0.439017598,0.392252114
2838,0.42085573600000004,0.43909632600000004,0.392879674
2839,0.420932842,0.43929359599999995,0.39322954600000004
2840,0.421067138,0.43956490600000003,0.393605634
2841,0.421226226,0.43990093799999996,0.39366371800000005
2842,0.421405922,0.440262924,0.39369152999999996
2843,0.421611436,0.440533188,0.3936958
2844,0.421785732,0.440634134,0.393806626
2845,0.42183911199999996,0.440704408,0.3941603
2846,0.421703382,0.44071731599999997,0.39438117400000006
2847,0.42145509400000003,0.440984994,0.394860078
2848,0.42121265,0.44115648,0.395476562
2849,0.420935156,0.44130246999999995,0.39590131
2850,0.420645608,0.441525618,0.396304862
2851,0.42041966399999997,0.441533456,0.39680051
2852,0.420211406,0.441648684,0.39733646
2853,0.420139482,0.441701196,0.397502896
2854,0.420147032,0.441695676,0.397512392
2855,0.42019152400000004,0.441673082,0.39781676
2856,0.42024793000000005,0.44168469,0.397922224
2857,0.420216486,0.441837702,0.398057812
2858,0.42016462,0.441890188,0.398169828
2859,0.420113654,0.442021234,0.398283732
2860,0.42016419,0.442247534,0.398442584
2861,0.420264546,0.442384944,0.398478336
2862,0.420340202,0.442449708,0.39858133799999995
2863,0.420458616,0.442457632,0.398885608
2864,0.42061492799999994,0.442378078,0.39916171
2865,0.420801596,0.442094306,0.399309168
2866,0.42093175000000005,0.441807756,0.399668884
2867,0.42116254,0.441583354,0.400043148
2868,0.421271268,0.441334308,0.40042097400000004
2869,0.421337448,0.44098160999999997,0.400824986
2870,0.421336626,0.440617636,0.401226448
2871,0.421227872,0.44018375800000004,0.401597486
2872,0.421118204,0.439838758,0.401714686
2873,0.420956646,0.43949007,0.401802814
2874,0.420845384,0.43931116400000003,0.401854762
2875,0.42074387,0.439285104,0.401914114
2876,0.420661024,0.439207564,0.401904702
2877,0.42062345,0.439088572,0.401997716
2878,0.42060571,0.43899581400000004,0.402135806
2879,0.42061984199999997,0.439005784,0.402298954
2880,0.420682122,0.439109028,0.40249632399999996
2881,0.420959652,0.43911809599999996,0.4024078
2882,0.42121134400000004,0.439069644,0.402390598
2883,0.42142126599999996,0.43905878600000003,0.402359542
2884,0.421398212,0.439008138,0.402267124
2885,0.421378336,0.43888529400000004,0.402253264
2886,0.421433796,0.43871558,0.402326244
2887,0.421399752,0.438625562,0.402492522
2888,0.421350698,0.43833075199999993,0.402658924
2889,0.421286368,0.438118676,0.40275546
2890,0.421380734,0.43798647,0.40298969999999995
2891,0.42151044,0.437801308,0.402978022
2892,0.42165877199999996,0.43763461800000003,0.402790828
2893,0.421533358,0.437598622,0.402763482
2894,0.421332058,0.437732242,0.40267829400000005
2895,0.421134452,0.437774534,0.402531478
2896,0.42095103799999994,0.437710414,0.402254608
2897,0.42082543,0.437643956,0.40219102400000006
2898,0.42076800200000003,0.437558322,0.40202309999999997
2899,0.42077366,0.437480804,0.401930634
2900,0.420946768,0.43756094599999995,0.401823136
2901,0.421130262,0.437646248,0.401684344
2902,0.421189922,0.437588558,0.401695694
2903,0.421186686,0.43752665999999996,0.40169443
2904,0.421047408,0.437486518,0.40193847400000005
2905,0.420952748,0.437404652,0.40226518400000005
2906,0.42078309599999997,0.43741282400000003,0.40254529
2907,0.42062038199999996,0.437536604,0.40286768
2908,0.42067913599999995,0.437738368,0.403194272
2909,0.42087145800000003,0.437767956,0.403576786
2910,0.42108894999999996,0.437696752,0.40401215
2911,0.42125760999999995,0.437620944,0.404319122
2912,0.42140571800000004,0.43758761999999995,0.40467973399999996
2913,0.42159270800000004,0.437460684,0.405047746
2914,0.421656892,0.437362172,0.405433222
2915,0.421675362,0.43721741399999997,0.40574171800000003
2916,0.42163210399999995,0.437112974,0.40614529400000005
2917,0.42157754799999997,0.437038032,0.40646504800000005
2918,0.421450606,0.43715041200000004,0.406786708
2919,0.421423008,0.43746081400000003,0.40714173600000003
2920,0.421598656,0.437740008,0.40750070800000004
2921,0.421792636,0.437946726,0.40767618
2922,0.421896842,0.438057934,0.407780276
2923,0.42204481,0.438283938,0.40801027599999995
2924,0.422107234,0.43833231,0.40824291799999995
2925,0.422237858,0.43834778999999996,0.40840339800000003
2926,0.42222010400000004,0.43831749600000003,0.408652686
2927,0.422131126,0.438275026,0.40875079200000003
2928,0.42216923199999995,0.438163494,0.408894058
2929,0.422151798,0.438079244,0.409128556
2930,0.42208548399999996,0.438049794,0.409338904
2931,0.42206101599999996,0.43803665,0.409534948
2932,0.42214143200000004,0.43820731,0.409846716
2933,0.422276618,0.438336264,0.410177116
2934,0.42219376799999997,0.43845190199999995,0.410427432
2935,0.422206794,0.43856796000000003,0.41035530200000003
2936,0.42219304399999996,0.438644234,0.410070438
2937,0.42224921000000004,0.43870291199999994,0.40981322800000003
2938,0.42241517,0.438789066,0.409807142
2939,0.422637418,0.43886771199999997,0.409868194
2940,0.42271572999999996,0.43893427799999996,0.41012534199999995
2941,0.422808154,0.438961962,0.410546358
2942,0.42293271,0.43893423,0.411054134
2943,0.423037764,0.43889648600000003,0.411670248
2944,0.423095882,0.43863570199999996,0.412332524
2945,0.423209268,0.43831169400000003,0.412898274
2946,0.42325493399999997,0.437895374,0.413132526
2947,0.423236816,0.437444266,0.41321007600000004
2948,0.42307732000000003,0.43695300600000003,0.41307465800000004
2949,0.42287199200000003,0.436544108,0.41307831
2950,0.422735046,0.436106804,0.413031752
2951,0.422641212,0.435844766,0.412879648
2952,0.42271077599999995,0.43566806399999997,0.412716594
2953,0.42267761,0.43546149,0.412532128
2954,0.422682406,0.43540432,0.41211318599999996
2955,0.422853688,0.43543852800000005,0.411698788
2956,0.42296191800000005,0.43555626,0.41139635399999996
2957,0.42307090799999997,0.435778522,0.41129951200000003
2958,0.423124606,0.435916256,0.41134906
2959,0.423179582,0.43623723400000003,0.411754652
2960,0.423169132,0.4365676,0.412119052
2961,0.42301657400000003,0.4367706588,0.41245212600000003
2962,0.422868244,0.4369839246,0.41283495600000003
2963,0.422660782,0.4371406512,0.41291027399999997
2964,0.42238432400000003,0.4371845148,0.413115624
2965,0.422144142,0.43723337460000006,0.41315906599999996
2966,0.42198536799999997,0.437136266,0.413188658
2967,0.42193432999999997,0.437028896,0.413451304
2968,0.421848738,0.43679417,0.413462716
2969,0.421760576,0.436622842,0.413631966
2970,0.42186129800000005,0.43647976,0.413457304
2971,0.42215159999999996,0.436367698,0.413291552
2972,0.422542416,0.43634701800000003,0.413200954
2973,0.422822058,0.43647302,0.412929496
2974,0.42305994599999996,0.436633028,0.412926582
2975,0.423257882,0.436733442,0.412863162
2976,0.423310672,0.436803284,0.413020772
2977,0.423253954,0.43672900800000003,0.413183662
2978,0.423080528,0.43666804200000003,0.41327256399999995
2979,0.422973702,0.43650402800000004,0.41336786
2980,0.422895174,0.43636476799999996,0.41337795
2981,0.42289356,0.43613451599999997,0.41335491599999996
2982,0.423007166,0.4359678,0.413290506
2983,0.42317882599999995,0.43597293,0.413125508
2984,0.42344814599999997,0.435894648,0.412991412
2985,0.423645968,0.43593413,0.41316862200000004
2986,0.423623804,0.43593002599999997,0.41312749
2987,0.42363398199999996,0.435849696,0.413021082
2988,0.42348880799999994,0.435843822,0.412976516
2989,0.423398318,0.435903936,0.41297301
2990,0.423290918,0.43603864999999997,0.412801598
2991,0.423218726,0.43618396400000004,0.41257760400000004
2992,0.42333921199999996,0.43616934999999996,0.41247991399999995
2993,0.423490356,0.43617443799999994,0.41231244599999994
2994,0.423659818,0.43617097200000005,0.41224056400000003
2995,0.423836068,0.436084538,0.412329494
2996,0.424141076,0.43603190599999997,0.41249659
2997,0.42435606800000003,0.43595388399999996,0.412831628
2998,0.424378214,0.435944322,0.413175866
2999,0.42427906200000004,0.43602109,0.413298286
3000,0.42418511000000003,0.43604969,0.413184864
3001,0.424047738,0.436054198,0.41303368
3002,0.423819388,0.436010816,0.41284269799999995
3003,0.42376934,0.43593835,0.41244064199999997
3004,0.423801062,0.435809554,0.411973628
3005,0.423830266,0.43560923,0.41161181999999996
3006,0.42393081000000005,0.43549101399999995,0.41125304399999996
3007,0.42405997,0.435543022,0.41087782599999995
3008,0.42415756600000004,0.435631168,0.41064965000000003
3009,0.42423078799999997,0.43566836600000003,0.410435434
3010,0.42438345400000005,0.435737054,0.41033994
3011,0.42459778800000003,0.43589036800000003,0.410395732
3012,0.42473205,0.43593026,0.41045381599999997
3013,0.42491961600000006,0.435864374,0.410381886
3014,0.425233176,0.4358074,0.410254578
3015,0.4256547,0.435758618,0.41021150399999995
3016,0.425903816,0.435765292,0.410289522
3017,0.426108444,0.435787954,0.41024752999999997
3018,0.42619583400000005,0.435711116,0.410000952
3019,0.426112866,0.435716812,0.409940006
3020,0.42598559999999996,0.435800318,0.41008909000000004
3021,0.425920188,0.435833672,0.409987292
3022,0.425940824,0.435957664,0.40954092400000003
3023,0.42610150599999996,0.435931854,0.409072776
3024,0.42611503400000006,0.435771884,0.408773136
3025,0.426032566,0.43546621799999996,0.408486164
3026,0.42595391,0.435090808,0.40827951399999995
3027,0.4259957,0.434972704,0.40832871
3028,0.426042938,0.434713562,0.408578508
3029,0.426054096,0.434540878,0.40885612000000005
3030,0.426186614,0.43439263599999994,0.409084416
3031,0.42638887400000003,0.434235166,0.40898551
3032,0.426605966,0.43401384800000004,0.408874882
3033,0.42682949600000003,0.433756792,0.40873868199999996
3034,0.42698222399999997,0.433552918,0.408722258
3035,0.42714337399999996,0.433532778,0.40858060199999996
3036,0.42713680600000004,0.433573898,0.408559262
3037,0.42717964199999997,0.433754858,0.408603946
3038,0.427080222,0.433825656,0.40871618400000004
3039,0.42706243,0.43388551200000003,0.40850718399999997
3040,0.427016408,0.433983204,0.40820507999999994
3041,0.42692740399999995,0.43414116399999997,0.40793709
3042,0.426698916,0.434234574,0.40795962199999997
3043,0.42646084,0.43426390400000003,0.40790979800000005
3044,0.42626339,0.43429800999999996,0.40787701
3045,0.42602424,0.43427763599999997,0.408093904
3046,0.42576425399999995,0.434135102,0.40841784400000003
3047,0.42559144600000004,0.43387376000000005,0.408762108
3048,0.425376768,0.433655562,0.409178228
3049,0.42505437,0.433384668,0.409531176
3050,0.424697594,0.43316490799999996,0.41002473799999994
3051,0.42439204799999997,0.43296574800000004,0.410456274
3052,0.42422413200000003,0.43281907199999997,0.41082079800000004
3053,0.42416388,0.432804722,0.411047518
3054,0.42421135800000004,0.432719536,0.411131548
3055,0.424476256,0.43258556800000003,0.41116399600000003
3056,0.42487989200000004,0.432405556,0.411046936
3057,0.42533187400000005,0.432060394,0.41097355999999996
3058,0.425590744,0.43162956,0.410770046
3059,0.425858226,0.431161736,0.41075368599999995
3060,0.42600869799999996,0.430706084,0.41079802200000004
3061,0.426007712,0.43034036600000003,0.411107488
3062,0.42595534999999995,0.43019417,0.41139570200000003
3063,0.42593969200000004,0.43033976199999996,0.41169542800000003
3064,0.425918622,0.43056922,0.412015786
3065,0.42591532,0.43073496,0.41215790599999996
3066,0.42598305599999997,0.430870886,0.41254888800000006
3067,0.426087694,0.43100128,0.41268543199999996
3068,0.426234492,0.43122697600000004,0.41292341200000005
3069,0.42642767,0.43138039999999994,0.412944972
3070,0.42664367,0.43155408199999995,0.41309291600000003
3071,0.426799208,0.431614248,0.41310226800000005
3072,0.42676715600000004,0.43180456,0.41304027
3073,0.42685438400000003,0.431935756,0.41297327
3074,0.42691949199999996,0.43190085000000006,0.412882088
3075,0.42696221199999995,0.431868566,0.412970234
3076,0.426942456,0.431794704,0.41290594599999997
3077,0.42713163600000004,0.431651106,0.412846062
3078,0.427385134,0.431316962,0.41282370399999996
3079,0.427600628,0.4310772,0.412917644
3080,0.427677646,0.43083182800000003,0.41311475799999997
3081,0.42779738199999995,0.430627516,0.41333294600000003
3082,0.42797830400000003,0.43041027200000004,0.413346366
3083,0.428277564,0.430324628,0.413294404
3084,0.42853060800000004,0.430240564,0.41333713000000005
3085,0.428694718,0.430137926,0.41333130000000007
3086,0.42886386600000004,0.430074548,0.413429982
3087,0.4291576,0.42997611399999996,0.41352647400000003
3088,0.42939985999999997,0.429900654,0.41369212
3089,0.429562602,0.429898836,0.413893026
3090,0.429780268,0.429954132,0.413964738
3091,0.430158666,0.429918976,0.41412793000000003
3092,0.43037019,0.42968162559999995,0.41419421
3093,0.43049991400000004,0.42942477279999997,0.414329536
3094,0.43065201399999997,0.4292596434,0.414413534
3095,0.43072529000000004,0.42909379000000003,0.414362132
3096,0.430626508,0.42899643740000004,0.414286806
3097,0.430420902,0.42881457599999995,0.413990372
3098,0.43034130400000004,0.42869579199999996,0.413687552
3099,0.430338034,0.428366108,0.413357132
3100,0.43027772999999997,0.428037942,0.413038298
3101,0.43032331999999995,0.42772703999999995,0.41288347000000003
3102,0.430354996,0.42735219399999996,0.412942898
3103,0.43034460799999996,0.42718594000000004,0.41315541599999994
3104,0.43022313599999995,0.427160654,0.413476986
3105,0.430160598,0.427042484,0.41365194600000005
3106,0.43025263,0.42674786,0.413812704
3107,0.430324716,0.42646988,0.41382216800000005
3108,0.43047264599999996,0.42620229800000003,0.413671816
3109,0.43040225200000004,0.426142482,0.41332835199999995
3110,0.43054240800000004,0.426173406,0.41297735799999996
3111,0.430734904,0.426383454,0.41277498799999995
3112,0.430954146,0.42671418000000005,0.412660148
3113,0.43109903600000005,0.42698682400000004,0.412497538
3114,0.43099662,0.427217286,0.41223147
3115,0.43075569,0.427386886,0.412022468
3116,0.43058024600000006,0.427469074,0.41156351399999996
3117,0.43040323999999996,0.427517284,0.411123646
3118,0.430240794,0.427539608,0.41074843199999994
3119,0.43008225000000005,0.42762797399999997,0.410531188
3120,0.429872278,0.427543954,0.410293332
3121,0.429789996,0.427385202,0.41007589600000005
3122,0.429553002,0.42722366800000006,0.40979704400000005
3123,0.42932411600000003,0.427042342,0.40945156
3124,0.42907049999999997,0.42707678,0.409036126
3125,0.42878227799999996,0.42718100200000003,0.408715732
3126,0.42860418,0.427437142,0.40844185600000005
3127,0.42843246,0.427721266,0.408249876
3128,0.428365522,0.42797353200000005,0.408140172
3129,0.428280452,0.428068872,0.40814376799999996
3130,0.42817923999999996,0.428161774,0.408074092
3131,0.42792484000000003,0.42827015799999996,0.40760761799999995
3132,0.42753555400000004,0.428556928,0.407153316
3133,0.427164862,0.428928348,0.406839208
3134,0.42668467800000004,0.429331654,0.406307938
3135,0.42616418,0.4296864,0.406124538
3136,0.425626404,0.42996637800000004,0.40594109
3137,0.425346364,0.43021693,0.40593428600000003
3138,0.42509226400000005,0.430512556,0.40574588
3139,0.42500334199999995,0.43082004599999996,0.405593262
3140,0.424892916,0.431112698,0.40550822799999997
3141,0.42486376200000003,0.431346202,0.405438544
3142,0.424887196,0.431437902,0.40531455800000005
3143,0.42502266400000005,0.43167565599999996,0.405233594
3144,0.42513969599999996,0.43196026000000004,0.405287176
3145,0.425294886,0.432283362,0.405430864
3146,0.425363172,0.43243276199999997,0.40571673799999997
3147,0.425560664,0.43248815999999995,0.405971152
3148,0.425805074,0.43260192000000003,0.406174514
3149,0.425882562,0.432744334,0.406366766
3150,0.425904332,0.432960236,0.40645268799999995
3151,0.425975088,0.433066956,0.406454944
3152,0.426022946,0.433179424,0.406529036
3153,0.42605663800000004,0.433406608,0.40658587599999996
3154,0.426145442,0.433625266,0.406562458
3155,0.42628129600000003,0.43375178200000003,0.406411028
3156,0.42645198199999995,0.43379993399999994,0.406316984
3157,0.42666452800000004,0.43376099,0.40617759200000003
3158,0.426700394,0.433902286,0.406169384
3159,0.426651726,0.434109196,0.40632443199999996
3160,0.42644116400000004,0.434224664,0.406749978
3161,0.42647571400000006,0.434249534,0.407250544
3162,0.426562304,0.434334086,0.40770777799999997
3163,0.426687112,0.434456328,0.408203046
3164,0.42689016199999996,0.43453215,0.40853824000000005
3165,0.427130926,0.43442679,0.408997916
3166,0.427333784,0.434267914,0.4091779
3167,0.42746324,0.434118134,0.409342776
3168,0.427567126,0.433993552,0.409627116
3169,0.42765302,0.433929532,0.409858228
3170,0.427730774,0.43379674,0.40988685
3171,0.42802377999999996,0.433987994,0.40996908
3172,0.428333888,0.434285528,0.410028596
3173,0.428662402,0.43451780999999995,0.41009526
3174,0.42879505200000007,0.43476559000000004,0.410217628
3175,0.42904697599999997,0.43500162,0.41040331199999996
3176,0.42931603199999996,0.43519970399999997,0.410741794
3177,0.429588594,0.43522680799999997,0.410981772
3178,0.429636546,0.435076378,0.411248406
3179,0.429560132,0.434939124,0.411571002
3180,0.42932248799999995,0.434621458,0.411890704
3181,0.42919789799999997,0.434456402,0.412037944
3182,0.42916204,0.4344543,0.412352012
3183,0.429177846,0.434657134,0.412537898
3184,0.42912988999999996,0.434725446,0.41250686799999997
3185,0.429198074,0.434782176,0.412478422
3186,0.429216068,0.434900408,0.41248623
3187,0.429144618,0.434914352,0.412619568
3188,0.42878585999999996,0.43492959,0.41265980999999996
3189,0.4284429,0.43493932,0.41267286599999997
3190,0.42815306999999997,0.435071662,0.412883652
3191,0.427926066,0.435219174,0.413025666
3192,0.427677658,0.43529731,0.413077914
3193,0.427355618,0.43540497199999995,0.41302405600000003
3194,0.427191738,0.43548808199999994,0.413013998
3195,0.427165168,0.435569268,0.41302573600000003
3196,0.427096272,0.435636768,0.41330872999999996
3197,0.427211248,0.435638368,0.41361382399999996
3198,0.427412062,0.435682792,0.413991956
3199,0.42766848199999996,0.435576304,0.41442725199999997
3200,0.42773778399999995,0.435522848,0.414583326
3201,0.427787924,0.43545340600000004,0.414702158
3202,0.427874648,0.435347482,0.414682708
3203,0.427929878,0.435197576,0.41465538199999996
3204,0.427793578,0.434980154,0.414409176
3205,0.42778636400000003,0.434846806,0.41407539
3206,0.427707134,0.434649024,0.413539892
3207,0.42774568,0.434347548,0.412951574
3208,0.42771138999999997,0.43420049,0.412573534
3209,0.427748634,0.434011686,0.412309294
3210,0.427644042,0.433744294,0.41211656599999996
3211,0.42748872400000004,0.43376635,0.41211674000000004
3212,0.42732357200000004,0.43376093,0.41223983599999997
3213,0.42722620999999994,0.433712498,0.412460726
3214,0.427245362,0.433601194,0.41256201
3215,0.42719264,0.4336041,0.412456484
3216,0.42709031199999997,0.433734528,0.41235505000000006
3217,0.42712800799999995,0.43380986,0.412210988
3218,0.427169866,0.43382192199999997,0.41189154
3219,0.427209132,0.433925542,0.41173616199999996
3220,0.427103634,0.43394494800000005,0.41172362399999995
3221,0.427065736,0.433868688,0.41158940200000005
3222,0.427117266,0.43385692200000003,0.411306776
3223,0.427170276,0.433775196,0.41097707
3224,0.42699483800000004,0.43364778000000004,0.41061125
3225,0.42682029800000004,0.43356304799999995,0.410210508
3226,0.426612856,0.43348445599999996,0.409876508
3227,0.42648675599999997,0.43331195,0.409572294
3228,0.42633044200000003,0.43308811399999997,0.409225582
3229,0.42631982999999996,0.43292317199999997,0.408961832
3230,0.4262949,0.432703564,0.408790162
3231,0.426438672,0.43244853,0.408775506
3232,0.426539472,0.43221922399999996,0.408762776
3233,0.42648600799999997,0.431904882,0.408943242
3234,0.42629392600000005,0.431642856,0.40918064600000004
3235,0.426020738,0.431339126,0.409432556
3236,0.42578109,0.43097757800000003,0.409590026
3237,0.425406392,0.43065377,0.40971916999999997
3238,0.42473986799999996,0.430279468,0.409636336
3239,0.42421916000000004,0.43003917999999997,0.409451724
3240,0.423892048,0.429967872,0.40929521999999996
3241,0.42362827799999997,0.42987583,0.409078802
3242,0.423233322,0.430015762,0.408950252
3243,0.422927324,0.430120154,0.408992704
3244,0.422752504,0.430212598,0.409074286
3245,0.422612876,0.43031073,0.40910245600000006
3246,0.422411684,0.430310464,0.40900370799999997
3247,0.42223848199999997,0.43039374799999996,0.408897878
3248,0.42223554999999996,0.430514582,0.408585456
3249,0.422374244,0.43067929,0.408327278
3250,0.422333218,0.430819468,0.407988014
3251,0.422391,0.431100518,0.40778868799999995
3252,0.42225182000000006,0.43121752,0.40778365
3253,0.422137834,0.431463562,0.40781037
3254,0.42212858799999997,0.43183426199999997,0.408028554
3255,0.42203764200000005,0.432144384,0.40809532400000004
3256,0.421910418,0.432605462,0.40831277200000005
3257,0.421781108,0.43289432400000005,0.40830689200000003
3258,0.42189447399999996,0.43311045200000003,0.408286182
3259,0.421961722,0.433090002,0.40827648600000005
3260,0.421886066,0.4328259,0.40807597
3261,0.42189962200000003,0.43256893599999996,0.40795189
3262,0.421922608,0.432334256,0.40769399
3263,0.42185606999999997,0.43196164400000003,0.407548236
3264,0.42175730799999994,0.431787298,0.407446474
3265,0.42153817,0.431672728,0.407513588
3266,0.42129607399999996,0.43160258399999996,0.407557784
3267,0.42118034600000004,0.43147362200000006,0.407612052
3268,0.421257982,0.431391608,0.40770308200000005
3269,0.421481062,0.43136296199999996,0.407737166
3270,0.42156793,0.43140923999999997,0.40766678400000006
3271,0.421935396,0.431440166,0.407479688
3272,0.42219162,0.431556918,0.407282948
3273,0.42229986799999997,0.431595322,0.40701276399999997
3274,0.422197866,0.431551658,0.40674730400000003
3275,0.422148676,0.431477536,0.406571014
3276,0.422177266,0.431365586,0.40665037
3277,0.422196954,0.431232958,0.40671498399999995
3278,0.42238367,0.431075424,0.40656631400000004
3279,0.422674878,0.431008784,0.406519514
3280,0.423080686,0.430924968,0.406496158
3281,0.423436766,0.43081015800000005,0.406508156
3282,0.423445464,0.43082527,0.406500454
3283,0.42354551399999996,0.430705734,0.406584206
3284,0.42354776799999994,0.430500818,0.406785312
3285,0.423529824,0.430077882,0.406918292
3286,0.423378868,0.429562728,0.40689034
3287,0.423313342,0.4291322,0.406908876
3288,0.42348506399999997,0.428785742,0.406734972
3289,0.42369023400000005,0.428629078,0.40656258200000006
3290,0.42371822600000003,0.42851436,0.406314162
3291,0.42387284000000003,0.428403466,0.406098214
3292,0.42402471599999997,0.428278536,0.405765296
3293,0.42418626400000004,0.428156526,0.40531871199999997
3294,0.424195478,0.42810614399999997,0.405052908
3295,0.42429399599999995,0.428081762,0.404556804
3296,0.424461786,0.427937244,0.404043072
3297,0.42476586400000005,0.427851848,0.403579066
3298,0.42487584,0.428031856,0.40346835
3299,0.424993578,0.42826432799999997,0.403459438
3300,0.424979686,0.428486862,0.403283688
3301,0.425093052,0.42869788,0.403191254
3302,0.42511057399999996,0.42896833799999995,0.40321866399999995
3303,0.42508967400000003,0.429166124,0.40323295200000003
3304,0.42506065,0.429371996,0.40331954000000003
3305,0.4251428,0.429779298,0.40353148600000005
3306,0.42526656,0.430295902,0.40374983600000003
3307,0.42515622999999997,0.430911062,0.40414152000000003
3308,0.425064088,0.43155561800000003,0.40456641
3309,0.42501459799999997,0.432057956,0.404861238
3310,0.424848098,0.43244522799999996,0.40500617
3311,0.42477015799999995,0.432785182,0.40503827800000003
3312,0.424615312,0.43301102,0.40491352599999997
3313,0.424418098,0.433265612,0.40491531000000003
3314,0.42426476,0.433399596,0.40470575
3315,0.42421102,0.433681058,0.404446818
3316,0.424120714,0.433991318,0.40423543199999995
3317,0.42400959,0.43413335799999997,0.40398311800000003
3318,0.42404148999999997,0.434062244,0.403768884
3319,0.42415919799999996,0.433971458,0.40355296799999996
3320,0.42413530800000004,0.433955478,0.403384062
3321,0.42419728400000006,0.43410773999999996,0.40352690199999997
3322,0.42429158200000006,0.43447375,0.403673176
3323,0.424474352,0.434824672,0.40390751799999997
3324,0.424476932,0.435171688,0.404256464
3325,0.424458444,0.435410142,0.404591458
3326,0.424431872,0.43581611600000003,0.404923372
3327,0.424409068,0.436218856,0.40530194
3328,0.42430860600000003,0.43650806799999997,0.405659096
3329,0.42427531199999996,0.43668852799999996,0.40597938
3330,0.424272038,0.436799674,0.40617177400000004
3331,0.424454974,0.436951098,0.406346832
3332,0.424682872,0.43705475200000005,0.40647724599999996
3333,0.425087806,0.437115962,0.40651059600000006
3334,0.425490816,0.43733322999999996,0.406520418
3335,0.425924562,0.43742608,0.406400948
3336,0.426241256,0.437439372,0.406430576
3337,0.426479938,0.43749799600000006,0.40643377999999997
3338,0.426560514,0.43753086,0.406301682
3339,0.42664048,0.437521984,0.406362828
3340,0.42654466999999996,0.437540912,0.406628962
3341,0.42631708199999996,0.43765733599999995,0.40690350799999997
3342,0.426314728,0.437909552,0.40697281599999996
3343,0.42636369,0.43810677,0.40700048
3344,0.42629148800000005,0.438272226,0.40704530400000005
3345,0.426403466,0.438463794,0.40702075
3346,0.426732052,0.43852828000000005,0.40694403199999996
3347,0.427052586,0.438568226,0.406907136
3348,0.42711041200000005,0.43853219600000004,0.40707459
3349,0.42716131,0.438483052,0.407288734
3350,0.427191502,0.438354292,0.407482852
3351,0.42727258,0.438300238,0.407635936
3352,0.42729546999999996,0.43824418000000004,0.40777037
3353,0.427431978,0.438054514,0.40801322400000006
3354,0.427541382,0.43793599800000005,0.40820416600000003
3355,0.427678984,0.43776125200000005,0.408532114
3356,0.42777943999999996,0.43749485,0.408984604
3357,0.428024222,0.43719600399999997,0.409185932
3358,0.42813498000000005,0.437018094,0.409386176
3359,0.42814661,0.43677414,0.409499758
3360,0.428133542,0.43662143200000003,0.40984735800000005
3361,0.42816732199999996,0.43655553599999997,0.410108932
3362,0.42817625200000003,0.43647062,0.410252268
3363,0.427961004,0.43639435800000004,0.410565754
3364,0.42782114800000004,0.436338232,0.410793144
3365,0.427705396,0.436327198,0.41108509
3366,0.427571066,0.43617804,0.41155649600000005
3367,0.42744348600000004,0.436041774,0.412001514
3368,0.427300928,0.43578248199999997,0.41264746
3369,0.42733457999999996,0.435559038,0.41331603800000005
3370,0.427255176,0.43529873799999996,0.41372160999999996
3371,0.427190134,0.43503447199999995,0.41414652
3372,0.42717351800000003,0.43489099400000003,0.41461231
3373,0.427107612,0.434846046,0.415281206
3374,0.42683177200000005,0.4349564,0.415771868
3375,0.426585872,0.434991646,0.416037472
3376,0.426350674,0.43520625199999996,0.416294124
3377,0.42617139000000004,0.435387244,0.41668749400000005
3378,0.42605100399999996,0.43562327,0.416999748
3379,0.426035256,0.435891382,0.417222408
3380,0.42603930999999995,0.436178976,0.417550082
3381,0.426212064,0.43649700799999996,0.417843444
3382,0.42626453400000003,0.436648882,0.418228706
3383,0.426378712,0.436943526,0.41852203000000004
3384,0.42651581,0.437263046,0.41882142800000005
3385,0.426636004,0.43754142799999995,0.419083788
3386,0.426865596,0.437717844,0.41952352400000004
3387,0.42711767,0.437805032,0.420042712
3388,0.427232312,0.43787222200000003,0.420572638
3389,0.42743287799999996,0.438131508,0.42102436
3390,0.427565572,0.43819453,0.42151077200000003
3391,0.42778293,0.438275754,0.42209995399999994
3392,0.428084244,0.43840525399999997,0.422605806
3393,0.428303316,0.438417958,0.42289
3394,0.42850053000000005,0.438445184,0.423128056
3395,0.428676788,0.43834650000000003,0.423509464
3396,0.42883519800000003,0.438340182,0.423882188
3397,0.429018718,0.438261056,0.42436211999999995
3398,0.429198558,0.43824569599999996,0.424734548
3399,0.429523016,0.438268592,0.42523448399999997
3400,0.42975332,0.43835704200000003,0.425835388
3401,0.430062094,0.438591894,0.42624322800000003
3402,0.430298734,0.43902015,0.426621374
3403,0.43047252,0.439623038,0.427119866
3404,0.430429328,0.44019409,0.427513088
3405,0.43029525,0.440726498,0.427855678
3406,0.430364174,0.4411002,0.428149836
3407,0.430299688,0.44127513399999996,0.42844723799999995
3408,0.430189268,0.44139119800000004,0.428782116
3409,0.430098932,0.441396692,0.428908254
3410,0.430062462,0.441351174,0.428944184
3411,0.43001483399999996,0.44128835600000005,0.428862382
3412,0.42998885000000003,0.441252426,0.428729612
3413,0.430092194,0.441320568,0.428544902
3414,0.43022111799999996,0.441272898,0.42851120000000004
3415,0.430188236,0.44107966,0.42845666
3416,0.430112618,0.440896262,0.4285076
3417,0.42999806399999996,0.44081589,0.428578982
3418,0.429903262,0.44080345200000004,0.428770268
3419,0.42961300199999997,0.44068220199999997,0.42892037
3420,0.429347548,0.440570736,0.42904152
3421,0.42910235,0.44044351800000003,0.42912672999999996
3422,0.428888102,0.440530982,0.429130212
3423,0.428798922,0.440307144,0.42915791999999997
3424,0.42872761,0.439990632,0.429311754
3425,0.428649118,0.439742632,0.429293498
3426,0.42848300799999994,0.439464314,0.429169628
3427,0.42831725400000004,0.43930892800000004,0.429002396
3428,0.428102548,0.43921422,0.429027864
3429,0.42787864400000003,0.439171434,0.42907324
3430,0.427654964,0.439064342,0.4291932
3431,0.42747354000000004,0.438959934,0.42951632000000006
3432,0.42742262,0.43899836200000003,0.42978409999999995
3433,0.427563698,0.4389981,0.430035976
3434,0.42764964399999994,0.438894918,0.430175886
3435,0.42774091200000003,0.438704276,0.43017696
3436,0.42779193800000004,0.43845163800000003,0.430003884
3437,0.42785070599999997,0.438239806,0.42981191799999996
3438,0.427863128,0.43809963,0.429593144
3439,0.427787122,0.438066666,0.42940708
3440,0.427686438,0.43829586800000003,0.42926929999999996
3441,0.427540658,0.43855146,0.429363478
3442,0.427447634,0.438841624,0.42935224
3443,0.42745581,0.438977242,0.429265702
3444,0.42757779399999996,0.439148992,0.429329154
3445,0.427841634,0.439134266,0.42958134800000003
3446,0.428202662,0.43899542599999997,0.42980131800000004
3447,0.42853955,0.43879006400000004,0.429858866
3448,0.428714912,0.438710342,0.430035618
3449,0.428856344,0.438696788,0.43030737
3450,0.42882732599999995,0.438532188,0.430654582
3451,0.428813802,0.438302792,0.43086801999999996
3452,0.42879387999999996,0.438032458,0.431134444
3453,0.428857868,0.437691712,0.43170015
3454,0.429041304,0.43733669599999997,0.43215017600000005
3455,0.42911921999999997,0.437080184,0.43253728799999996
3456,0.429193228,0.437063414,0.4327648
3457,0.42943452,0.43716676800000004,0.43297302000000004
3458,0.42974080600000003,0.43726595599999996,0.433059978
3459,0.43010058,0.437403198,0.433136076
3460,0.430455788,0.437465458,0.433260568
3461,0.430791922,0.43744304399999995,0.433589306
3462,0.431041988,0.437312958,0.43392136000000003
3463,0.431260892,0.437119188,0.43439436200000003
3464,0.431366714,0.436959238,0.43501928
3465,0.43155515,0.437046486,0.43549762000000003
3466,0.431570962,0.437166684,0.435939172
3467,0.431508344,0.43734597999999997,0.43629567
3468,0.431395912,0.43756709800000004,0.43662065
3469,0.43120384199999995,0.43778746999999996,0.436854324
3470,0.430875392,0.43792942,0.43680385800000004
3471,0.430563826,0.43823002600000005,0.436964616
3472,0.430379504,0.43867313799999996,0.437141724
3473,0.430338194,0.439240558,0.437418672
3474,0.43030574,0.43982303799999994,0.437704466
3475,0.43026906,0.44036410000000004,0.437774786
3476,0.430216256,0.440884584,0.43808531199999995
3477,0.430165892,0.441247116,0.438455596
3478,0.43012316400000006,0.44150883999999996,0.438874748
3479,0.429893774,0.441693466,0.439072706
3480,0.42952955000000004,0.44173884399999996,0.439186596
3481,0.429160432,0.441776002,0.439448954
3482,0.429026554,0.44179667199999995,0.43951337799999995
3483,0.428951264,0.441791192,0.43952498
3484,0.428752718,0.441684422,0.439792192
3485,0.428708362,0.441655252,0.43989346599999996
3486,0.42863927599999996,0.44155417,0.439990186
3487,0.42862534799999996,0.44141139199999996,0.440136856
3488,0.428374236,0.441407442,0.440383474
3489,0.42809144,0.441564072,0.44062759999999995
3490,0.42805203999999997,0.44168433999999995,0.44074344000000004
3491,0.428027954,0.441688782,0.44083810999999995
3492,0.428031574,0.441655356,0.44099973400000003
3493,0.427985306,0.44149777,0.44131409400000005
3494,0.42795139,0.44131857599999996,0.441434178
3495,0.427994852,0.441252154,0.44133238599999997
3496,0.427982844,0.44124654999999996,0.44125523
3497,0.42805452000000005,0.441158052,0.44105120200000003
3498,0.428018002,0.441038062,0.440787886
3499,0.428130362,0.440872594,0.440587904
3500,0.42841979799999996,0.440701558,0.44047001399999997
3501,0.428688904,0.44058546200000004,0.44024509799999995
3502,0.42888477999999997,0.44046481,0.440080954
3503,0.42897184000000005,0.44049425200000003,0.44010638999999996
3504,0.429235422,0.440522716,0.44034359799999995
3505,0.429384594,0.440708258,0.440518428
3506,0.429333424,0.441011278,0.440522164
3507,0.429252088,0.441362574,0.44038152799999997
3508,0.429276714,0.441891392,0.440313344
3509,0.42918438799999997,0.442242248,0.440241612
3510,0.42914226,0.44261891,0.440077766
3511,0.429208204,0.44285526,0.44004533799999995
3512,0.429285854,0.44293132999999996,0.440209964
3513,0.429279628,0.44301628,0.440625206
3514,0.429144156,0.44309294,0.44095036800000004
3515,0.42914231799999997,0.443155756,0.44113764600000005
3516,0.42905006999999995,0.44307538999999996,0.44121045799999997
3517,0.429050552,0.44303634799999997,0.441113756
3518,0.429189102,0.443036506,0.44078255
3519,0.429533566,0.44308021,0.440514628
3520,0.429924972,0.44310746199999995,0.440351454
3521,0.43023454200000005,0.443176772,0.44025115
3522,0.430640882,0.443410082,0.440231556
3523,0.43096533600000003,0.4436694,0.440184472
3524,0.431572972,0.44395844600000006,0.440095222
3525,0.43204578,0.444194898,0.43988245
3526,0.432346588,0.444447038,0.43990093199999997
3527,0.432635516,0.444697186,0.439719026
3528,0.432867976,0.44480886599999997,0.43976794599999997
3529,0.43312826,0.444741524,0.439904388
3530,0.43319925,0.444749266,0.440222748
3531,0.433277148,0.444653854,0.440587546
3532,0.433247814,0.444534388,0.440776296
3533,0.43309923,0.44425729799999997,0.440962678
3534,0.432859438,0.443947418,0.441268296
3535,0.43266391,0.44384785200000004,0.441554742
3536,0.43243183799999996,0.443671902,0.441694334
3537,0.43216303600000006,0.443470634,0.44174860000000005
3538,0.432027012,0.443298648,0.44174687
3539,0.43199804,0.44305683799999995,0.44186252000000004
3540,0.43201748799999995,0.442960298,0.44178807800000003
3541,0.43210529200000003,0.442909798,0.44164915
3542,0.43219152800000005,0.442930102,0.441415984
3543,0.43230327199999996,0.44307124999999997,0.44114503
3544,0.43240206000000003,0.443199436,0.44068133000000004
3545,0.432366322,0.44328987200000003,0.44025779800000003
3546,0.432531122,0.443310726,0.440030948
3547,0.432718534,0.443319216,0.439903622
3548,0.43283104199999994,0.443282236,0.43995449000000003
3549,0.432991562,0.443231404,0.440035112
3550,0.43311464,0.44317611399999995,0.44013399999999997
3551,0.43331357600000003,0.44296251200000003,0.440181204
3552,0.43317935399999996,0.44273237600000004,0.44002867199999995
3553,0.433085894,0.442527518,0.43973954200000004
3554,0.432991866,0.442298958,0.439473032
3555,0.43276730999999996,0.442180346,0.439126382
3556,0.43243946,0.44210202600000004,0.438961064
3557,0.43225433799999996,0.442049036,0.438870592
3558,0.432029122,0.44192802600000003,0.43879994000000005
3559,0.43190418,0.44175173,0.438803136
3560,0.43184100200000003,0.44177733199999997,0.438915188
3561,0.431990366,0.44180944599999994,0.43881544
3562,0.43196556399999997,0.44183640599999996,0.43867712799999997
3563,0.431774826,0.44189463,0.43856599799999996
3564,0.43169684799999997,0.441870056,0.43855690799999997
3565,0.431671636,0.44187645400000003,0.43874272
3566,0.43160367800000005,0.44187410800000004,0.438777082
3567,0.431366894,0.44180051400000003,0.43888530400000003
3568,0.431213492,0.44171013600000003,0.43895403
3569,0.431092496,0.441655794,0.439129802
3570,0.430828676,0.44169735600000004,0.43925752799999995
3571,0.43054009,0.441735042,0.439386
3572,0.43042810600000003,0.441769346,0.439583766
3573,0.430574498,0.441695514,0.43968282399999997
3574,0.430672962,0.44161112199999997,0.43971137
3575,0.43090212,0.441533332,0.439692374
3576,0.43115076,0.44158848399999995,0.439681834
3577,0.431413464,0.44159759200000004,0.439898568
3578,0.431465106,0.44155212,0.440016826
3579,0.43146282999999996,0.441421708,0.44015247199999996
3580,0.431498036,0.441191534,0.440304526
3581,0.43162154399999997,0.44115639,0.44062946599999997
3582,0.43176559,0.441140334,0.440769496
3583,0.43191118,0.441075092,0.44079385600000004
3584,0.432126866,0.44083851799999996,0.440963596
3585,0.432304794,0.440552122,0.440947604
3586,0.43243097599999997,0.44028804200000005,0.440858568
3587,0.43261202400000004,0.439886236,0.440718336
3588,0.432710728,0.439448518,0.44060456600000003
3589,0.432816488,0.43914611800000003,0.44043911
3590,0.432929886,0.438944728,0.440280784
3591,0.433017782,0.438891292,0.44018765000000004
3592,0.433056836,0.438835252,0.44025396800000005
3593,0.43302993,0.43882106800000004,0.44051653799999996
3594,0.432794192,0.43877147800000005,0.440877372
3595,0.43262839,0.438871838,0.441126072
3596,0.43246225600000004,0.43898772999999996,0.44139009
3597,0.43213189399999996,0.439131178,0.44147672200000004
3598,0.432003056,0.439205038,0.441590328
3599,0.43196690400000004,0.43923901200000004,0.441537024
3600,0.432136162,0.43913401399999996,0.441446646
3601,0.432317858,0.438805894,0.441513398
3602,0.432444274,0.43854087399999997,0.441614298
3603,0.432618228,0.43814653,0.44172004200000003
3604,0.43260791,0.43769986600000005,0.441782994
3605,0.43261260399999996,0.437285544,0.442027604
3606,0.43261205199999997,0.437073982,0.442334854
3607,0.43260054,0.436955406,0.44248207800000006
3608,0.432762502,0.436964482,0.442653776
3609,0.432722926,0.43718713200000003,0.442933034
3610,0.43251908,0.43740169199999995,0.44304234800000003
3611,0.43230336,0.43766127,0.44302782
3612,0.432111178,0.437845636,0.44271855600000004
3613,0.43193859,0.43792727,0.442443848
3614,0.431690494,0.437897646,0.442284182
3615,0.43157993,0.43786158999999997,0.442053496
3616,0.431412262,0.43790252199999996,0.441634868
3617,0.43129512200000003,0.437931724,0.441066684
3618,0.431078744,0.43801648200000004,0.440478906
3619,0.430901652,0.438090944,0.440032328
3620,0.43087097399999996,0.43824509,0.439687772
3621,0.430900632,0.438290954,0.43917436000000004
3622,0.431022742,0.438401056,0.438787138
3623,0.43111677200000004,0.438398788,0.43862467600000005
3624,0.431195602,0.438277864,0.438622108
3625,0.431277794,0.438136738,0.438519716
3626,0.431327986,0.437987636,0.438518008
3627,0.431619156,0.43775950399999997,0.438680418
3628,0.43195690200000003,0.437473826,0.438704402
3629,0.432244458,0.437129864,0.438558946
3630,0.432532426,0.436916644,0.438503028
3631,0.43276362399999996,0.436696852,0.43843548400000004
3632,0.433104856,0.436411448,0.438282258
3633,0.433515564,0.436307864,0.438441298
3634,0.43371445399999997,0.43625901399999995,0.438560316
3635,0.43390700000000004,0.436341792,0.438771324
3636,0.43399716,0.43647730799999995,0.438726616
3637,0.434131128,0.436520354,0.438691302
3638,0.434093302,0.43641358199999997,0.43887455000000003
3639,0.434048686,0.436179504,0.43913457800000005
3640,0.434074626,0.435906278,0.43929482999999997
3641,0.43414371199999996,0.43553479,0.439652034
3642,0.434065936,0.43525582999999995,0.44010691
3643,0.433965596,0.43503939,0.440630266
3644,0.433875344,0.434821342,0.440990926
3645,0.43386425,0.43449609,0.441248554
3646,0.43375313,0.434188326,0.441587148
3647,0.43363893400000003,0.433821426,0.441947176
3648,0.433435972,0.433495306,0.442039772
3649,0.433353696,0.43335092799999997,0.44207863199999997
3650,0.43322258599999997,0.433427158,0.44204294
3651,0.432910976,0.433617172,0.44199649999999996
3652,0.43267961200000005,0.43371936400000005,0.44187951
3653,0.432584376,0.433732382,0.44177034
3654,0.43258251600000003,0.433687098,0.44181673000000005
3655,0.432644592,0.43365701199999995,0.441828362
3656,0.43257235800000005,0.433705942,0.441858912
3657,0.432675688,0.433724472,0.44199784000000003
3658,0.43274506199999996,0.43381222999999997,0.44228986800000003
3659,0.43282008400000005,0.433969884,0.442605426
3660,0.432763372,0.434083696,0.44285925800000003
3661,0.43270455599999996,0.43416548,0.443221598
3662,0.432708256,0.434205666,0.443621258
3663,0.43276955,0.43417858600000003,0.44400398199999996
3664,0.432748172,0.434249414,0.444164922
3665,0.432835186,0.434298782,0.44416918000000005
3666,0.43294877800000003,0.434377714,0.44430636
3667,0.433130526,0.434539894,0.444204272
3668,0.433291082,0.434711756,0.444077434
3669,0.43338320199999997,0.43482948,0.443862134
3670,0.43337215399999995,0.43481636,0.443531134
3671,0.43333371,0.434886524,0.44336360599999997
3672,0.43344598599999995,0.434836986,0.443182078
3673,0.43342822599999997,0.434989834,0.44303331999999995
3674,0.43337118599999996,0.43504808599999995,0.44300705399999996
3675,0.433308518,0.435041236,0.4429799
3676,0.433410134,0.43515860000000006,0.443007388
3677,0.43359549000000003,0.435148378,0.44301552200000005
3678,0.433482304,0.43519889399999995,0.443040218
3679,0.43355033400000004,0.43503676399999996,0.44318899799999995
3680,0.43364919999999996,0.43500645,0.443300092
3681,0.433794862,0.43511388599999995,0.443515848
3682,0.43380844,0.435229612,0.44372439399999997
3683,0.43377944399999996,0.435439768,0.443757012
3684,0.433884168,0.435517866,0.443571848
3685,0.434099158,0.435683184,0.44331609
3686,0.434453662,0.43570066599999996,0.44308107999999996
3687,0.43481455599999996,0.435584826,0.442886008
3688,0.43505022,0.435474444,0.44294781200000005
3689,0.435193352,0.43516688600000003,0.443093026
3690,0.435313716,0.434829912,0.443159808
3691,0.435291926,0.434569738,0.44331282
3692,0.435134896,0.43443176199999994,0.44335143600000004
3693,0.43485185600000004,0.43432149000000003,0.44347759
3694,0.43450465,0.434337244,0.443551078
3695,0.43438459799999996,0.4345107,0.44354629
3696,0.434316318,0.434876598,0.443551894
3697,0.43425696199999997,0.435050216,0.443574562
3698,0.43405563,0.435018436,0.44367718000000006
3699,0.43382340599999997,0.434955256,0.443429274
3700,0.43357127399999995,0.434804558,0.443208348
3701,0.43328421399999995,0.43475199400000003,0.443134248
3702,0.433012614,0.43464632000000003,0.44297049
3703,0.432711418,0.43470730799999996,0.44271300199999997
3704,0.43253741599999995,0.434746352,0.44228404
3705,0.432556966,0.43464601799999997,0.44207574200000005
3706,0.432583804,0.434539548,0.441980114
3707,0.432696894,0.43447583,0.441939172
3708,0.43272604800000003,0.4342996,0.442035432
3709,0.432754654,0.434189884,0.442071954
3710,0.432828566,0.43404271199999994,0.44215594199999997
3711,0.432764908,0.434039772,0.44226351399999997
3712,0.432655488,0.43409077599999996,0.442407702
3713,0.432558166,0.43411510999999997,0.44228490200000004
3714,0.432478276,0.434136668,0.44212043
3715,0.4324897,0.434086668,0.441837282
3716,0.432301302,0.434032184,0.44175748400000003
3717,0.432180256,0.433822426,0.441914084
3718,0.432033558,0.43356085800000005,0.44219019600000004
3719,0.43186356400000003,0.433433632,0.442611664
3720,0.431661408,0.4333686,0.443063056
3721,0.431516878,0.43331111,0.443480482
3722,0.43144065400000003,0.43329990199999996,0.443717326
3723,0.431407268,0.433299976,0.443665132
3724,0.431390312,0.4333996,0.443367462
3725,0.431389982,0.43352569799999996,0.443119964
3726,0.43139066800000003,0.43364175000000005,0.443030432
3727,0.431415084,0.433760758,0.443089334
3728,0.43136198,0.433926668,0.44318535
3729,0.43123522000000003,0.43393990000000005,0.443480602
3730,0.43112242,0.433955072,0.443744734
3731,0.431101328,0.433956546,0.44393674
3732,0.43112308,0.43400241,0.444054656
3733,0.43114369,0.43395857800000004,0.444299988
3734,0.43122750600000004,0.43403277799999995,0.44437415
3735,0.43135081200000003,0.434093126,0.444587088
3736,0.431390814,0.434034112,0.44477027999999996
3737,0.43139215999999997,0.433850984,0.44489119600000004
3738,0.431312292,0.433678756,0.44505585599999997
3739,0.43113829000000004,0.433394806,0.445143202
3740,0.430959066,0.43306159,0.44543087200000003
3741,0.43095590199999995,0.43292875000000003,0.445736072
3742,0.43094594999999997,0.43279756399999997,0.44602409800000004
3743,0.431069364,0.43290954200000004,0.446371984
3744,0.431097618,0.43302071,0.446823878
3745,0.43120472200000004,0.4330933,0.447091998
3746,0.431299394,0.43314914000000004,0.447295912
3747,0.43124595800000004,0.433300066,0.447384612
3748,0.431148612,0.433435958,0.44741984
3749,0.431136562,0.433552128,0.44727977199999996
3750,0.431261562,0.43368118600000005,0.447162864
3751,0.431516878,0.433809536,0.447277722
3752,0.431896116,0.433868906,0.44732204799999997
3753,0.43223527599999995,0.433900426,0.447234732
3754,0.43234668,0.433974506,0.44713921
3755,0.43233002800000003,0.433912506,0.44716138
3756,0.43228581,0.4338668,0.44724146400000003
3757,0.432285386,0.43386904200000004,0.447236366
3758,0.432170368,0.433929228,0.447245392
3759,0.432029574,0.43372213600000004,0.447354828
3760,0.432025488,0.433293124,0.447525262
3761,0.432128604,0.432807446,0.447655886
3762,0.43224847,0.432293648,0.44771885
3763,0.432355164,0.431820132,0.447703858
3764,0.432595192,0.43144587,0.44778055
3765,0.43289557,0.43121882,0.447781732
3766,0.433080486,0.43110827399999996,0.44797986
3767,0.43323923200000003,0.431037112,0.44812840600000003
3768,0.433314174,0.431086222,0.44840796
3769,0.433200836,0.431245476,0.448716304
3770,0.43297739999999996,0.431393286,0.448882204
3771,0.43272378000000006,0.431674302,0.44903485600000004
3772,0.432401158,0.431959722,0.4492637
3773,0.432228652,0.432287,0.449176076
3774,0.432315936,0.43263877,0.44898661599999995
3775,0.43244993,0.433030902,0.448827568
3776,0.43255635800000003,0.43355930800000003,0.44888711600000003
3777,0.43275266,0.43395256600000004,0.449001042
3778,0.43298071,0.434185808,0.44879057600000005
3779,0.43313232999999995,0.43425333600000005,0.44869766
3780,0.43312987599999997,0.4341156,0.448561816
3781,0.432959336,0.433926652,0.44844221599999995
3782,0.4327321,0.433647118,0.448165
3783,0.43250164599999996,0.433417448,0.4480538
3784,0.432150278,0.433213024,0.44804935
3785,0.43185449200000003,0.43289968799999995,0.44830917800000003
3786,0.431785348,0.432585006,0.44848094000000005
3787,0.43172344799999995,0.43240110600000004,0.448812838
3788,0.43173510200000004,0.43230862999999997,0.449078876
3789,0.43178246200000003,0.43234786999999997,0.44919828
3790,0.43183598599999995,0.432605116,0.44942071400000005
3791,0.43192905000000004,0.43296398199999997,0.449611882
3792,0.432018714,0.433260534,0.449541294
3793,0.432046826,0.433403534,0.449424314
3794,0.431847146,0.433285716,0.44927008999999996
3795,0.431596822,0.43312657600000004,0.449273848
3796,0.431308508,0.433020256,0.449375484
3797,0.43101331600000004,0.432798254,0.44934769799999996
3798,0.430585762,0.432536426,0.44937510799999997
3799,0.430066548,0.43228098000000004,0.44942076
3800,0.429626326,0.432250978,0.449291622
3801,0.429358552,0.432433352,0.44925561199999997
3802,0.42910743599999995,0.43268081799999997,0.449184046
3803,0.428888064,0.432966268,0.44938259799999997
3804,0.428851972,0.433150062,0.449574982
3805,0.42885634600000005,0.43324060000000003,0.449719844
3806,0.428947972,0.43337339399999997,0.449968452
3807,0.42897414,0.433461526,0.45039656
3808,0.428939188,0.43338969,0.450557744
3809,0.428907904,0.433224836,0.45066790599999995
3810,0.42886198,0.433233436,0.450784496
3811,0.42886206,0.433349948,0.450775602
3812,0.42857349999999994,0.43349761800000003,0.45073926200000003
3813,0.428251558,0.433738156,0.450582396
3814,0.427924876,0.434078576,0.45051077
3815,0.427771548,0.434331558,0.45049830999999996
3816,0.427474452,0.434518396,0.450416204
3817,0.427200692,0.434639004,0.45051402199999996
3818,0.42694305,0.434852508,0.4506354
3819,0.426790832,0.43498843200000004,0.450963378
3820,0.426683282,0.43515138,0.451263328
3821,0.42662743200000003,0.435409256,0.45163226199999995
3822,0.42664959199999997,0.435560986,0.451943864
3823,0.426574452,0.435649656,0.45218409000000004
3824,0.42638734999999994,0.435722344,0.45250004600000004
3825,0.42612825200000004,0.435794658,0.45274606
3826,0.425841786,0.435884618,0.453021096
3827,0.425605096,0.435974984,0.45325682
3828,0.42541034000000005,0.436124478,0.453378308
3829,0.42537039,0.436360616,0.45362448200000005
3830,0.42541550800000005,0.436682338,0.45369639400000006
3831,0.42555559600000004,0.436933812,0.453856222
3832,0.42561439999999995,0.43724894200000003,0.453942894
3833,0.42565988400000004,0.43748053400000003,0.45393591800000005
3834,0.425457604,0.43773236,0.45392393200000003
3835,0.425337082,0.437807934,0.453984686
3836,0.425148516,0.43765662,0.45423395
3837,0.42502491,0.43750766599999996,0.454413398
3838,0.42481800999999997,0.43719071200000004,0.454521316
3839,0.424590954,0.436919824,0.45461790999999996
3840,0.424491042,0.436564636,0.454789108
3841,0.424528758,0.43624548599999996,0.45504432799999994
3842,0.42447240999999997,0.43598468599999995,0.45510690600000003
3843,0.42443292,0.43582135800000005,0.455235086
3844,0.424347852,0.435920692,0.45537542000000003
3845,0.4242411,0.43607457600000005,0.45558336
3846,0.424008238,0.43637045,0.455911076
3847,0.423846152,0.4367324,0.45609264600000005
3848,0.42376634199999996,0.43718035800000005,0.45641337800000004
3849,0.423753944,0.43748096599999997,0.456881908
3850,0.423645954,0.437627352,0.457213632
3851,0.42368080999999996,0.43767538,0.45743687
3852,0.423768662,0.43776444,0.457482708
3853,0.423862644,0.438009126,0.45759056600000003
3854,0.42391223600000005,0.438152608,0.457630408
3855,0.423934278,0.43822062,0.457615706
3856,0.42394938,0.43836356000000004,0.457653086
3857,0.423976708,0.438465844,0.45782002399999994
3858,0.42388444599999997,0.438350496,0.458067702
3859,0.42393393,0.437978398,0.45831363799999997
3860,0.42386716,0.43761266800000004,0.458752752
3861,0.423916108,0.43737996,0.45914764399999997
3862,0.42394611,0.437166408,0.459507094
3863,0.424008462,0.43695377,0.459640974
3864,0.424136762,0.437033588,0.4597757
3865,0.424278672,0.43711139000000004,0.459607208
3866,0.42442306,0.437043016,0.459410836
3867,0.424467044,0.436745308,0.45924938400000004
3868,0.424571166,0.436428436,0.45915923200000003
3869,0.42485416800000003,0.43616795199999997,0.45902742199999996
3870,0.425149064,0.435790484,0.45912021199999997
3871,0.42527239800000005,0.435540176,0.45925057799999996
3872,0.42542842000000003,0.43564816,0.45957591200000003
3873,0.42572092,0.436053056,0.45985750799999997
3874,0.42604095000000003,0.436561818,0.460210516
3875,0.426499672,0.43691707,0.460648202
3876,0.426865584,0.4372596,0.460975964
3877,0.427283086,0.437470068,0.46127825199999994
3878,0.427724088,0.437546158,0.46163121599999996
3879,0.42800181600000003,0.437505182,0.46190478
3880,0.428188448,0.43747068400000005,0.462123442
3881,0.42840077,0.437611664,0.462343998
3882,0.428604056,0.437707228,0.46244398400000003
3883,0.428832664,0.437791704,0.462514376
3884,0.42883245000000003,0.43795613600000005,0.462417966
3885,0.42863180399999995,0.43810055400000003,0.46229841200000005
3886,0.42842370799999996,0.438298804,0.462012134
3887,0.42820411399999997,0.43858558799999997,0.461826348
3888,0.42807068200000004,0.438979298,0.4617081
3889,0.427907958,0.439568252,0.461539116
3890,0.427774474,0.440102402,0.46135740599999997
3891,0.427652992,0.44069214199999995,0.461208992
3892,0.42758416,0.441151672,0.46110269600000003
3893,0.427470126,0.44160143599999996,0.46114331399999997
3894,0.427248662,0.441941234,0.461267518
3895,0.426995756,0.442148928,0.461389642
3896,0.42684196999999996,0.44224314,0.46142893399999996
3897,0.426837598,0.4422117,0.46149991
3898,0.426669086,0.4423335,0.461554652
3899,0.42654614799999996,0.442512562,0.46168789
3900,0.426481498,0.44268766800000003,0.461704276
3901,0.42647935400000003,0.442867034,0.461791692
3902,0.426244022,0.44298375,0.461714152
3903,0.42598742800000006,0.443071354,0.461418186
3904,0.425739424,0.44318505199999997,0.461192696
3905,0.425437092,0.44341294400000003,0.46099584200000004
3906,0.425262046,0.443605266,0.460740234
3907,0.425076448,0.443504608,0.460767702
3908,0.42501598,0.44348856400000003,0.460838988
3909,0.425045096,0.443457748,0.46095231200000003
3910,0.42492721000000006,0.44339562200000004,0.461089062
3911,0.42482679599999995,0.443376388,0.461109558
3912,0.42454355800000004,0.44322735,0.46106240800000003
3913,0.424320442,0.44325810400000004,0.460802922
3914,0.42394664,0.44335645999999995,0.460648544
3915,0.42376472200000004,0.44348352399999996,0.460520252
3916,0.423737252,0.443565568,0.46043661399999997
3917,0.4239,0.44363959999999997,0.46016408
3918,0.42413254,0.44369258199999995,0.46005979140000003
3919,0.42431779599999997,0.443799026,0.45992198100000004
3920,0.424639102,0.44384345199999997,0.4597819372
3921,0.424877544,0.444103838,0.4597296808
3922,0.425146462,0.444281148,0.45951559740000003
3923,0.42540995600000003,0.444479204,0.45934834360000004
3924,0.425493966,0.444727484,0.45919385059999995
3925,0.425580992,0.44493941800000003,0.4592398206
3926,0.425671142,0.44511813000000006,0.4593271826
3927,0.425803236,0.445217586,0.4592886548
3928,0.425844268,0.44535906599999997,0.4593341366
3929,0.425930534,0.445410914,0.4591822336
3930,0.425917296,0.44553241,0.4590809264
3931,0.426025354,0.44561358,0.4588995394
3932,0.426071396,0.44560954199999997,0.4589526474
3933,0.426016216,0.445617284,0.45884245
3934,0.425953412,0.44556398799999997,0.4587493572
3935,0.42587389999999997,0.445313224,0.458580362
3936,0.425953902,0.445123658,0.45833847399999994
3937,0.426049858,0.444864374,0.45808244200000003
3938,0.426120632,0.444751894,0.457865762
3939,0.42628566999999995,0.444799624,0.45759016
3940,0.42652424000000005,0.444831658,0.45735056
3941,0.426756022,0.444965038,0.457162654
3942,0.426805194,0.44484853999999996,0.45720339000000004
3943,0.426834534,0.444595934,0.457244904
3944,0.42690527600000006,0.444276692,0.457376654
3945,0.42700665200000004,0.443926406,0.45764014799999997
3946,0.42694612200000004,0.44359834,0.457867526
3947,0.426947102,0.44323905799999996,0.45805208999999997
3948,0.426884074,0.44308462800000004,0.45820711199999997
3949,0.42679498600000004,0.443038978,0.45845784800000006
3950,0.426503604,0.443151066,0.458725936
3951,0.42631322,0.44348657799999996,0.458792028
3952,0.42623894999999995,0.443865646,0.458820846
3953,0.42621350999999996,0.444178966,0.458809782
3954,0.42606629599999996,0.444443064,0.458802026
3955,0.42598886399999997,0.444619338,0.45877539400000006
3956,0.42596431799999995,0.44477494399999995,0.458853096
3957,0.425974138,0.445100422,0.459027494
3958,0.42598037,0.445474426,0.459121916
3959,0.425914938,0.445775174,0.459184926
3960,0.425854956,0.446175562,0.45918968800000004
3961,0.425728834,0.44651079000000005,0.459143558
3962,0.42565368200000003,0.44664635599999997,0.458934956
3963,0.425695768,0.44678323,0.45881461
3964,0.425634138,0.446855866,0.45882112399999997
3965,0.42548123000000004,0.44694903799999997,0.458917046
3966,0.425404164,0.44684818200000004,0.45891664
3967,0.425401772,0.44671143,0.459073478
3968,0.42533298199999997,0.44676594199999997,0.45938693399999997
3969,0.42510027199999995,0.446696506,0.459565736
3970,0.424825538,0.446621606,0.45974121
3971,0.424653104,0.446535246,0.45987835
3972,0.42441215,0.44655849599999997,0.460073796
3973,0.42417836200000003,0.44655068200000003,0.460469254
3974,0.423943516,0.446502432,0.460895874
3975,0.423824278,0.44647610200000004,0.461331792
3976,0.423607884,0.44654477800000003,0.4617067852
3977,0.42335618199999997,0.44661367599999996,0.4619977694
3978,0.42308028200000003,0.446675352,0.462473309
3979,0.422892842,0.44691306599999997,0.46279748400000004
3980,0.42268481399999996,0.447045204,0.46303426999999997
3981,0.422504632,0.447345288,0.463284028
3982,0.422573232,0.447526194,0.46357247
3983,0.42278414400000003,0.44764180600000003,0.46390752
3984,0.42295827,0.44766007799999996,0.464130726
3985,0.42317933799999996,0.44768858199999995,0.464403518
3986,0.423394426,0.447908188,0.464681756
3987,0.42366001400000003,0.448155078,0.465096786
3988,0.42378223,0.44845038000000004,0.4654736558
3989,0.423922528,0.44875790000000004,0.46579351760000004
3990,0.424147556,0.44911630799999996,0.4662795818
3991,0.424379268,0.44933695399999996,0.4666954736
3992,0.424550502,0.44935137599999997,0.4672317584
3993,0.424707242,0.449617558,0.4676452452
3994,0.42483539800000003,0.449721166,0.4678917328
3995,0.42481265999999995,0.44981983999999997,0.4680709744
3996,0.424544142,0.44986616599999996,0.4684561566
3997,0.424346326,0.450028722,0.4688675124
3998,0.424038144,0.45022645600000005,0.4692302908
3999,0.423603872,0.45024883600000004,0.4695085128
4000,0.42316141,0.450249432,0.46984908179999996
4001,0.422948248,0.45022583400000005,0.47031571
4002,0.422613416,0.45023840200000004,0.47053825000000005
4003,0.422381792,0.450337654,0.47069011600000005
4004,0.42225772,0.450459302,0.47089580400000003
4005,0.42225693200000003,0.450526502,0.471001908
4006,0.422339146,0.450569812,0.47106094800000003
4007,0.42240688800000004,0.450705794,0.47110346200000003
4008,0.422545542,0.4507918,0.471059884
4009,0.422657126,0.450836694,0.47104106
4010,0.42276127199999997,0.45088169,0.47098531
4011,0.422972124,0.45094780999999995,0.470985802
4012,0.423184252,0.451046578,0.47091677400000004
4013,0.42321966000000005,0.451087854,0.47087077199999994
4014,0.423241278,0.45110477600000004,0.47102671399999996
4015,0.42347005000000004,0.450967044,0.47111601999999997
4016,0.42380229399999997,0.45082281199999996,0.471340528
4017,0.424050332,0.450706652,0.47166682800000004
4018,0.42424030799999995,0.45061250999999997,0.472140584
4019,0.424404612,0.450672706,0.472590778
4020,0.42453166400000003,0.450805948,0.472882848
4021,0.424527166,0.451107906,0.473251562
4022,0.424448916,0.451368234,0.47352088999999997
4023,0.424496232,0.45165856400000004,0.473728598
4024,0.42453086399999995,0.451878322,0.47396488
4025,0.424548664,0.45198269,0.474053992
4026,0.4243259,0.45210918,0.47410423199999996
4027,0.424128584,0.45203717,0.47404555000000004
4028,0.423791328,0.45206623,0.47387040599999997
4029,0.423452462,0.452277718,0.47373071000000005
4030,0.42311729,0.452302684,0.473521768
4031,0.422831758,0.45236511,0.47332544
4032,0.422574698,0.452327676,0.473090944
4033,0.422276324,0.452351286,0.47308385399999997
4034,0.422068242,0.452312878,0.47302143999999996
4035,0.421996806,0.452211458,0.472781004
4036,0.422038256,0.45229927400000003,0.47245688
4037,0.422034816,0.452445532,0.472202336
4038,0.422055822,0.45267110600000005,0.472196102
4039,0.422151816,0.452808246,0.472358864
4040,0.42220335,0.45301218400000004,0.47233420600000003
4041,0.422487384,0.453230584,0.472548272
4042,0.422714724,0.453517628,0.47275732
4043,0.42289412800000004,0.453891808,0.472916436
4044,0.422981606,0.45431720800000003,0.47304681000000004
4045,0.422958412,0.45473165000000004,0.47320853999999996
4046,0.42281673200000003,0.45508451800000005,0.473578328
4047,0.42254547000000003,0.45534667399999995,0.473800644
4048,0.42237353399999994,0.455561506,0.474027868
4049,0.4223901,0.4556371,0.47412952799999997
4050,0.42240116,0.45562652800000003,0.474235848
4051,0.42244478999999996,0.455618448,0.47431379999999995
4052,0.42261893800000006,0.455544442,0.474401224
4053,0.42275919,0.45554679800000003,0.47462416599999996
4054,0.42281956800000003,0.455604466,0.474651914
4055,0.422774556,0.45580265,0.474792536
4056,0.42275324599999997,0.45594924200000003,0.47485441199999995
4057,0.422800552,0.45610714199999997,0.474838164
4058,0.422885008,0.456317692,0.474799692
4059,0.422903674,0.45631222,0.474758268
4060,0.42293096599999996,0.45619529999999997,0.474940148
4061,0.42291062599999996,0.455908198,0.475171288
4062,0.422932374,0.45552989600000005,0.47550341799999996
4063,0.422940948,0.455228884,0.47563025000000003
4064,0.4227373,0.45485895,0.475684204
4065,0.42277874400000004,0.45454150400000004,0.475814134
4066,0.422852696,0.45432484199999995,0.47599812399999997
4067,0.42303294399999997,0.454199956,0.47620018000000003
4068,0.42316601400000003,0.4540889,0.47645477999999997
4069,0.42332165000000005,0.453950588,0.476811418
4070,0.423469834,0.453947716,0.477185774
4071,0.42349890199999995,0.453822076,0.47755780999999997
4072,0.423383888,0.45354397999999996,0.477831698
4073,0.423238862,0.453281236,0.478177036
4074,0.423254874,0.453161164,0.478418304
4075,0.423202898,0.453090402,0.478489936
4076,0.42299682,0.45312386,0.478675274
4077,0.422886358,0.45315710000000003,0.4787925
4078,0.422648054,0.45316614,0.478972204
4079,0.42257739,0.45318379999999997,0.478713346
4080,0.422473424,0.45300286,0.47843087599999995
4081,0.422383916,0.452795184,0.478068886
4082,0.422292444,0.452531964,0.477787112
4083,0.422216202,0.452435878,0.47763815600000004
4084,0.422140882,0.452280674,0.477473806
4085,0.42217047999999996,0.452217458,0.47759628200000004
4086,0.422180308,0.45224854200000003,0.477760914
4087,0.422256094,0.452257916,0.477819828
4088,0.42242913600000004,0.452532394,0.47785721600000003
4089,0.422647128,0.452860488,0.478070014
4090,0.422671514,0.45335726,0.47847175
4091,0.422636706,0.453869132,0.47880570400000005
4092,0.422669538,0.45440485,0.478990126
4093,0.42269303,0.454954544,0.479071434
4094,0.422723344,0.45540321,0.47921433999999996
4095,0.422782942,0.455818062,0.479459462
4096,0.422903676,0.45613972799999997,0.479622058
4097,0.42306636400000003,0.45643163000000003,0.479827944
4098,0.423130242,0.45671016999999997,0.479877288
4099,0.42316750399999997,0.457043902,0.48007468000000003
4100,0.423101118,0.457208474,0.480288968
4101,0.423069716,0.457301852,0.480627206
4102,0.422984618,0.45732772,0.48092241799999996
4103,0.422827888,0.45730588,0.48107891199999997
4104,0.42271463400000003,0.4572947,0.48113442
4105,0.42269774,0.45711072,0.48120662000000003
4106,0.422585098,0.4570082,0.481191214
4107,0.42246668200000004,0.4568772,0.48107614400000004
4108,0.42236331200000005,0.45672414000000006,0.48116315200000004
4109,0.422264516,0.45665906,0.48121850800000004
4110,0.422115296,0.45650641999999997,0.481148902
4111,0.421912026,0.45634611999999997,0.48093756200000004
4112,0.42173963200000003,0.4562824,0.48071128799999996
4113,0.421685428,0.45624524,0.480549998
4114,0.421616926,0.45627676,0.48032437199999994
4115,0.42165269,0.45635574,0.480175406
4116,0.421676792,0.456335928,0.48016905800000004
4117,0.421602016,0.456434404,0.480211216
4118,0.421435544,0.456348522,0.480371228
4119,0.421326242,0.456359916,0.48054178999999997
4120,0.42118217,0.456427786,0.480543198
4121,0.421037318,0.45643316,0.48058435600000005
4122,0.42103346399999997,0.45656816,0.48067697000000004
4123,0.42109098,0.4567096,0.48076073
4124,0.421107438,0.45694862,0.480734902
4125,0.42111177,0.45716506,0.480783296
4126,0.421040394,0.45733705999999996,0.481058756
4127,0.420898658,0.45754768,0.481330022
4128,0.42080841,0.45753144,0.481738328
4129,0.420907684,0.45750106,0.482159842
4130,0.42111591400000004,0.45747688,0.482684166
4131,0.421221386,0.45735368,0.483003932
4132,0.421278724,0.45730286,0.48326098
4133,0.421348402,0.45724275999999997,0.483521406
4134,0.421358112,0.45712271800000004,0.483733254
4135,0.42137326199999997,0.456910398,0.483712484
4136,0.421342074,0.45668697199999997,0.48372477599999997
4137,0.42150095200000004,0.456444342,0.48365981599999996
4138,0.421563362,0.456207462,0.483609066
4139,0.42167665200000004,0.455958162,0.48357314799999995
4140,0.42190295400000005,0.45581025,0.483597278
4141,0.422083102,0.45576871599999996,0.48345224000000003
4142,0.42212860399999996,0.455736362,0.48316001399999997
4143,0.42204054,0.45570754199999997,0.48297264
4144,0.421785024,0.455661734,0.482986744
4145,0.42141658800000004,0.455443692,0.483178626
4146,0.421051344,0.4552862,0.483521352
4147,0.42081468799999994,0.45502456,0.483919622
4148,0.420652484,0.454749172,0.48433225399999996
4149,0.420525372,0.454432232,0.484708916
4150,0.420524676,0.454260878,0.485124828
4151,0.42064398599999997,0.454253504,0.48534532599999997
4152,0.420724292,0.45425618,0.485352746
4153,0.42080931200000005,0.45436352,0.485347412
4154,0.42089108000000003,0.45446814799999996,0.485501342
4155,0.420872568,0.454474996,0.485656812
4156,0.42067178400000005,0.4545581,0.48565737400000003
4157,0.42056041,0.454742842,0.485728942
4158,0.420410876,0.454941996,0.486032518
4159,0.420295468,0.45493437200000003,0.486370446
4160,0.42006055600000003,0.454969244,0.48676313200000004
4161,0.419823724,0.455134028,0.48698798
4162,0.419574438,0.45510364000000003,0.48734205
4163,0.419386602,0.45505111,0.48765875999999997
4164,0.41914373400000005,0.45497920000000003,0.48766824200000003
4165,0.419095742,0.45495134,0.487573668
4166,0.41924478200000004,0.4548952,0.487598482
4167,0.419416442,0.45483688,0.48773641599999995
4168,0.419579294,0.4547121,0.487709518
4169,0.419799062,0.45474818999999994,0.487663144
4170,0.42006726200000005,0.45473780599999997,0.487646974
4171,0.420198044,0.454688806,0.487733624
4172,0.420209774,0.454652568,0.48779110600000003
4173,0.42014647600000005,0.454641168,0.48777094400000004
4174,0.419993532,0.45472625,0.48769908
4175,0.419841798,0.454592568,0.48760242
4176,0.41990422000000005,0.45435896800000003,0.487616088
4177,0.420020174,0.45421533000000003,0.487567066
4178,0.42016700399999996,0.454084186,0.487592504
4179,0.42039329000000003,0.45387904999999995,0.48761712199999996
4180,0.420649148,0.45360999999999996,0.48777401
4181,0.420951352,0.453374198,0.48784056800000003
4182,0.42105088799999996,0.453114968,0.48779860399999997
4183,0.42110431800000003,0.45289009399999997,0.48760596999999994
4184,0.42101527,0.45278324,0.487453774
4185,0.420946236,0.45272490400000004,0.48732969400000004
4186,0.421013312,0.45280873800000004,0.487050764
4187,0.42125489,0.452814384,0.48673255
4188,0.421381638,0.45275871799999995,0.48646082040000005
4189,0.42148260800000004,0.452697522,0.486262614
4190,0.42165969799999997,0.452410588,0.48635675759999997
4191,0.42183065,0.452089438,0.48654557439999996
4192,0.42179260399999996,0.45172788599999997,0.4866193662
4193,0.42178059599999995,0.451390188,0.4866930834
4194,0.421823544,0.45114721799999996,0.48669536680000003
4195,0.42196914999999996,0.451030906,0.4868330418
4196,0.422085526,0.451115388,0.48678266020000005
4197,0.422375592,0.45126976999999996,0.486837914
4198,0.42267421,0.451595972,0.487098042
4199,0.422871966,0.451928258,0.48725954
4200,0.423084532,0.452142936,0.487504564
4201,0.42318477,0.452169928,0.48771043599999997
4202,0.42322965,0.45222686,0.487805106
4203,0.42320658200000005,0.452358368,0.487788722
4204,0.42315514,0.452543002,0.487779004
4205,0.423153144,0.452744598,0.48767141199999997
4206,0.42317866600000004,0.452856862,0.48777388
4207,0.423256766,0.45296634599999996,0.487992712
4208,0.42324652399999996,0.45307267,0.48824845000000006
4209,0.42321690599999995,0.45304535,0.488418312
4210,0.42310132,0.452902032,0.488497354
4211,0.423164948,0.452754034,0.488511514
4212,0.42326092000000004,0.45273729799999995,0.488525472
4213,0.423394012,0.45285752,0.48854751999999996
4214,0.423471892,0.453000706,0.488505116
4215,0.42353767,0.453176498,0.48852517
4216,0.423617738,0.45335632400000003,0.48853484999999996
4217,0.42383076000000003,0.453386414,0.488826654
4218,0.42400377999999994,0.453272848,0.48909934
4219,0.42422128000000003,0.45311483199999997,0.489434688
4220,0.42439292,0.45306196800000004,0.48988695
4221,0.42468918,0.453177342,0.490358792
4222,0.42493502,0.453227542,0.490663852
4223,0.42528182000000003,0.453204548,0.490806118
4224,0.42552216000000004,0.453182294,0.490773834
4225,0.4255819,0.453311576,0.49062284399999995
4226,0.42553436,0.45350029599999997,0.49049078
4227,0.42533226,0.453565038,0.49018986999999997
4228,0.4251484,0.45371609,0.49001121400000003
4229,0.42497904,0.45391238200000006,0.489675254
4230,0.42482386,0.45407790200000003,0.48956494999999994
4231,0.42481856,0.454251944,0.489506034
4232,0.42473258,0.45439332,0.489593478
4233,0.4247783,0.45462373999999994,0.489848686
4234,0.42498954,0.45490383799999995,0.489974122
4235,0.4252397,0.455094828,0.490163454
4236,0.42546658,0.45524003999999996,0.490409522
4237,0.42569110000000004,0.455327246,0.49058606400000004
4238,0.4257764,0.45537905,0.490836192
4239,0.42597576000000004,0.45558520999999996,0.491003046
4240,0.4260852,0.455719656,0.491207082
4241,0.42640237999999997,0.455975932,0.491389846
4242,0.42672404,0.456324206,0.49156511199999997
4243,0.4270027,0.456664572,0.49162556799999996
4244,0.42722796,0.45703554599999996,0.491516338
4245,0.4274488,0.457342082,0.49137991200000003
4246,0.42759332,0.45767945400000004,0.49124518
4247,0.42769366,0.45793481999999996,0.491019092
4248,0.42760598,0.458242464,0.490952724
4249,0.42750985999999996,0.458335816,0.490993906
4250,0.42745422,0.45844241199999997,0.491102776
4251,0.42744216,0.458511454,0.49126635399999996
4252,0.42743928,0.458646962,0.4914105
4253,0.42747288,0.45887436000000004,0.49168402
4254,0.4274504,0.45899628800000003,0.491746726
4255,0.42744628,0.459100222,0.49173608199999996
4256,0.42734837999999997,0.45926865399999994,0.491627808
4257,0.42733074000000004,0.459348164,0.49151325
4258,0.42725904,0.459527588,0.491514182
4259,0.4271273,0.45963108599999997,0.491529412
4260,0.42706564,0.459749758,0.491451206
4261,0.42714253999999996,0.46001941,0.491397142
4262,0.42705686,0.46045044599999996,0.49150689200000003
4263,0.42691298000000005,0.46081322999999996,0.491599356
4264,0.42652184,0.461044574,0.49156682599999996
4265,0.42631536,0.461067522,0.49141281800000003
4266,0.42613123999999997,0.46111256599999995,0.491453304
4267,0.42621603999999996,0.46108152199999997,0.491661328
4268,0.42628548,0.46085790000000004,0.491901224
4269,0.42645809999999995,0.460738092,0.49215886
4270,0.42663878,0.46075585199999997,0.492546532
4271,0.42678466,0.461039362,0.492960248
4272,0.426934318,0.461403788,0.493168642
4273,0.427041438,0.46169246,0.49313485399999996
4274,0.427092564,0.4618055,0.493031864
4275,0.427260614,0.461904978,0.492830762
4276,0.42748581799999996,0.46203999,0.492825532
4277,0.427655572,0.462030064,0.49263172
4278,0.427775734,0.461830498,0.49266293
4279,0.427782892,0.461600482,0.49287591
4280,0.427667182,0.461542934,0.49304833600000003
4281,0.42757766,0.461483948,0.493145292
4282,0.42756493999999995,0.46136595999999996,0.49299471599999994
4283,0.42763398,0.46119856200000003,0.49308429400000003
4284,0.42771154,0.461033216,0.49311846000000004
4285,0.42789609999999995,0.46094881200000004,0.493277834
4286,0.42796772,0.4607667,0.493538348
4287,0.42805542,0.46074770800000003,0.49373355199999996
4288,0.42808495999999996,0.460951436,0.49391407600000004
4289,0.42807727999999995,0.461256402,0.493935336
4290,0.42806649999999996,0.461608006,0.49415756
4291,0.42808929999999995,0.461880972,0.494371642
4292,0.42810817999999995,0.462037628,0.494575352
4293,0.42815662000000004,0.46208531199999997,0.494804702
4294,0.42828955999999996,0.461967054,0.494863882
4295,0.42856106,0.461793554,0.495075884
4296,0.4287866,0.46149907399999995,0.495163984
4297,0.4290191,0.461287176,0.495102512
4298,0.42930352,0.461133666,0.494979492
4299,0.42967088,0.46084693600000004,0.494850464
4300,0.4299225,0.46049682799999997,0.494720824
4301,0.43008238,0.459935008,0.49459679199999995
4302,0.43016174,0.459677988,0.494543886
4303,0.43029125999999995,0.459478204,0.494627426
4304,0.4302986,0.459168568,0.494803076
4305,0.43020632,0.459056588,0.494913142
4306,0.43007254000000006,0.458967254,0.495112602
4307,0.43000535999999995,0.45902026,0.49538234600000003
4308,0.43007291999999997,0.45903498200000004,0.49553051600000003
4309,0.43027032,0.45904809,0.49545698200000005
4310,0.43027706000000004,0.459113828,0.495575116
4311,0.43035918,0.45911528599999996,0.49573122
4312,0.43040406,0.45923824799999996,0.49566699200000003
4313,0.4305644,0.45952877200000003,0.49552115
4314,0.43055140000000003,0.459756018,0.49547962
4315,0.43058250000000003,0.459819934,0.49532462000000005
4316,0.43070794,0.459903818,0.495277344
4317,0.4308056,0.459882974,0.49534100000000003
4318,0.43080088000000005,0.459770458,0.495608116
4319,0.43068365999999997,0.459468428,0.495902868
4320,0.43047988000000004,0.45914214000000003,0.496104418
4321,0.43029732000000004,0.458847084,0.496521122
4322,0.42998362,0.458571606,0.496760814
4323,0.42981802,0.45838324399999997,0.49699772000000003
4324,0.42960074,0.45826852799999995,0.497191092
4325,0.42953,0.458298084,0.49753988200000004
4326,0.42956476000000005,0.458373682,0.49785788400000003
4327,0.42964026,0.45859203800000004,0.498196352
4328,0.42975816,0.458829992,0.49865443200000004
4329,0.42994794,0.459040416,0.49907516399999996
4330,0.43013354,0.45917531000000006,0.499513494
4331,0.43023856000000005,0.459091362,0.499821258
4332,0.43021768,0.459002598,0.500140762
4333,0.43023464000000006,0.458789412,0.500249052
4334,0.430243,0.458668896,0.500291536
4335,0.430336,0.45848273,0.500370344
4336,0.43044077999999997,0.45805087800000005,0.5003039619999999
4337,0.43051846,0.457661642,0.500247638
4338,0.43057496,0.45723942,0.50029334
4339,0.43061936,0.457017432,0.500164148
4340,0.43055836,0.456744348,0.500127482
4341,0.43054243999999997,0.456635582,0.499986374
4342,0.43047348,0.45646941599999996,0.49998529599999997
4343,0.43049964,0.45614812800000004,0.5001470720000001
4344,0.43056418,0.455750542,0.5002143560000001
4345,0.43061978,0.455272202,0.500451844
4346,0.43074846,0.45489004,0.500583894
4347,0.43082245999999996,0.454373294,0.500590268
4348,0.43076866,0.453818588,0.500707036
4349,0.43066380000000004,0.45341443800000003,0.5007224760000001
4350,0.43061348000000005,0.45305421,0.50084753
4351,0.43056626000000003,0.452754526,0.501075402
4352,0.43048192,0.452554908,0.50133202
4353,0.43035682000000003,0.45242659199999996,0.501596136
4354,0.4302941,0.452364698,0.501684014
4355,0.43026686,0.45220205399999996,0.501695408
4356,0.43013264,0.452069434,0.501660078
4357,0.4301863,0.45183494799999996,0.5013943439999999
4358,0.43016378000000005,0.451538468,0.50109835
4359,0.43019683999999997,0.451252104,0.500910426
4360,0.43006224000000004,0.450978138,0.500860818
4361,0.43001794000000004,0.450836268,0.500846798
4362,0.42998002,0.450824304,0.500839432
4363,0.430042068,0.450797412,0.501011426
4364,0.43014429200000004,0.450844198,0.5011450940000001
4365,0.43012360199999994,0.45099935199999996,0.50130387
4366,0.43019975600000004,0.45101325400000003,0.5015051180000001
4367,0.43025937,0.45098528000000004,0.501701032
4368,0.43034600599999995,0.45092758600000005,0.502037398
4369,0.43030155600000003,0.450950446,0.502291668
4370,0.43004417000000006,0.450859206,0.502603648
4371,0.429901,0.450892952,0.502944204
4372,0.42962236,0.45105316799999995,0.50327185
4373,0.42932026,0.45124240800000004,0.503273036
4374,0.42893771999999997,0.451662332,0.503151952
4375,0.42854604,0.45192025999999996,0.503090952
4376,0.42813964,0.45202202999999996,0.5028866080000001
4377,0.42776542,0.451821944,0.502727654
4378,0.42743892,0.45148040199999995,0.502659144
4379,0.4273113,0.451237646,0.502762718
4380,0.42721556,0.45089443199999996,0.5028557339999999
4381,0.42705398,0.45069434999999997,0.503034872
4382,0.42698324,0.450522202,0.503168466
4383,0.42700330000000003,0.450627488,0.503352034
4384,0.42702696,0.450907604,0.503299542
4385,0.42703684000000003,0.45125189,0.503421758
4386,0.42701797999999996,0.451611438,0.503327528
4387,0.4270781,0.45176351600000003,0.503208454
4388,0.42726858,0.45192914,0.503218336
4389,0.42747714000000003,0.451990888,0.503108958
4390,0.42758782000000006,0.452011772,0.503114532
4391,0.42788608000000006,0.452138992,0.502994092
4392,0.42809178000000003,0.45236897800000003,0.5029413819999999
4393,0.42834429999999996,0.45260662,0.502827806
4394,0.4285064,0.452851336,0.50274485
4395,0.4285169,0.453056178,0.502613724
4396,0.42831508,0.45329819800000004,0.502272998
4397,0.42809544000000005,0.45349943600000003,0.502174278
4398,0.42787522,0.45366624199999994,0.501906796
4399,0.42782956,0.45388045400000004,0.501792304
4400,0.42775756000000004,0.4541711,0.50160289
4401,0.42784227999999996,0.454562088,0.501489406
4402,0.42801490000000003,0.454892458,0.501423054
4403,0.42826218,0.45513506200000003,0.501334576
4404,0.42834098,0.455429258,0.50139114
4405,0.42848682000000005,0.45554216,0.501463784
4406,0.42851056,0.45561316599999996,0.501393486
4407,0.4285673,0.455747566,0.501237594
4408,0.42853962,0.455936596,0.5010568719999999
4409,0.4285649,0.456147902,0.500985932
4410,0.42853544,0.45638621399999996,0.500992146
4411,0.42855035999999996,0.456664838,0.500899898
4412,0.4284381,0.45694693399999997,0.500823996
4413,0.4284633,0.456995376,0.500908134
4414,0.42851672,0.456903462,0.501019034
4415,0.42861986,0.456903258,0.50103206
4416,0.42876146,0.4569029,0.501043752
4417,0.42895306,0.45684497399999996,0.50114907
4418,0.42905783999999997,0.45686731,0.50120007
4419,0.42917609999999995,0.456931972,0.501233436
4420,0.42937628000000005,0.457056028,0.501315638
4421,0.42966141999999996,0.457157832,0.501327136
4422,0.42981154000000005,0.457157792,0.5014617539999999
4423,0.43003408,0.45710065800000005,0.501634298
4424,0.43029417999999997,0.45694619799999997,0.501678046
4425,0.43055734,0.456955078,0.501757332
4426,0.43059966000000005,0.45708574399999996,0.5019686800000001
4427,0.43056878,0.4572894,0.502131314
4428,0.43049624000000003,0.45738187799999996,0.5021317479999999
4429,0.43045526,0.45739087,0.502017574
4430,0.4303559,0.45742638999999996,0.501909776
4431,0.43044573999999997,0.45752759400000004,0.501729944
4432,0.43039617999999996,0.457410688,0.501543656
4433,0.43038803999999997,0.457239936,0.501419002
4434,0.43029802000000006,0.45717500200000005,0.501418856
4435,0.43025840000000004,0.45724341199999996,0.501386342
4436,0.43026088,0.457202744,0.501386844
4437,0.43023072,0.457090818,0.501495926
4438,0.43013802,0.457042188,0.501569104
4439,0.43021645999999997,0.45692652,0.501608218
4440,0.43022958,0.456815206,0.501747634
4441,0.43023437999999997,0.456640278,0.501876242
4442,0.43020919999999996,0.45653177399999995,0.50194456
4443,0.4302982,0.456464188,0.501807628
4444,0.43035989999999996,0.45641656599999997,0.501759912
4445,0.43047312,0.456310984,0.501709404
4446,0.43069830000000003,0.456293742,0.501704284
4447,0.43096276000000006,0.456337342,0.5015614039999999
4448,0.43128923999999996,0.456245566,0.501414182
4449,0.43148803999999996,0.456179468,0.5014333599999999
4450,0.43158127999999996,0.456140576,0.5016625659999999
4451,0.4317636,0.45615332199999997,0.501769834
4452,0.4318629,0.456246292,0.502050588
4453,0.4319236,0.456271562,0.50222894
4454,0.43181635999999995,0.456423234,0.502310518
4455,0.43187752,0.45669621800000004,0.5023215480000001
4456,0.43193544,0.457076792,0.502335682
4457,0.43198448,0.45735955599999994,0.502377662
4458,0.4319326,0.457537174,0.502487288
4459,0.43198383999999995,0.45760201,0.502731952
4460,0.43199827999999996,0.457798036,0.50306097
4461,0.43196628000000004,0.45805750600000006,0.50332204
4462,0.43183314,0.458244652,0.503472382
4463,0.43177774,0.458399626,0.50354387
4464,0.43180626000000005,0.458546332,0.503438302
4465,0.4318368,0.458582208,0.50326173
4466,0.43184578,0.458504168,0.503132878
4467,0.4319359,0.458368128,0.503073686
4468,0.43207604000000005,0.458249904,0.503098494
4469,0.43211869999999997,0.458279022,0.502995772
4470,0.43220468000000006,0.458360206,0.503025016
4471,0.43226056,0.45850079800000004,0.5029380059999999
4472,0.43234784,0.458855334,0.502745616
4473,0.43249699999999996,0.459264764,0.5024565400000001
4474,0.43248646,0.45961806600000005,0.502185154
4475,0.43252394000000005,0.460064048,0.502027648
4476,0.43250436000000003,0.460394872,0.5018249300000001
4477,0.43260170000000003,0.460533164,0.501720034
4478,0.43257434000000006,0.46046247,0.501643742
4479,0.4327258,0.460441286,0.5014971460000001
4480,0.43273124,0.460476424,0.5014491916
4481,0.43284681999999997,0.46042881999999996,0.501523494
4482,0.43284678,0.460387168,0.501775082
4483,0.43289520000000004,0.460393902,0.502179398
4484,0.43282618,0.460422164,0.50256106
4485,0.43288258,0.46050547399999997,0.50297113
4486,0.43294,0.460502918,0.503433248
4487,0.43299750000000004,0.46057668,0.503664658
4488,0.43305834,0.46063461599999994,0.503896684
4489,0.43323680000000003,0.46069761800000003,0.50402893
4490,0.43340202,0.46071251199999996,0.503921048
4491,0.43352594000000005,0.460631152,0.503736424
4492,0.43345018,0.46054269400000003,0.5035956624
4493,0.4332882,0.46054428199999997,0.5032621404000001
4494,0.43332234,0.46066411199999996,0.50286895558
4495,0.43339154,0.460727462,0.5026869154
4496,0.43336976,0.46056895,0.5026564122
4497,0.43338286000000004,0.460281558,0.5025535282
4498,0.43345216000000003,0.459929642,0.5025199788
4499,0.43357757999999996,0.459478078,0.5026042764
4500,0.43373852,0.458973066,0.50253119
4501,0.43381516,0.45857172599999996,0.502455388
4502,0.43385666,0.458307186,0.50234435
4503,0.43391688,0.458117872,0.502213056
4504,0.43385812,0.45807716200000004,0.502061452
4505,0.43377388000000006,0.458129768,0.502034322
4506,0.43367912000000003,0.45828604400000006,0.502068946
4507,0.43372676,0.4585805,0.502207466
4508,0.43377122,0.45893153400000003,0.502449776
4509,0.43378814,0.45929134,0.5025657
4510,0.43385106,0.45950789000000003,0.502809168
4511,0.43416782,0.45961308199999995,0.503037146
4512,0.43443306,0.45965528999999994,0.503100306
4513,0.43463522000000004,0.459712108,0.503116286
4514,0.43462964,0.459701212,0.502945804
4515,0.43469388000000003,0.459602864,0.502722244
4516,0.43482413999999997,0.459662912,0.502444066
4517,0.43486098,0.45973897,0.50239902
4518,0.43487772,0.45975737,0.5023713999999999
4519,0.43494370000000004,0.459696442,0.502294064
4520,0.43501932,0.459684782,0.502218434
4521,0.4351249,0.45966713400000003,0.502376712
4522,0.43507524,0.459647522,0.502499332
4523,0.43531666,0.45979295800000003,0.502493866
4524,0.43558030000000003,0.46012416799999994,0.502448704
4525,0.4358227,0.46046527400000004,0.502321906
4526,0.43606446,0.46081212,0.502150324
4527,0.43651428000000003,0.461072742,0.50195573
4528,0.43686430000000004,0.461276496,0.501720214
4529,0.43703526,0.46149832599999996,0.501578994
4530,0.43705498,0.46169652400000005,0.5014541539999999
4531,0.43713298,0.461634556,0.501315784
4532,0.43711564,0.461608844,0.501282264
4533,0.43699744,0.461592632,0.501375894
4534,0.43690562,0.461631548,0.50147969
4535,0.43691622,0.461598222,0.50145948
4536,0.43690655999999994,0.461607518,0.501609238
4537,0.43688436,0.461728382,0.501724284
4538,0.43692804,0.461834384,0.501913866
4539,0.43696838,0.46197802600000004,0.501982886
4540,0.43675351999999995,0.4622387,0.502070872
4541,0.43662038000000003,0.462581752,0.502155168
4542,0.43645372000000004,0.46285404,0.502000252
4543,0.43632928,0.463019942,0.502012322
4544,0.43616175999999995,0.46317869799999994,0.502070342
4545,0.43605938,0.463199906,0.502238876
4546,0.43597924,0.463317032,0.50249185
4547,0.43591023999999995,0.46338095799999995,0.502710714
4548,0.43582412,0.463461218,0.50301967
4549,0.43578786,0.46362765000000006,0.50332138
4550,0.4355863,0.46358944399999996,0.503802164
4551,0.43542983999999996,0.463518524,0.50404121
4552,0.43513202,0.46337016200000003,0.504124676
4553,0.43497106,0.46325202,0.50422455
4554,0.4350906,0.46304840399999997,0.504370828
4555,0.43523298,0.462714768,0.504630086
4556,0.43547016,0.462558096,0.50485625
4557,0.4355393,0.462289534,0.50506469
4558,0.43562928,0.46197551,0.505332142
4559,0.4356629,0.4618263,0.505446416
4560,0.43548088,0.461706828,0.50557153
4561,0.43534745999999996,0.461724272,0.505788088
4562,0.43512884,0.461645688,0.5058740660000001
4563,0.43518446,0.461593836,0.5058513
4564,0.43521789999999994,0.46152611,0.505681858
4565,0.43526162,0.461404146,0.50564626
4566,0.43523254,0.46137998,0.505385242
4567,0.43519137999999996,0.461264072,0.504950402
4568,0.43511966,0.461319836,0.5046307720000001
4569,0.4350511,0.46147106200000004,0.504192258
4570,0.434974394,0.461559304,0.503685046
4571,0.43508929799999996,0.461696424,0.503321232
4572,0.435300986,0.46183191,0.503156102
4573,0.435549702,0.4619342,0.503062176
4574,0.43573208199999997,0.461988432,0.502914128
4575,0.43592618,0.462070056,0.50274621
4576,0.4361863,0.46219676,0.502511148
4577,0.43627886,0.46246122399999995,0.50230104
4578,0.43630874,0.462679416,0.502012062
4579,0.43640318,0.46290978600000005,0.501775204
4580,0.43648269999999995,0.46323027000000006,0.501728636
4581,0.43653732,0.463469436,0.501737882
4582,0.43635295999999996,0.463716974,0.50181226
4583,0.43608852,0.464056614,0.50201889
4584,0.43575502,0.464434356,0.502120698
4585,0.43551676,0.46488653399999996,0.502193796
4586,0.43538894,0.465295642,0.502112156
4587,0.43534066000000005,0.465749762,0.501980004
4588,0.4352124,0.46614088600000003,0.5018598999999999
4589,0.4351367,0.46629771200000003,0.50152675
4590,0.4349228,0.46624430600000005,0.501503362
4591,0.43476588,0.46613143199999996,0.501464728
4592,0.43459446,0.46600020600000003,0.5013469340000001
4593,0.43462638,0.465975544,0.501342974
4594,0.43463736,0.465930496,0.501306088
4595,0.43466948,0.465956126,0.5014215360000001
4596,0.43476362,0.46600390199999997,0.501333674
4597,0.43479495999999995,0.466294736,0.5012346139999999
4598,0.4347923,0.46661430600000003,0.500914828
4599,0.43493766,0.46693266800000005,0.500495756
4600,0.43509514000000005,0.467269078,0.500184572
4601,0.43531512,0.467605332,0.49977925
4602,0.43541746,0.46783818,0.49961210800000005
4603,0.43565455999999997,0.468009238,0.499379342
4604,0.43589219999999995,0.46820527,0.49929037
4605,0.43596036,0.468380868,0.499117922
4606,0.43595123999999996,0.46855150199999995,0.49895352600000004
4607,0.43597700000000006,0.46882115399999996,0.498767196
4608,0.43593748,0.469123332,0.498751532
4609,0.43598793999999996,0.469255682,0.49866692
4610,0.43600988,0.46918506,0.49872082999999995
4611,0.4360339,0.46893433,0.498720902
4612,0.43595912,0.468675944,0.49871615599999997
4613,0.4358764,0.46858581800000004,0.49880305999999996
4614,0.43570838,0.468591006,0.498872186
4615,0.43550802,0.468739624,0.499084024
4616,0.435221802,0.468799992,0.499170192
4617,0.43497934200000005,0.468919054,0.499230636
4618,0.434753894,0.468907412,0.49941581999999995
4619,0.43454143,0.46879584,0.499595502
4620,0.43442942,0.468582574,0.499553348
4621,0.43441376,0.468518626,0.49945991999999995
4622,0.43452937999999997,0.468597482,0.4993987
4623,0.43466612,0.468736382,0.499171368
4624,0.43490175999999997,0.46882193200000005,0.4987831
4625,0.43518588,0.46895145800000004,0.498354236
4626,0.43543604,0.468931594,0.498008534
4627,0.43559903999999994,0.46892100800000003,0.497713316
4628,0.43570252,0.468884908,0.497581312
4629,0.43587444,0.468673064,0.497536044
4630,0.43594884,0.46841357,0.497419034
4631,0.43614732000000006,0.46810883799999997,0.497528498
4632,0.43641576,0.467822934,0.49763805
4633,0.43673819999999997,0.46752676800000004,0.497556154
4634,0.4368723,0.46730829999999995,0.497361408
4635,0.43694683599999995,0.46713813000000004,0.49723390199999995
4636,0.436822008,0.466952756,0.497217422
4637,0.43660766799999995,0.46680397999999995,0.497155628
4638,0.43638565999999995,0.46683467,0.497089224
4639,0.43624130800000005,0.46687432199999995,0.497057504
4640,0.436036602,0.46701139599999997,0.497035676
4641,0.43594595399999997,0.467190364,0.497176324
4642,0.435870766,0.467222922,0.49720043799999997
4643,0.436002172,0.467364578,0.497133196
4644,0.43615582,0.467271932,0.497224294
4645,0.43620842,0.467304292,0.49749933599999996
4646,0.43633868,0.467242782,0.49774346
4647,0.43636134,0.467274752,0.498046816
4648,0.43627032,0.46734191,0.49852135000000003
4649,0.4361947,0.46727936,0.498745794
4650,0.4361956,0.46719254800000004,0.49891261
4651,0.43623596,0.466966336,0.49892517
4652,0.43619812,0.466830182,0.498873418
4653,0.436185604,0.46681487,0.498905356
4654,0.436116066,0.466745542,0.49868159399999995
4655,0.43597504,0.466757798,0.498466668
4656,0.435899734,0.466794082,0.498545636
4657,0.43589107,0.46705443799999996,0.498552116
4658,0.435882518,0.46730083200000005,0.49859969
4659,0.435832128,0.46748796,0.49872341800000003
4660,0.435855714,0.46767457399999995,0.498885238
4661,0.435999136,0.46798966200000003,0.49911897000000005
4662,0.436166732,0.46842132200000003,0.49915528000000003
4663,0.436562544,0.46878981000000003,0.499209734
4664,0.43682085200000004,0.469113056,0.49922244800000004
4665,0.43691030599999997,0.469369844,0.49920885400000004
4666,0.436934716,0.46945709,0.499260696
4667,0.436958152,0.46954123600000003,0.49922033
4668,0.436997638,0.469661024,0.499023616
4669,0.437088726,0.470046592,0.498961658
4670,0.43711559,0.470516752,0.498816336
4671,0.43718206000000004,0.47089246,0.498570698
4672,0.43732897200000004,0.47143490200000004,0.498320656
4673,0.43761890200000003,0.472091844,0.498100778
4674,0.43790745600000003,0.47270324,0.49789557
4675,0.43824104399999997,0.473241644,0.497779178
4676,0.43858981999999996,0.473671202,0.497721242
4677,0.43899416,0.47412258799999996,0.497791992
4678,0.4390451,0.47443577,0.497890856
4679,0.4390361,0.474664666,0.497927514
4680,0.43904184,0.474663508,0.497945188
4681,0.43908808,0.47458346,0.49791376200000004
4682,0.43905504,0.47449322000000005,0.497837172
4683,0.43890186999999997,0.474431174,0.49789410000000006
4684,0.43882648799999996,0.47401575799999995,0.49785786000000004
4685,0.43880631999999997,0.47352929000000005,0.49778382
4686,0.438761876,0.473302036,0.497564652
4687,0.438718276,0.473253618,0.49761369
4688,0.43872135999999995,0.473129014,0.49766438399999996
4689,0.43873587000000003,0.47295435599999996,0.497597042
4690,0.43875096399999997,0.47285585599999996,0.497691818
4691,0.43877486,0.472819862,0.49772568
4692,0.438843174,0.472877996,0.49784452800000006
4693,0.438911354,0.47284756,0.497961646
4694,0.439091434,0.472882864,0.498112944
4695,0.43942098,0.472876148,0.498162608
4696,0.43984856,0.472910112,0.498137496
4697,0.44019463999999997,0.472952818,0.497982942
4698,0.44040925999999997,0.47285089999999996,0.497942962
4699,0.44053132,0.472620018,0.497971016
4700,0.44050966,0.47237790599999996,0.49786442399999997
4701,0.4404775,0.472257796,0.497657638
4702,0.44057676,0.472252592,0.497514976
4703,0.44077678,0.47216265999999996,0.497453182
4704,0.44096372,0.47210298199999995,0.49731562
4705,0.4410257,0.471957786,0.49727500399999996
4706,0.44118012,0.471620994,0.49739828
4707,0.44119085999999996,0.47128021000000003,0.49752195200000005
4708,0.44114849999999994,0.47084434799999997,0.497602766
4709,0.44115096000000004,0.47047258399999997,0.497668846
4710,0.44123728,0.47008989999999995,0.497821094
4711,0.44146273999999996,0.46975093,0.497897062
4712,0.44150136,0.469384624,0.49792047600000006
4713,0.44153626,0.469156956,0.498081614
4714,0.44155826,0.46910991799999996,0.49832197200000006
4715,0.4414768,0.469133044,0.498336458
4716,0.44148084,0.469185482,0.49826064600000003
4717,0.44133922,0.46928823000000003,0.498200602
4718,0.44139454,0.46942002600000005,0.49797849
4719,0.44142104000000004,0.46947890999999997,0.497870932
4720,0.44142146,0.46952276,0.49789499
4721,0.44140598,0.469442154,0.49778596999999997
4722,0.44138852,0.46944251000000004,0.497639956
4723,0.44146138,0.46936568,0.49743147
4724,0.44148008,0.469116672,0.49736068000000005
4725,0.44141388,0.46890472600000005,0.497228304
4726,0.44133182,0.46858985799999997,0.497099474
4727,0.44116204,0.468313102,0.497101908
4728,0.44100578,0.468175862,0.497098166
4729,0.44076642,0.46815842599999996,0.497290986
4730,0.44053814,0.46835493399999995,0.497554448
4731,0.44017772,0.468556988,0.497603584
4732,0.43985712,0.468747834,0.49771280599999995
4733,0.43950244,0.468859008,0.49800327600000005
4734,0.43898836,0.468876742,0.498192824
4735,0.4385635,0.468879268,0.498407212
4736,0.438198004,0.46879974599999996,0.49881874400000004
4737,0.43782079,0.468564192,0.4993101
4738,0.43757705,0.468314112,0.49967052199999995
4739,0.43736526400000003,0.467967146,0.499907748
4740,0.43713650000000004,0.46756675200000003,0.500117872
4741,0.437043424,0.467042348,0.500239718
4742,0.436998696,0.466487644,0.500182264
4743,0.437185074,0.466205814,0.500060664
4744,0.43731548600000003,0.465973428,0.49996817800000004
4745,0.437424824,0.465680682,0.499820878
4746,0.43748266,0.465412348,0.499723892
4747,0.43762368,0.46523061,0.49963860400000004
4748,0.437710408,0.465094864,0.49977724
4749,0.437909846,0.465020648,0.500010476
4750,0.43793154,0.464953442,0.5002372180000001
4751,0.437958694,0.46500457599999995,0.500512344
4752,0.437943756,0.46514206,0.500790836
4753,0.437967546,0.46524346200000005,0.500899412
4754,0.437908624,0.46530231,0.5008780079999999
4755,0.437713958,0.46533008600000003,0.500940186
4756,0.437474196,0.46546352399999996,0.501161404
4757,0.43718208599999997,0.46560477,0.501302414
4758,0.436943052,0.46553806200000003,0.5014243780000001
4759,0.43664108,0.465509256,0.501489756
4760,0.43628473999999995,0.465404002,0.5015621259999999
4761,0.436127978,0.465334014,0.501413736
4762,0.435975148,0.465200868,0.501181706
4763,0.43585196600000004,0.46500301800000005,0.500946574
4764,0.435576474,0.46472940799999995,0.5008198
4765,0.43532876600000003,0.464409216,0.50071041
4766,0.43520995,0.464127576,0.500628544
4767,0.435139042,0.463747164,0.5004954620000001
4768,0.435091714,0.463206076,0.500210308
4769,0.43509496599999997,0.462730382,0.499944292
4770,0.43504737,0.462477554,0.49965384
4771,0.435121076,0.462346638,0.499334042
4772,0.435074914,0.462271424,0.49919821400000003
4773,0.43503754,0.46224360400000003,0.499125636
4774,0.43495263800000006,0.462399674,0.499140892
4775,0.43479944400000003,0.462557996,0.499282746
4776,0.434686314,0.46265203200000005,0.49960693
4777,0.434538658,0.462783184,0.49988056399999997
4778,0.434419884,0.46288506599999996,0.49994472199999995
4779,0.43433075600000004,0.46310384800000004,0.500175528
4780,0.434129388,0.46323474400000003,0.50036309
4781,0.43402058600000004,0.46331162,0.500611538
4782,0.433808644,0.46330488799999997,0.500790238
4783,0.43379185200000003,0.463333578,0.500953456
4784,0.433710318,0.46339927000000003,0.501127972
4785,0.433843938,0.463335654,0.50130175
4786,0.43389815200000004,0.46329813999999997,0.5012858
4787,0.433810226,0.46321105799999995,0.501141698
4788,0.43370407,0.463182678,0.500868102
4789,0.43364136799999997,0.463170182,0.500693622
4790,0.43353865999999996,0.463144354,0.50045389
4791,0.43341881,0.463134734,0.500202872
4792,0.43342770199999997,0.46305654599999996,0.500006018
4793,0.433441462,0.46303209,0.499852088
4794,0.43331839,0.463003132,0.49967242
4795,0.433136474,0.463044678,0.4994631
4796,0.43295907,0.463115414,0.49960242
4797,0.432938804,0.463053418,0.49973481999999997
4798,0.432838706,0.463029606,0.49980792
4799,0.432738716,0.462962614,0.4999006
4800,0.432650568,0.46287448,0.49991979999999997
4801,0.43254245599999996,0.46276903199999997,0.50008438
4802,0.43259706000000003,0.462657088,0.50029022
4803,0.432754994,0.462627712,0.5004297799999999
4804,0.433089396,0.46267074999999996,0.50060876
4805,0.433566312,0.462706612,0.5008002
4806,0.43408185000000005,0.462652588,0.50106978
4807,0.434605386,0.462605804,0.50128154
4808,0.43512236600000004,0.462463476,0.50134672
4809,0.435613702,0.462291838,0.50128666
4810,0.43616858399999997,0.462084554,0.5011816800000001
4811,0.43669429800000004,0.461851072,0.50099136
4812,0.43707603,0.46159678200000004,0.50085938
4813,0.437270408,0.461443854,0.5008459599999999
4814,0.43722301399999997,0.46144030399999997,0.5009237
4815,0.437324736,0.46142732399999997,0.5010330199999999
4816,0.437304538,0.46146952399999996,0.5012514800000001
4817,0.43718799599999997,0.461447956,0.5015103599999999
4818,0.437076214,0.46140777200000005,0.50184788
4819,0.43699227999999996,0.461245362,0.50208156
4820,0.437020882,0.46105231,0.5023268000000001
4821,0.43700197,0.460834336,0.50251402
4822,0.436960548,0.460729554,0.50253918
4823,0.43688905400000005,0.460700782,0.50247438
4824,0.436858432,0.460757354,0.50248126
4825,0.436909084,0.460882174,0.50235726
4826,0.436922346,0.46102809200000006,0.50241614
4827,0.436918514,0.461180922,0.5024025
4828,0.43695100000000003,0.46127589999999996,0.50223862
4829,0.43708514800000003,0.46141272,0.5023283399999999
4830,0.43726186400000006,0.461507552,0.5023973620000001
4831,0.437185962,0.461588106,0.50259858
4832,0.43710990000000005,0.461735518,0.5026637
4833,0.43690944600000003,0.461874528,0.50283904
4834,0.43672241399999995,0.462226826,0.50296238
4835,0.43650300000000003,0.462621212,0.502886744
4836,0.43630746000000004,0.46303398799999995,0.502942466
4837,0.436230658,0.463355678,0.5028710799999999
4838,0.436173562,0.46357519199999997,0.502866244
4839,0.436127824,0.46391108799999997,0.50276872
4840,0.43615581,0.463922206,0.50291452
4841,0.436320658,0.46394904400000003,0.50306224
4842,0.43645554400000003,0.463996286,0.50314996
4843,0.43660530399999997,0.464189262,0.5032385
4844,0.436626494,0.46435862800000005,0.50322906
4845,0.436712656,0.46451134000000005,0.50333634
4846,0.43684496,0.46470677600000004,0.503456002
4847,0.436941554,0.464929062,0.503674006
4848,0.43704889999999996,0.46514617399999997,0.503547438
4849,0.437145994,0.46518578400000005,0.503446754
4850,0.43730347199999997,0.465095064,0.503242466
4851,0.437417286,0.46479079,0.50313835
4852,0.43745332,0.464318186,0.503088054
4853,0.43745695599999995,0.463887222,0.503086042
4854,0.43735611599999996,0.463501784,0.5031406700000001
4855,0.437055522,0.46321849,0.503253972
4856,0.43674382,0.46305263,0.5033177280000001
4857,0.43650738599999994,0.46314415,0.503393736
4858,0.436333112,0.463252382,0.503358426
4859,0.43622282,0.46334097999999996,0.50327582
4860,0.435980464,0.463408212,0.50328939
4861,0.435776526,0.463504044,0.503346124
4862,0.43559625599999996,0.463377446,0.5033797400000001
4863,0.435300936,0.463151974,0.503426582
4864,0.435119356,0.4629024,0.503514496
4865,0.43491973200000006,0.462823326,0.503701678
4866,0.434837946,0.46293421,0.5038168439999999
4867,0.434881742,0.46308478399999997,0.503789034
4868,0.434944036,0.46336951200000004,0.503708356
4869,0.43509162,0.463642696,0.50392406
4870,0.435281558,0.463786142,0.504052356
4871,0.435527388,0.46398252399999995,0.504133432
4872,0.435782046,0.46397878800000003,0.504265318
4873,0.43590935399999997,0.464007838,0.504424248
4874,0.436079388,0.463909862,0.5044374220000001
4875,0.4362552,0.46379475200000003,0.504377092
4876,0.43630521,0.463691086,0.504294386
4877,0.43633742400000003,0.463547256,0.504186714
4878,0.43633220199999995,0.463423862,0.504046374
4879,0.436318816,0.46339202,0.503775496
4880,0.43616713600000007,0.463470136,0.503656668
4881,0.436127272,0.463456828,0.5036478799999999
4882,0.43619385199999994,0.463524222,0.503899138
4883,0.436312188,0.463601448,0.504023224
4884,0.43659326,0.463801008,0.504056894
4885,0.43698729999999997,0.464010656,0.504159766
4886,0.43719938399999997,0.464251608,0.504256372
4887,0.43728584,0.464426214,0.5044532199999999
4888,0.437465784,0.464507946,0.504565982
4889,0.43756953000000004,0.464576328,0.504748474
4890,0.437844982,0.464505172,0.505121902
4891,0.438101758,0.464477124,0.505443674
4892,0.43838586,0.464426262,0.5055782719999999
4893,0.438494446,0.464561956,0.505600922
4894,0.438519706,0.46457110399999996,0.50568213
4895,0.438497284,0.46459429999999996,0.505768898
4896,0.438365966,0.46469067000000003,0.50585511
4897,0.438245718,0.464772676,0.505901266
4898,0.43804661,0.46483015,0.506009752
4899,0.437828378,0.464902796,0.506241806
4900,0.437524726,0.46503805,0.506505374
4901,0.437291576,0.46518106000000004,0.50672393
4902,0.43719428200000005,0.46540266799999996,0.50676786
4903,0.43709072400000004,0.465560634,0.506804552
4904,0.437104896,0.46572344200000004,0.50676405
4905,0.4371233,0.465878282,0.506619392
4906,0.43715834200000003,0.466003196,0.5065988339999999
4907,0.43715810400000005,0.46610888,0.506695048
4908,0.437234142,0.46620517399999994,0.5066516560000001
4909,0.43733605400000003,0.466277794,0.506562186
4910,0.43738115,0.46625762600000004,0.5064953339999999
4911,0.437296014,0.466300708,0.506372106
4912,0.43716380200000005,0.46643481600000003,0.506171882
4913,0.43695599,0.466545926,0.506021422
4914,0.436628434,0.466644754,0.505922352
4915,0.436385868,0.466713326,0.505770492
4916,0.43632126,0.46685259,0.505694118
4917,0.436285254,0.466929626,0.505797182
4918,0.43618779599999996,0.466989304,0.505861592
4919,0.436103308,0.467106804,0.506050312
4920,0.435882866,0.46724087400000003,0.506059292
4921,0.435678152,0.46726658200000004,0.506060124
4922,0.435270916,0.46725198,0.505984874
4923,0.434899298,0.467249052,0.505611438
4924,0.434576112,0.46730595,0.505171144
4925,0.434241052,0.467480154,0.504683894
4926,0.433895696,0.467554204,0.504402448
4927,0.43355499000000003,0.46776651,0.503993088
4928,0.433536408,0.468054568,0.503877514
4929,0.433306584,0.46828704600000004,0.503950734
4930,0.43316048799999995,0.468479984,0.504091642
4931,0.433110798,0.468599374,0.504070962
4932,0.43312581800000005,0.46860215000000005,0.504027048
4933,0.43327784,0.468563554,0.5041075899999999
4934,0.43347871400000004,0.468664072,0.503937868
4935,0.43382055,0.468836478,0.503905146
4936,0.433878142,0.469119624,0.503822982
4937,0.43387987,0.46939789,0.503931766
4938,0.433914492,0.469667664,0.503863232
4939,0.43388239999999995,0.470045998,0.503658874
4940,0.433824312,0.470347014,0.5035238679999999
4941,0.433561248,0.47046652199999994,0.503290978
4942,0.43332811800000004,0.470776886,0.503001286
4943,0.433130124,0.471101156,0.5027963599999999
4944,0.43302497,0.47136173,0.502574788
4945,0.432948596,0.471530322,0.502632828
4946,0.43274100400000004,0.47171885799999996,0.502768906
4947,0.432698454,0.472034156,0.5028757859999999
4948,0.432659636,0.472287666,0.5029447539999999
4949,0.43256188799999995,0.47259931,0.503039212
4950,0.432314466,0.47276735999999997,0.503050198
4951,0.43207447600000004,0.472743534,0.502821996
4952,0.432061756,0.472478134,0.502541286
4953,0.431884396,0.472237802,0.5023403900000001
4954,0.431754976,0.47183517199999997,0.501983898
4955,0.431708316,0.47161997,0.501521146
4956,0.431751432,0.47136583600000004,0.501025658
4957,0.431721458,0.471146112,0.500701962
4958,0.431579718,0.470988986,0.500569292
4959,0.4315633,0.470868956,0.500427404
4960,0.431623242,0.470631962,0.500200854
4961,0.431813008,0.47025455200000005,0.50021634
4962,0.432107824,0.46984599000000005,0.50038118
4963,0.43253299,0.46950767,0.5003077180000001
4964,0.43294265000000004,0.469303944,0.500246278
4965,0.43327075800000003,0.469075852,0.5003393859999999
4966,0.433656636,0.468911944,0.5004456420000001
4967,0.43395898600000005,0.468743396,0.500583934
4968,0.434086116,0.468415424,0.50077748
4969,0.43404595399999996,0.468189382,0.50104978
4970,0.433899268,0.467965468,0.501154724
4971,0.43383356,0.46781007799999996,0.501130432
4972,0.433703552,0.467772808,0.501087574
4973,0.43372555599999996,0.46766993,0.500922764
4974,0.433693222,0.467747688,0.500591828
4975,0.433735188,0.46775495999999994,0.50031411
4976,0.433766426,0.46762656399999997,0.500051652
4977,0.433788432,0.46761198200000004,0.499815836
4978,0.43392798,0.46782703800000003,0.49957618400000003
4979,0.433979002,0.46818468,0.49957808
4980,0.43403043199999997,0.468453368,0.499602346
4981,0.434100722,0.46859608199999997,0.499705196
4982,0.434222698,0.468656828,0.499865196
4983,0.43434277600000004,0.468610352,0.49995226000000004
4984,0.434626776,0.468542284,0.50003078
4985,0.434926776,0.468390676,0.50019067
4986,0.435139438,0.468414596,0.50021721
4987,0.43526286,0.468589504,0.500321304
4988,0.435352418,0.46886121799999997,0.500457554
4989,0.43539327800000005,0.46908618599999996,0.500645942
4990,0.435371626,0.46922002999999995,0.500856854
4991,0.435483282,0.469482874,0.500864502
4992,0.43559758600000004,0.469610926,0.500828566
4993,0.435717278,0.469618172,0.500688088
4994,0.43577067399999997,0.46955046600000006,0.500678824
4995,0.435784216,0.469398328,0.50063184
4996,0.43591123600000004,0.46927872200000004,0.500590024
4997,0.43602551,0.46906602,0.5006192500000001
4998,0.43611935199999996,0.46879869999999996,0.500531794
4999,0.436226254,0.46855791799999996,0.500609416
5000,0.436516478,0.468277146,0.500672476
5001,0.43666775,0.468034606,0.500777782
5002,0.43688366199999995,0.467672318,0.500936686
5003,0.437058862,0.46732433,0.500929058
5004,0.43713111400000004,0.46704879,0.5011994359999999
5005,0.43739536799999995,0.466877628,0.501438326
5006,0.437511228,0.466868186,0.5015377139999999
5007,0.437591776,0.466879732,0.5017501200000001
5008,0.437621792,0.46719539,0.5020327920000001
5009,0.43757215600000005,0.467619826,0.502311828
5010,0.43756807799999997,0.468032838,0.502402154
5011,0.437550938,0.46833815199999995,0.502461316
5012,0.43758065199999996,0.46847581,0.50224591
5013,0.43774082200000003,0.468565032,0.50219004
5014,0.43788235600000003,0.46859260599999997,0.502066656
5015,0.43800031599999995,0.46847428999999996,0.502014544
5016,0.43806301400000003,0.468339254,0.502019612
5017,0.438158034,0.468215722,0.502005926
5018,0.438222916,0.46814819,0.502285122
5019,0.43825579400000003,0.468286984,0.50247431
5020,0.438315496,0.46857189400000004,0.502622206
5021,0.438386316,0.46878167,0.502453548
5022,0.43856284,0.468987168,0.502304924
5023,0.438587054,0.469252232,0.502202846
5024,0.438614316,0.46945653,0.502060992
5025,0.43857021,0.46947482199999996,0.502101982
5026,0.438395352,0.469350996,0.5021295760000001
5027,0.43829546999999996,0.469305438,0.5023492319999999
5028,0.438308994,0.469111452,0.502527486
5029,0.43834766799999997,0.468826782,0.502649432
5030,0.43841132200000005,0.46876302000000003,0.502710604
5031,0.438432324,0.46870839,0.502647282
5032,0.438612956,0.46861255999999996,0.50262178
5033,0.438830032,0.46847168600000005,0.50266285
5034,0.438977318,0.468400386,0.502776688
5035,0.4390798,0.46832143000000004,0.5028261780000001
5036,0.439055408,0.46801614999999996,0.502903568
5037,0.438993268,0.46774956,0.502996298
5038,0.438901216,0.467636066,0.5030017680000001
5039,0.43884409599999996,0.467681624,0.502972854
5040,0.43873399399999996,0.46788667000000006,0.5029463599999999
5041,0.43871297800000003,0.468033206,0.50302629
5042,0.438787898,0.46804515,0.50325722
5043,0.438755,0.467983156,0.503514726
5044,0.43864396399999994,0.468001362,0.503748674
5045,0.438558794,0.467953226,0.504059438
5046,0.438594894,0.467921398,0.504207276
5047,0.43845762,0.467813004,0.5040342299999999
5048,0.438300036,0.467725832,0.503813952
5049,0.438099796,0.4675419,0.50384195
5050,0.438025194,0.467182926,0.504017976
5051,0.437966128,0.46692001400000005,0.504240028
5052,0.437804372,0.466659952,0.504756972
5053,0.43764571599999996,0.466361982,0.5054551820000001
5054,0.437450412,0.46608586,0.50593835
5055,0.43748637199999996,0.465838576,0.506434964
5056,0.43761893199999996,0.465635456,0.5068984
5057,0.437715358,0.465534436,0.5073504719999999
5058,0.43770929799999997,0.46544033,0.507584932
5059,0.43783644000000005,0.465296038,0.507633578
5060,0.43778054,0.46522041999999997,0.507626956
5061,0.43758077399999995,0.465401114,0.507594536
5062,0.437377528,0.46557743799999995,0.50750055
5063,0.437118566,0.465628518,0.507355198
5064,0.43680827199999994,0.465487672,0.507311034
5065,0.43636845999999996,0.46525080199999996,0.507271398
5066,0.43601617400000003,0.465104142,0.5073471159999999
5067,0.435878286,0.464985408,0.50752763
5068,0.43567691799999997,0.46477081,0.507680698
5069,0.43563225600000005,0.464600008,0.507870064
5070,0.435606462,0.464483882,0.50815505
5071,0.435495564,0.464408616,0.5083424999999999
5072,0.43547125000000003,0.464301406,0.508336692
5073,0.435400138,0.46408938400000005,0.508351102
5074,0.435439342,0.463966782,0.508457116
5075,0.435578934,0.463878882,0.508553254
5076,0.43585755400000004,0.46367464599999997,0.508555968
5077,0.43609190800000003,0.46328655599999996,0.508668396
5078,0.43636130799999995,0.462975266,0.508889776
5079,0.436663226,0.462641344,0.5089707880000001
5080,0.43682702399999995,0.462325082,0.50909447
5081,0.43685145400000003,0.462167344,0.509329106
5082,0.436784942,0.461963876,0.509677278
5083,0.436820818,0.461881832,0.50995775
5084,0.436812718,0.46187355,0.51019441
5085,0.436605306,0.461862696,0.510407462
5086,0.436276942,0.461918206,0.510604196
5087,0.436010402,0.46186535400000006,0.510665412
5088,0.43576969,0.46172134800000003,0.51067447
5089,0.43558958,0.46168152399999995,0.510771454
5090,0.435528414,0.46155639,0.510942212
5091,0.435503652,0.461540594,0.510978032
5092,0.43534512200000003,0.461618666,0.510914782
5093,0.435284676,0.461751656,0.510980438
5094,0.43527141999999996,0.46197393999999997,0.510913626
5095,0.435285278,0.462215236,0.510691396
5096,0.435443594,0.46249017200000003,0.510451576
5097,0.43569882800000004,0.462570708,0.51024783
5098,0.43599257399999997,0.46250684999999997,0.510275712
5099,0.436279126,0.462464692,0.510384846
5100,0.436609354,0.46244688599999995,0.510504064
5101,0.43699605599999997,0.462505096,0.510414528
5102,0.437319406,0.4624993,0.510339518
5103,0.43748366,0.462482096,0.510243888
5104,0.43750416999999997,0.462577046,0.510113136
5105,0.43746189999999996,0.462488018,0.509812864
5106,0.43743262800000005,0.46238459400000004,0.5095505020000001
5107,0.43745405,0.46216088,0.509400796
5108,0.437451122,0.46188518,0.50930437
5109,0.437445644,0.46153087,0.509127734
5110,0.437412028,0.461333876,0.5089148
5111,0.43744946,0.46139648,0.508867996
5112,0.437411938,0.46150343800000004,0.50875794
5113,0.43729019999999996,0.461615008,0.508520542
5114,0.43713523600000004,0.461703662,0.50844316
5115,0.436967838,0.461726224,0.5085455759999999
5116,0.436913674,0.461704778,0.508619358
5117,0.436918292,0.461690762,0.5088312460000001
5118,0.436869394,0.46175956400000007,0.509164544
5119,0.436749616,0.46197211600000004,0.509481842
5120,0.43666541799999997,0.462189226,0.509810832
5121,0.43654673000000005,0.46246410400000004,0.509990788
5122,0.43632451000000005,0.46258851999999995,0.510274666
5123,0.436013676,0.462663372,0.510625412
5124,0.43574134999999997,0.46262136400000003,0.511104622
5125,0.435503974,0.462285518,0.511606498
5126,0.435235466,0.46184164000000005,0.511940022
5127,0.43488238199999996,0.461451656,0.512162604
5128,0.434657858,0.46116925000000003,0.512396026
5129,0.434762714,0.460816966,0.512313196
5130,0.434904454,0.46044847,0.512310214
5131,0.43488202000000004,0.46014784999999997,0.512113626
5132,0.434847414,0.45988578599999996,0.512045662
5133,0.434815572,0.45961716,0.512244034
5134,0.43476205399999995,0.459353974,0.512602986
5135,0.43469870800000004,0.459077134,0.512928766
5136,0.434709548,0.45883687,0.51316035
5137,0.434895246,0.45854762800000004,0.513488884
5138,0.434967026,0.458372348,0.513736394
5139,0.434939816,0.458262816,0.5137799900000001
5140,0.43496125999999996,0.458045306,0.5136217359999999
5141,0.434922236,0.45776597199999997,0.513410852
5142,0.43483491399999996,0.457432704,0.51333356
5143,0.43476920399999996,0.45725764999999996,0.5132759219999999
5144,0.434637016,0.457218116,0.5132511120000001
5145,0.434564078,0.457232872,0.513307642
5146,0.43435987400000003,0.45736572799999997,0.513373652
5147,0.434160836,0.45759071999999995,0.513366378
5148,0.43396949,0.45778739199999996,0.51330593
5149,0.433816056,0.457887402,0.513298442
5150,0.433694608,0.45796154199999994,0.513397324
5151,0.43372067000000003,0.458100266,0.513498086
5152,0.433874406,0.45816569199999996,0.51356274
5153,0.433977276,0.458195744,0.51375471
5154,0.433955792,0.458232438,0.513930694
5155,0.433928516,0.45815450599999996,0.514137292
5156,0.433936684,0.457919536,0.51424819
5157,0.433974464,0.457556814,0.514295658
5158,0.43400057799999997,0.45709447400000003,0.514436678
5159,0.434067492,0.45663752799999996,0.5145727999999999
5160,0.43416301599999996,0.45622283,0.514492912
5161,0.434278342,0.455953994,0.514502124
5162,0.434189902,0.45609275600000004,0.514496112
5163,0.43406767,0.456229624,0.51457863
5164,0.434047508,0.456192202,0.514620572
5165,0.43402984599999994,0.4562018,0.514779716
5166,0.433989294,0.456292898,0.514993096
5167,0.433915368,0.45652939600000003,0.515165174
5168,0.43389690000000003,0.45660198,0.515193292
5169,0.43378940800000004,0.456778458,0.515045258
5170,0.433621442,0.456850722,0.51477914
5171,0.43334325,0.456775014,0.514519672
5172,0.433036956,0.45656348199999996,0.51432603
5173,0.432729956,0.456483292,0.514088638
5174,0.432500906,0.456224766,0.514064388
5175,0.432274726,0.455821466,0.5139058440000001
5176,0.432146552,0.45546607199999994,0.51380271
5177,0.432090252,0.455121082,0.513648176
5178,0.432064808,0.454927914,0.5135564459999999
5179,0.431931614,0.45459874,0.5134369360000001
5180,0.43173846400000004,0.45430519599999997,0.5133533299999999
5181,0.43169286,0.454096636,0.513144108
5182,0.43165434599999997,0.45393539,0.51301192
5183,0.431686636,0.45400472999999997,0.513013308
5184,0.43166753,0.453989822,0.513109516
5185,0.43169028400000004,0.453922124,0.51313476
5186,0.431791344,0.45395288,0.5131139619999999
5187,0.43185357799999996,0.453964786,0.51293016
5188,0.431977478,0.454022778,0.512619426
5189,0.432101318,0.45403343,0.512579722
5190,0.43220962399999996,0.454222222,0.512353058
5191,0.43240672199999997,0.45441665200000003,0.512114642
5192,0.43251100600000003,0.454645898,0.511938784
5193,0.43261909600000004,0.45489642199999997,0.511883496
5194,0.4327692,0.455149874,0.511811346
5195,0.433039996,0.4551996,0.51150001
5196,0.433422078,0.45520384999999997,0.511291136
5197,0.433654398,0.45541855400000003,0.51131969
5198,0.43385638800000004,0.455489886,0.511260508
5199,0.434103378,0.455466472,0.511352904
5200,0.43413088,0.45552263,0.51162336
5201,0.434084348,0.455736512,0.511973448
5202,0.43405290399999996,0.455929014,0.51227632
5203,0.434141562,0.456111396,0.512582884
5204,0.434133844,0.456352604,0.5129229519999999
5205,0.43409225399999996,0.45662770399999997,0.5130169920000001
5206,0.434214706,0.45679798,0.51296182
5207,0.434424888,0.45688791,0.512694844
5208,0.434593576,0.456841982,0.512360454
5209,0.43458404799999995,0.456807374,0.5120268219999999
5210,0.43445245200000004,0.456769612,0.51179637
5211,0.43427778599999994,0.45665824800000004,0.511586454
5212,0.434045932,0.456837706,0.5113994079999999
5213,0.434017014,0.456857276,0.5113350059999999
5214,0.43407749199999995,0.456799752,0.51152162
5215,0.434312654,0.45669925,0.511817924
5216,0.434516718,0.456679832,0.512085706
5217,0.434748328,0.45661666599999995,0.512402454
5218,0.43500905599999995,0.45630813600000003,0.512817
5219,0.43511310000000003,0.45621722800000003,0.513082386
5220,0.435213398,0.45629992999999996,0.5132422719999999
5221,0.43521822800000004,0.456383444,0.513230048
5222,0.43524206800000004,0.45659827999999997,0.51321635
5223,0.43534382800000004,0.456999256,0.51320724
5224,0.43554786999999995,0.457541418,0.513142668
5225,0.435694406,0.45791200000000004,0.5131555720000001
5226,0.435969202,0.45823804,0.513038424
5227,0.43630649400000004,0.458408278,0.513057548
5228,0.436607722,0.458445284,0.5130021419999999
5229,0.436676522,0.458533188,0.5129682720000001
5230,0.436471212,0.458476602,0.513127304
5231,0.436119628,0.458458778,0.513365368
5232,0.43558078,0.45838533400000003,0.51364051
5233,0.434968286,0.45824747000000005,0.513951846
5234,0.434397272,0.45820298000000004,0.514287686
5235,0.433929356,0.458023936,0.5145304500000001
5236,0.433533024,0.45797087,0.514807596
5237,0.433207684,0.457817478,0.515084868
5238,0.43293655200000003,0.457584442,0.515125178
5239,0.432775774,0.457454088,0.515230344
5240,0.432712136,0.45751625000000007,0.515396936
5241,0.432712544,0.457741852,0.5155320240000001
5242,0.432710342,0.458017556,0.515612586
5243,0.43270714,0.458196818,0.515606456
5244,0.432735604,0.45831845200000004,0.515713266
5245,0.43277089,0.458488118,0.515735494
5246,0.43282686800000003,0.458562486,0.515712574
5247,0.43290855,0.45873842000000004,0.51578303
5248,0.433103852,0.458761972,0.515771826
5249,0.43328956599999996,0.458801122,0.5156973539999999
5250,0.433435322,0.458761618,0.515537346
5251,0.433415646,0.458654052,0.515529888
5252,0.433383682,0.458589424,0.5154707
5253,0.43339506,0.45851498,0.5153478220000001
5254,0.433441908,0.458250728,0.515258666
5255,0.43348107399999997,0.45794488,0.51532513
5256,0.43353824799999996,0.45771286000000005,0.5153650000000001
5257,0.433716952,0.457534288,0.51523026
5258,0.433758356,0.45729597,0.515191648
5259,0.43364054,0.457194774,0.515034356
5260,0.43341790799999996,0.45714512999999996,0.514999926
5261,0.433157704,0.45707720800000007,0.515068242
5262,0.43291065,0.457177718,0.5151111079999999
5263,0.43264086399999996,0.457228946,0.515370812
5264,0.432402116,0.457185438,0.515452912
5265,0.43219774199999994,0.45711595600000005,0.5156144659999999
5266,0.432038378,0.457081478,0.515818588
5267,0.43194749600000004,0.457055824,0.515775778
5268,0.432031846,0.457043582,0.515789254
5269,0.432175992,0.457231504,0.515621698
5270,0.432382838,0.457409188,0.515491612
5271,0.43267001800000005,0.457565762,0.5153409959999999
5272,0.43294004999999997,0.45772045399999994,0.51521863
5273,0.43315861400000005,0.457809476,0.5151820100000001
5274,0.433226932,0.457889024,0.515322194
5275,0.433076554,0.457783698,0.515381924
5276,0.433042936,0.45768831,0.5154259919999999
5277,0.43308621199999997,0.457716242,0.5154502759999999
5278,0.43310991,0.457658812,0.515469268
5279,0.433138168,0.45759858600000003,0.515436746
5280,0.433030584,0.45769894,0.51535323
5281,0.433042352,0.457696052,0.515417454
5282,0.432985888,0.457563738,0.5158002580000001
5283,0.43291369599999996,0.45747001400000004,0.5162093
5284,0.43279576599999997,0.457438286,0.516544278
5285,0.432684502,0.457493688,0.516951838
5286,0.43273737599999995,0.45758899599999997,0.517339504
5287,0.43290016000000003,0.45771784,0.51763558
5288,0.4331356,0.457921486,0.5178718
5289,0.433398936,0.458165506,0.517996584
5290,0.43363097000000006,0.458368134,0.518240802
5291,0.433830836,0.45859263,0.518500716
5292,0.433825168,0.458669494,0.518784306
5293,0.433751052,0.45865334599999996,0.519023388
5294,0.43368849400000004,0.45857034599999996,0.519318612
5295,0.433667988,0.458552522,0.519648052
5296,0.43360679599999996,0.458503076,0.519877284
5297,0.433672004,0.458396148,0.519907676
5298,0.433849158,0.458466418,0.519833554
5299,0.434049034,0.45854192400000005,0.519880464
5300,0.43408526199999997,0.45860933000000004,0.519954518
5301,0.434191528,0.45873393399999995,0.52012695
5302,0.43439702199999997,0.458907982,0.520340522
5303,0.434642548,0.459076076,0.520641288
5304,0.434767016,0.459306074,0.520926934
5305,0.435019476,0.45938567599999997,0.521110162
5306,0.43537497999999997,0.45941437,0.521319796
5307,0.435736236,0.459390754,0.521432266
5308,0.43599889599999997,0.45929864000000004,0.52156306
5309,0.436086878,0.459288714,0.521508764
5310,0.436117244,0.459175594,0.521510844
5311,0.436114406,0.459213596,0.5215545739999999
5312,0.43613335599999997,0.45932878600000004,0.52164425
5313,0.43602218200000004,0.45949414,0.5216782839999999
5314,0.43605711599999997,0.45977028799999997,0.5214616200000001
5315,0.436135692,0.460008476,0.521307796
5316,0.43614341,0.46021419,0.521169038
5317,0.43603960999999997,0.460359784,0.52108208
5318,0.43584544399999997,0.460548442,0.520718096
5319,0.435649874,0.460679662,0.520583844
5320,0.435408526,0.460722612,0.520462978
5321,0.43527274400000004,0.46078769399999997,0.520297452
5322,0.43507896799999995,0.460856614,0.519942586
5323,0.434832572,0.460998178,0.519609682
5324,0.43449162199999997,0.46100086599999995,0.519386738
5325,0.434278202,0.460959058,0.519187692
5326,0.43417073,0.46098436800000003,0.518997472
5327,0.433940552,0.46100407400000004,0.5187123539999999
5328,0.433792228,0.461046612,0.5183852
5329,0.433821516,0.460960836,0.518187378
5330,0.434020754,0.46079677799999996,0.5180617980000001
5331,0.43409684,0.46054718200000005,0.518005008
5332,0.4340985,0.46045970599999997,0.5179283
5333,0.434101112,0.46051391799999997,0.517926452
5334,0.43425267,0.460646622,0.518045934
5335,0.43432658599999996,0.46099154800000003,0.518187828
5336,0.434279282,0.46147293,0.518152142
5337,0.43415298399999996,0.462170194,0.5180516000000001
5338,0.4340314,0.462839002,0.51785874
5339,0.43408737000000003,0.463462672,0.517866682
5340,0.433951554,0.463970978,0.517712584
5341,0.43391600199999997,0.46432175600000003,0.5176203180000001
5342,0.43396952,0.46473844200000003,0.51754718
5343,0.43392170399999996,0.46497541400000003,0.517468778
5344,0.434001882,0.465072742,0.517458652
5345,0.434000966,0.46493001399999995,0.517568032
5346,0.434028284,0.464790384,0.517722468
5347,0.43412036200000004,0.464691314,0.5177963919999999
5348,0.434338058,0.464552096,0.51788906
5349,0.43456573,0.46433508,0.517750838
5350,0.43468843,0.464114298,0.517715636
5351,0.434795222,0.463933642,0.517540036
5352,0.435006256,0.46371409999999996,0.517475758
5353,0.43509438,0.46354049199999997,0.517447502
5354,0.43508080800000004,0.46344321200000005,0.5172223499999999
5355,0.434981004,0.463397054,0.517085388
5356,0.43488096200000004,0.4632946,0.516985354
5357,0.434575658,0.463302962,0.516793974
5358,0.434299104,0.46351325600000004,0.51665453
5359,0.43402741399999994,0.463770978,0.516358286
5360,0.43387550599999997,0.463992118,0.516022464
5361,0.433767366,0.46423104000000004,0.51576499
5362,0.43367743599999997,0.464413744,0.51544249
5363,0.43365125800000004,0.46464557399999995,0.515035554
5364,0.433498458,0.46468337,0.5146764180000001
5365,0.433335386,0.464776502,0.514451966
5366,0.433137586,0.46490808,0.514324418
5367,0.43308992199999996,0.465027546,0.514155316
5368,0.43312905,0.465070694,0.514104216
5369,0.43328908400000005,0.46499485999999995,0.514049642
5370,0.433514004,0.46484743799999995,0.514088056
5371,0.433830916,0.464703686,0.514319316
5372,0.43403244999999996,0.464618972,0.5146471859999999
5373,0.434122296,0.464516202,0.515016312
5374,0.43430372999999994,0.46443938799999995,0.515454926
5375,0.434222296,0.464448072,0.5157533440000001
5376,0.43407023,0.464536934,0.515963666
5377,0.433838092,0.464577452,0.516019946
5378,0.433632744,0.46457456999999996,0.51615669
5379,0.43338977999999995,0.464475408,0.516284154
5380,0.433172046,0.464271364,0.516349204
5381,0.432916058,0.4638775084,0.5164880199999999
5382,0.43275317,0.4634287782,0.516524518
5383,0.432593224,0.4630048408,0.516623664
5384,0.43241451599999997,0.4626803022,0.516579324
5385,0.43227712599999996,0.46238596,0.5166094840000001
5386,0.432206262,0.46224705800000004,0.516791032
5387,0.432265564,0.46204099800000004,0.516768264
5388,0.432430606,0.46182474399999995,0.516943712
5389,0.432678472,0.461738376,0.517073482
5390,0.432970136,0.461778864,0.51716567
5391,0.433246212,0.461949348,0.51734385
5392,0.43329279,0.462165774,0.517612112
5393,0.433213806,0.462432728,0.517926534
5394,0.433095206,0.462531358,0.51819581
5395,0.433076036,0.46268222800000003,0.518361042
5396,0.433033212,0.4626581838,0.5184176620000001
5397,0.43295698,0.4627277196,0.518491692
5398,0.433088538,0.462802666,0.518755176
5399,0.43330537999999996,0.462851528,0.518919718
5400,0.43350503599999995,0.46290291600000005,0.51936241
5401,0.433456136,0.46286262,0.519978862
5402,0.43335711000000005,0.46272829600000004,0.5204803259999999
5403,0.43335694599999997,0.46255464199999996,0.521004872
5404,0.433340314,0.462495678,0.5213591919999999
5405,0.43326007,0.462559464,0.521774234
5406,0.433255478,0.46270023800000004,0.5221799819999999
5407,0.433458976,0.462970994,0.5225160240000001
5408,0.433710106,0.463362482,0.5227781920000001
5409,0.43404455,0.463802588,0.522976982
5410,0.43436339599999996,0.46401952199999996,0.523160356
5411,0.43461495,0.463957946,0.523261838
5412,0.43489883999999995,0.463741432,0.523416348
5413,0.435170204,0.46348533000000003,0.52332825
5414,0.43546875399999996,0.46331071,0.52330037
5415,0.43576503600000005,0.4631,0.523244856
5416,0.43604396800000006,0.462909162,0.523284726
5417,0.436121446,0.462682942,0.523591914
5418,0.436056848,0.462609722,0.5237479859999999
5419,0.435944598,0.462599106,0.523972442
5420,0.43578954799999997,0.46266507599999995,0.5240873899999999
5421,0.43553426199999995,0.46257645599999997,0.524192422
5422,0.435390272,0.46240451200000005,0.524120622
5423,0.435270146,0.462365778,0.52387673
5424,0.43506521200000003,0.46232171800000005,0.523776378
5425,0.434803276,0.462227354,0.523919312
5426,0.434497846,0.46228767400000004,0.524044292
5427,0.434091824,0.46256771399999996,0.524359798
5428,0.433790296,0.462849244,0.524665788
5429,0.433583104,0.46310671200000003,0.525077476
5430,0.43345902799999997,0.46329964599999995,0.525380574
5431,0.43323421,0.463338436,0.525442886
5432,0.43300698,0.463319398,0.5254932999999999
5433,0.4328015,0.46330304,0.525510034
5434,0.432548358,0.463188616,0.52565542
5435,0.432282084,0.46322782,0.525698224
5436,0.43204618600000005,0.46337064,0.525777872
5437,0.431811018,0.46352311,0.525999634
5438,0.431666954,0.46364771,0.526175154
5439,0.431551264,0.463628086,0.526323608
5440,0.431528372,0.46362273600000004,0.526444732
5441,0.43150315399999994,0.463595306,0.526674802
5442,0.431491338,0.463579492,0.526618422
5443,0.43148632800000003,0.46353819199999996,0.526679224
5444,0.431464218,0.463569844,0.526853224
5445,0.43144805599999997,0.46369036,0.527065014
5446,0.431379228,0.463635108,0.527132262
5447,0.431325162,0.463513762,0.527204912
5448,0.431352888,0.463324894,0.527564564
5449,0.431139626,0.463068796,0.5280116499999999
5450,0.430975276,0.462852696,0.528445026
5451,0.43085209599999996,0.462757056,0.5287875799999999
5452,0.43080264999999995,0.462691878,0.529059174
5453,0.43085666600000005,0.46276428000000003,0.529296336
5454,0.43078967399999996,0.462979936,0.529651588
5455,0.43073227799999997,0.463257446,0.529897586
5456,0.43077357,0.463547398,0.530210778
5457,0.430688562,0.463851852,0.530675462
5458,0.430573214,0.46405184,0.531269938
5459,0.430499264,0.464171518,0.531826382
5460,0.430727454,0.46418453800000004,0.5324046100000001
5461,0.43106392,0.46428875399999997,0.53290912
5462,0.431448588,0.464445402,0.533265042
5463,0.43187340399999996,0.464650532,0.533456032
5464,0.432319374,0.46478426399999995,0.53348186
5465,0.43261837,0.4647759,0.533304804
5466,0.432868494,0.46482623599999995,0.532969402
5467,0.43297885399999997,0.46492052800000006,0.532724808
5468,0.43295992,0.46493124399999997,0.532543412
5469,0.432927144,0.46482199,0.532459382
5470,0.432994104,0.46481791,0.532519954
5471,0.4331049,0.465065336,0.5328273060000001
5472,0.433361062,0.465184926,0.53328392
5473,0.43361844,0.46528452000000003,0.5337253959999999
5474,0.43385292200000003,0.46531364599999997,0.534147334
5475,0.43423996600000003,0.465315708,0.534699112
5476,0.434365188,0.46534883200000005,0.5352032959999999
5477,0.434445518,0.465383742,0.535500464
5478,0.43448371199999997,0.465543188,0.5357263299999999
5479,0.43452891800000004,0.46560044,0.535970066
5480,0.434646144,0.46574218200000006,0.536196464
5481,0.434661584,0.46589722199999994,0.5362923519999999
5482,0.434765736,0.465948802,0.53644481
5483,0.434830428,0.46608562800000003,0.536566612
5484,0.434897596,0.466289498,0.536638986
5485,0.434982622,0.46652867,0.536681582
5486,0.43506153599999997,0.46683990799999997,0.536599444
5487,0.435111866,0.467153314,0.536537814
5488,0.43518112000000003,0.467423354,0.53644127
5489,0.435496842,0.467571368,0.536215322
5490,0.435758552,0.467596164,0.535876706
5491,0.43599246,0.46746929000000004,0.535570406
5492,0.43628386399999997,0.467301156,0.535475322
5493,0.436555316,0.467037936,0.5353075820000001
5494,0.436547468,0.46687081599999997,0.5352488120000001
5495,0.43644928,0.46688154400000004,0.5350700239999999
5496,0.436368588,0.467057746,0.53503294
5497,0.436306398,0.46726661399999997,0.535037592
5498,0.43599713,0.46722880600000005,0.534901714
5499,0.43559363599999995,0.467288548,0.534741818
5500,0.435166832,0.46733999400000004,0.53461624
5501,0.434880418,0.467294836,0.534630178
5502,0.43459928,0.467349374,0.534602618
5503,0.43429025000000004,0.467329054,0.534539388
5504,0.43409607200000006,0.467378854,0.534480664
5505,0.43405805999999997,0.467381606,0.534466848
5506,0.43409695,0.467483824,0.534479684
5507,0.43415044399999997,0.467612546,0.5344182759999999
5508,0.43401692799999997,0.46766523,0.5342755
5509,0.434025882,0.46760595000000005,0.5342224019999999
5510,0.43395970400000006,0.46746446999999997,0.534067022
5511,0.43396810799999996,0.467368508,0.53388477
5512,0.43382837,0.467322616,0.533740946
5513,0.433841018,0.467277696,0.53347473
5514,0.434089538,0.46743304,0.533314168
5515,0.43422834800000004,0.46775071599999996,0.53308528
5516,0.434167358,0.46807738200000004,0.532895016
5517,0.434048136,0.468267434,0.532703254
5518,0.43394287400000003,0.468621694,0.5325619739999999
5519,0.433762702,0.468909074,0.532545788
5520,0.433480528,0.46901761399999997,0.532375672
5521,0.43330438200000004,0.469114606,0.532402556
5522,0.433197366,0.469158678,0.532572562
5523,0.433211456,0.46935433,0.53271766
5524,0.433352328,0.469438098,0.5329328
5525,0.433386754,0.46939166800000004,0.533006604
5526,0.433460118,0.469431164,0.53306813
5527,0.433562466,0.469464072,0.533186496
5528,0.43365625,0.469450114,0.5330759700000001
5529,0.433794354,0.46933484,0.532987612
5530,0.433884928,0.469252116,0.53295818
5531,0.434140954,0.46929318600000003,0.5329709
5532,0.43446717,0.469421982,0.532817932
5533,0.43477585599999996,0.46953480599999997,0.532649354
5534,0.43486220000000003,0.46959132600000003,0.532785734
5535,0.434966104,0.46944099,0.532944954
5536,0.435065184,0.46928587800000005,0.5330703299999999
5537,0.43500172200000004,0.469080356,0.533245526
5538,0.43487236,0.4689103,0.533385246
5539,0.434763984,0.468806802,0.53347975
5540,0.434805456,0.468796046,0.533518052
5541,0.43480575600000004,0.468868886,0.53357837
5542,0.43472369800000005,0.468984116,0.533682736
5543,0.43462654,0.46926438,0.533637532
5544,0.43443055999999997,0.46943038600000003,0.533800086
5545,0.434226076,0.469632214,0.533917262
5546,0.434000008,0.469716594,0.533957994
5547,0.43384140600000004,0.469784308,0.534042802
5548,0.433619516,0.469828218,0.534067592
5549,0.433533894,0.469769518,0.53426101
5550,0.43339283799999995,0.469735528,0.534303136
5551,0.43330438,0.469710338,0.534373472
5552,0.43325364800000005,0.469611354,0.534517312
5553,0.433235036,0.46953955399999997,0.5347202560000001
5554,0.43336727,0.469542948,0.534939374
5555,0.433559888,0.46955328,0.535090444
5556,0.433799492,0.46949615199999994,0.53515439
5557,0.43412061,0.469514894,0.53517
5558,0.43432744399999995,0.46941206399999996,0.535152068
5559,0.43452066,0.469313818,0.535048146
5560,0.434613126,0.46923774,0.53482299
5561,0.43457455,0.46924744599999996,0.534688366
5562,0.434454876,0.46925576399999996,0.534609156
5563,0.434493868,0.46930825,0.534491036
5564,0.434531838,0.4692522,0.534412362
5565,0.434505394,0.46911487,0.5342409140000001
5566,0.434455646,0.46900032799999997,0.534139958
5567,0.434459134,0.468965936,0.534213242
5568,0.434303038,0.46904283,0.534320854
5569,0.434038526,0.46916262,0.534360778
5570,0.433692548,0.469314694,0.534264218
5571,0.43340061599999996,0.46930951200000004,0.534342294
5572,0.43312427800000003,0.469187362,0.534245236
5573,0.43274483,0.468992126,0.534185712
5574,0.43238307400000003,0.468839786,0.534060882
5575,0.43213584400000005,0.468677408,0.533857004
5576,0.431824306,0.46846472,0.533636792
5577,0.431727244,0.46836557999999995,0.533478586
5578,0.43178466200000004,0.468374234,0.53344151
5579,0.431884408,0.46836384600000003,0.533260636
5580,0.43194372999999997,0.46833845,0.5331704700000001
5581,0.43207487,0.468220686,0.53320034
5582,0.432326612,0.46807421,0.533360674
5583,0.43270368,0.46790935,0.533542518
5584,0.432948738,0.467821758,0.533724134
5585,0.433223172,0.467633472,0.534007182
5586,0.433443148,0.467484836,0.534126394
5587,0.43355881599999996,0.46735196799999995,0.5342847540000001
5588,0.43346699800000005,0.467241876,0.53433678
5589,0.433231478,0.467016724,0.534298792
5590,0.43297590399999997,0.46689019000000004,0.534242678
5591,0.43288045799999997,0.466816564,0.534273202
5592,0.43272548,0.466676906,0.534116076
5593,0.43256143999999996,0.46646243400000004,0.533889064
5594,0.432499482,0.46620046000000004,0.533686598
5595,0.43253292000000004,0.465875084,0.533451548
5596,0.432611208,0.465619814,0.533179416
5597,0.432803562,0.465632948,0.532951804
5598,0.432767842,0.465680498,0.5328837399999999
5599,0.432721098,0.46562646999999996,0.5328694500000001
5600,0.432606592,0.465604882,0.5329022640000001
5601,0.432615196,0.46563707200000004,0.532933036
5602,0.43261509400000003,0.465641458,0.532930586
5603,0.432465186,0.465719998,0.532865986
5604,0.432368834,0.465790198,0.5328694039999999
5605,0.432403644,0.46588287,0.53288233
5606,0.432457942,0.465904852,0.532984762
5607,0.43257911200000004,0.46603090199999997,0.5330263639999999
5608,0.432538354,0.466345546,0.532977178
5609,0.43257832999999996,0.466583518,0.532821094
5610,0.43257128799999994,0.466812288,0.532569062
5611,0.43253413199999996,0.466887742,0.532303968
5612,0.43271083400000004,0.467017458,0.531908022
5613,0.43288110199999996,0.46713320799999997,0.53161382
5614,0.433053386,0.467200448,0.531390386
5615,0.433179386,0.467356286,0.531171482
5616,0.43323870400000003,0.46759439,0.53113307
5617,0.43344140600000003,0.467909876,0.5308558680000001
5618,0.43343877999999997,0.467990692,0.530683044
5619,0.433468426,0.46815409799999996,0.530569654
5620,0.43344799799999995,0.468218402,0.530585678
5621,0.433539484,0.46825278400000003,0.5305393899999999
5622,0.43373731,0.468285056,0.530437308
5623,0.43401518600000005,0.468195746,0.530385118
5624,0.43433235400000003,0.46826205200000004,0.53037622
5625,0.434742224,0.46831320400000004,0.53023397
5626,0.43513970999999996,0.468420278,0.530249018
5627,0.435489586,0.468480312,0.530334862
5628,0.43572412,0.468389752,0.5302355519999999
5629,0.43586882000000005,0.46819367999999995,0.530159788
5630,0.435822458,0.46780382600000003,0.530113034
5631,0.435718934,0.46756885400000003,0.5301484280000001
5632,0.43556040799999995,0.467599848,0.5300238780000001
5633,0.435511246,0.467664546,0.5300095979999999
5634,0.435487094,0.467837744,0.5300168279999999
5635,0.435481714,0.467885012,0.530117842
5636,0.43540333,0.467732624,0.530159924
5637,0.435308298,0.467541554,0.530138034
5638,0.43521657599999997,0.467192054,0.530316628
5639,0.43498606199999995,0.46677233,0.530429736
5640,0.43480579999999996,0.466355134,0.530712066
5641,0.43471490799999996,0.466079446,0.530825392
5642,0.43454496,0.465991706,0.531026906
5643,0.43444301199999996,0.46602873,0.53140664
5644,0.434313522,0.466162078,0.5317080820000001
5645,0.43423989399999996,0.46629559,0.531952628
5646,0.43409289,0.466493036,0.53216162
5647,0.433911534,0.466688128,0.53241508
5648,0.43380747599999997,0.466838924,0.5325906100000001
5649,0.43376978800000004,0.466957848,0.53272318
5650,0.43358952,0.466971598,0.532906716
5651,0.4334402,0.46694014,0.5330037320000001
5652,0.433305444,0.466909128,0.533015846
5653,0.43327494800000005,0.466933406,0.5330203
5654,0.433180738,0.466780138,0.5331612880000001
5655,0.43316361800000003,0.4666263836,0.53326467
5656,0.43296145199999997,0.4665131682,0.533311248
5657,0.432700248,0.466447077,0.533401228
5658,0.432489808,0.4663697022,0.53353345
5659,0.432311794,0.46639508620000003,0.533682232
5660,0.43204475600000003,0.4663474482,0.533708716
5661,0.431809844,0.4662682826,0.5338545
5662,0.431523356,0.4662220036,0.533885882
5663,0.43130586800000004,0.4661597302,0.53387307
5664,0.431131228,0.466085548,0.533983852
5665,0.430946914,0.46608852400000006,0.534177188
5666,0.430760826,0.466080332,0.534169286
5667,0.430761716,0.466104318,0.534182372
5668,0.430807006,0.466180778,0.5345154440000001
5669,0.430937214,0.466379578,0.534823688
5670,0.430906228,0.466486868,0.535086492
5671,0.431199878,0.466509428,0.535208506
5672,0.43145297,0.466522528,0.535476542
5673,0.43163736399999997,0.46659074599999995,0.53575081
5674,0.43191353200000004,0.466750548,0.535933714
5675,0.43216044,0.466790876,0.536096414
5676,0.43251879600000004,0.466813434,0.536116964
5677,0.432623144,0.466812116,0.536057388
5678,0.432683086,0.466802506,0.5358441899999999
5679,0.432828752,0.46664313999999996,0.535879502
5680,0.432964146,0.466398806,0.535752324
5681,0.43320283600000004,0.466302562,0.535638106
5682,0.433437974,0.466153254,0.535580666
5683,0.433742298,0.46618380600000003,0.535496952
5684,0.43404862,0.46618806399999996,0.535482218
5685,0.434367672,0.46624270199999995,0.535452686
5686,0.43448344399999994,0.466357934,0.535523572
5687,0.434677286,0.466372626,0.53585896
5688,0.43479737,0.466532026,0.53607938
5689,0.434951962,0.466871576,0.536096106
5690,0.435010952,0.46714421,0.5358933619999999
5691,0.435157096,0.46733592799999996,0.535614038
5692,0.43514680400000005,0.467501572,0.5352331859999999
5693,0.43520022199999997,0.46759212400000005,0.534795034
5694,0.435091716,0.46738256,0.53447032
5695,0.43508369799999996,0.467108778,0.53424578
5696,0.435065374,0.46679888599999997,0.534255966
5697,0.43498254199999997,0.46667358800000003,0.534253554
5698,0.434809868,0.46665221,0.534241018
5699,0.434637654,0.46672611599999997,0.534376606
5700,0.43455886,0.46708095,0.5345449099999999
5701,0.43453581,0.467508494,0.534921374
5702,0.434505678,0.467817402,0.535097558
5703,0.434450522,0.46800114800000003,0.53522423
5704,0.43445924599999997,0.468283986,0.535301398
5705,0.434421492,0.468585062,0.535538414
5706,0.434292722,0.468890282,0.535774816
5707,0.43430479,0.4690489,0.535787988
5708,0.434295276,0.469138304,0.535835146
5709,0.434173904,0.469131938,0.535716252
5710,0.43395776599999997,0.468890934,0.535456826
5711,0.43385944000000004,0.46879277399999997,0.5350828
5712,0.433845122,0.46860955400000004,0.534656252
5713,0.433848984,0.468539994,0.534190528
5714,0.43386827599999994,0.468441984,0.533721592
5715,0.433981292,0.468313226,0.533492886
5716,0.433994052,0.46817174800000005,0.533321376
5717,0.43399650800000006,0.467887924,0.533254182
5718,0.433973594,0.467516784,0.533317324
5719,0.433822116,0.46721018880000004,0.533447088
5720,0.433690094,0.4670385528,0.533491384
5721,0.43358863200000003,0.4669810148,0.53339682
5722,0.43370939,0.46700253799999997,0.533565438
5723,0.43383689599999997,0.46703373,0.53372264
5724,0.433926416,0.4669494,0.534031374
5725,0.434003194,0.466877672,0.534423974
5726,0.43405710999999997,0.46672634799999996,0.534906578
5727,0.434243814,0.466634774,0.535460696
5728,0.43439357199999995,0.46650323,0.535805152
5729,0.434445084,0.46644645859999995,0.536190624
5730,0.43448585799999995,0.4666007992,0.53634264
5731,0.434604344,0.4668320652,0.536486096
5732,0.434608656,0.46702666899999995,0.5364662760000001
5733,0.434497226,0.467045908,0.536490526
5734,0.434318964,0.46689819800000004,0.536501676
5735,0.43416140400000003,0.466819586,0.53646687
5736,0.434039116,0.466755678,0.53654973
5737,0.43396793,0.4667621234,0.536359014
5738,0.43409431400000004,0.4667453166,0.53639577
5739,0.43421762399999997,0.46669798900000004,0.536325706
5740,0.434265514,0.46666219519999996,0.5363311159999999
5741,0.434299944,0.46661199400000003,0.536457388
5742,0.4342599,0.46655223399999995,0.536681028
5743,0.434225092,0.466419154,0.536834914
5744,0.434134656,0.466388392,0.5370453119999999
5745,0.43406213,0.4664075468,0.537236504
5746,0.43373233,0.466388684,0.537565388
5747,0.433477836,0.466290804,0.5378430240000001
5748,0.433245256,0.46616881220000006,0.537996526
5749,0.43309032199999997,0.46626890600000004,0.5381256520000001
5750,0.43293170599999997,0.466326534,0.538249998
5751,0.43275437600000005,0.466388252,0.538288554
5752,0.43255946,0.466492354,0.53819352
5753,0.432337942,0.466495276,0.538105034
5754,0.43198566800000004,0.466379734,0.538004398
5755,0.431669022,0.466140926,0.537951152
5756,0.43147865799999996,0.46591692199999996,0.537797934
5757,0.431253318,0.465803144,0.537759394
5758,0.431066242,0.465787082,0.537525992
5759,0.43108341000000006,0.46579845,0.537257568
5760,0.431149204,0.465680874,0.5370051579999999
5761,0.431218802,0.46550601,0.536889802
5762,0.43120285199999997,0.465310482,0.536780402
5763,0.431211878,0.46516046600000005,0.53664813
5764,0.43116241,0.46511135000000003,0.536613212
5765,0.43116379000000005,0.465011846,0.536652472
5766,0.43123331800000003,0.464992418,0.5367765339999999
5767,0.43132393999999996,0.464960272,0.537000146
5768,0.43131919199999996,0.46507092,0.537289588
5769,0.431435552,0.46524404199999997,0.537580512
5770,0.43144157,0.465329208,0.538038472
5771,0.431238488,0.46535702,0.538475436
5772,0.430956742,0.46545583399999996,0.538863446
5773,0.43085814399999994,0.465636954,0.539283152
5774,0.43078286,0.465680546,0.539567804
5775,0.43084251199999996,0.46576529800000005,0.539937008
5776,0.431081872,0.46593871200000003,0.540147682
5777,0.431461622,0.466196042,0.5404711120000001
5778,0.43180365000000004,0.466220426,0.540756212
5779,0.43204728000000003,0.466131868,0.540877052
5780,0.432369008,0.46611845,0.541073624
5781,0.432576234,0.46611791199999997,0.54113764
5782,0.432697988,0.466060582,0.5412498
5783,0.432783358,0.46625997599999996,0.54131122
5784,0.432807686,0.466544168,0.54145292
5785,0.43270270000000005,0.466835574,0.54168034
5786,0.43231234399999996,0.467060938,0.5420183000000001
5787,0.431989904,0.467178368,0.54225512
5788,0.43169598,0.46732849000000004,0.54228298
5789,0.431361232,0.467381368,0.54221138
5790,0.431098406,0.46736964200000003,0.54209246
5791,0.43094134599999995,0.467408958,0.541720844
5792,0.430825928,0.467330614,0.5413133299999999
5793,0.43070173599999995,0.46722668,0.540962532
5794,0.430568954,0.46710444799999995,0.540760676
5795,0.43049907400000004,0.466866308,0.5405253799999999
5796,0.430454346,0.46690982,0.540319312
5797,0.430504808,0.46706511400000006,0.54023062
5798,0.43037580400000003,0.46749228600000003,0.54004976
5799,0.430115482,0.46784795199999996,0.539873724
5800,0.42984427199999997,0.468121402,0.539697794
5801,0.42976243199999997,0.46839444999999996,0.539692004
5802,0.429796634,0.468633302,0.5395969780000001
5803,0.429743206,0.468780804,0.539605166
5804,0.429560422,0.468793232,0.53977345
5805,0.429364488,0.468697634,0.539926728
5806,0.42912086000000005,0.468758244,0.540007588
5807,0.42902552800000004,0.468758088,0.539992562
5808,0.429005524,0.46857258,0.539962656
5809,0.429105958,0.46839736600000004,0.539876426
5810,0.429413068,0.468307176,0.539763976
5811,0.429765394,0.46813583999999997,0.539534134
5812,0.430101134,0.467988024,0.539398692
5813,0.43038539200000003,0.467599268,0.539140472
5814,0.430535108,0.467215595,0.539050666
5815,0.43063049999999997,0.46675862619999997,0.53902633
5816,0.430591226,0.4662144516,0.538975512
5817,0.430559046,0.4657526072,0.539227794
5818,0.430575994,0.4652484598,0.5393633760000001
5819,0.430615696,0.46495339360000004,0.539622174
5820,0.430699288,0.4647221868,0.539985266
5821,0.430714632,0.4645195854,0.54020029
5822,0.430446318,0.4644095652,0.5405337020000001
5823,0.43022468599999997,0.4642767962,0.540729448
5824,0.430278312,0.46423346979999996,0.54089897
5825,0.43045434200000005,0.464233882,0.540911748
5826,0.430686552,0.46435159400000003,0.54086148
5827,0.430812996,0.46449387999999997,0.540755832
5828,0.431034974,0.46456604,0.540603588
5829,0.431351784,0.464611194,0.5406161740000001
5830,0.43160939800000003,0.46449866399999995,0.540645644
5831,0.431858018,0.46428804999999995,0.540863794
5832,0.432093366,0.463958812,0.54108343
5833,0.432222626,0.46361288799999995,0.541280444
5834,0.432136462,0.463213664,0.5414959540000001
5835,0.43183805,0.462862822,0.54151772
5836,0.431597784,0.462523786,0.541444236
5837,0.43136882,0.462197506,0.541334222
5838,0.43118808000000003,0.46192515,0.541267486
5839,0.431138262,0.461929868,0.541305544
5840,0.431077958,0.461862176,0.541147048
5841,0.43095630999999995,0.461863476,0.541056718
5842,0.430570246,0.46194789,0.54085656
5843,0.43022697800000004,0.462179576,0.540859546
5844,0.42979627600000003,0.46238841,0.54068274
5845,0.429439148,0.46244908199999996,0.54051111
5846,0.429166556,0.462593246,0.540441696
5847,0.42906912599999997,0.46272972199999995,0.54047212
5848,0.428930596,0.462980116,0.5405459659999999
5849,0.428862514,0.463219324,0.540494726
5850,0.428875038,0.46337417799999997,0.540456336
5851,0.428956758,0.46343347,0.540535862
5852,0.428809244,0.46335999800000005,0.540688534
5853,0.428660258,0.46324982200000003,0.540739506
5854,0.428557256,0.463019008,0.540691514
5855,0.42859795399999995,0.462831386,0.540933266
5856,0.42846119,0.462817128,0.541056426
5857,0.42825833199999996,0.462840684,0.540947682
5858,0.428177448,0.462906242,0.54082641
5859,0.42813502800000003,0.463080322,0.540513418
5860,0.42800347,0.463292372,0.540299466
5861,0.427981032,0.46348802,0.540136826
5862,0.428136974,0.46353081199999996,0.540193048
5863,0.42822901,0.463468004,0.540441032
5864,0.428197024,0.46325460999999996,0.54049825
5865,0.428086238,0.46310834399999995,0.540464208
5866,0.42794114,0.46293949599999995,0.5404277040000001
5867,0.42783472600000005,0.46291703,0.54044006
5868,0.427812542,0.462918166,0.540436426
5869,0.427755524,0.46283578,0.54053364
5870,0.427829578,0.46290736600000004,0.54069468
5871,0.427978644,0.46286271,0.54096372
5872,0.42815050800000004,0.46279674200000004,0.54104714
5873,0.428405814,0.46278074799999996,0.5411759
5874,0.42871533999999994,0.462906452,0.54112878
5875,0.42917296,0.463067082,0.54101846
5876,0.42955709599999997,0.46331885399999995,0.54108384
5877,0.42981548799999997,0.46351993399999997,0.5411351400000001
5878,0.42998069199999994,0.4637385,0.5410912600000001
5879,0.430033702,0.46391882199999995,0.54092812
5880,0.43009537800000003,0.46397722,0.54083336
5881,0.43004417000000006,0.463935564,0.5406743
5882,0.42993169000000003,0.46383467600000006,0.54041434
5883,0.429885154,0.463820676,0.5401754
5884,0.429801718,0.463891334,0.5400168
5885,0.42988237599999995,0.463951512,0.5398935
5886,0.429825136,0.463963076,0.5397395199999999
5887,0.42975137599999996,0.463984052,0.53973052
5888,0.42980296799999995,0.463810576,0.53989342
5889,0.429806626,0.463559384,0.5401211
5890,0.429711018,0.463160686,0.54033736
5891,0.42961786199999996,0.462796388,0.5406167
5892,0.42944692,0.462569632,0.54074496
5893,0.4294869,0.462397432,0.54095186
5894,0.429398652,0.462257576,0.54104146
5895,0.42937679,0.462145042,0.54111648
5896,0.429424766,0.462014612,0.54103012
5897,0.429358452,0.461951846,0.54088442
5898,0.429189186,0.461892584,0.5406668
5899,0.428966978,0.4618658,0.5406347
5900,0.428745528,0.461795532,0.54062992
5901,0.428810032,0.461595372,0.54060506
5902,0.428892132,0.461409552,0.5404842599999999
5903,0.429130166,0.46130931799999997,0.54045804
5904,0.429339096,0.461273416,0.54054608
5905,0.42942611599999997,0.461289222,0.54052756
5906,0.429424694,0.4612138,0.5403739799999999
5907,0.42928272,0.46104301,0.5402024999999999
5908,0.42907710600000004,0.460873772,0.54013838
5909,0.429022002,0.46081621399999995,0.5401431
5910,0.429036026,0.46060882599999997,0.54030642
5911,0.429259874,0.46024952999999996,0.54030752
5912,0.42954559400000003,0.459954656,0.5402337
5913,0.429944804,0.45983241999999996,0.5401138799999999
5914,0.43020135000000004,0.459660456,0.5400360200000001
5915,0.430352498,0.45940233999999996,0.5400996
5916,0.43036791999999996,0.459240176,0.5400450800000001
5917,0.430146504,0.459178888,0.53988282
5918,0.429923172,0.45918021600000003,0.5398459
5919,0.42971311,0.45903207199999996,0.53995086
5920,0.42958329399999995,0.458993518,0.54024664
5921,0.429532308,0.45891066199999997,0.54060012
5922,0.42950422600000004,0.45886907200000004,0.5410529000000001
5923,0.429507064,0.45884976,0.54148928
5924,0.429331676,0.458770138,0.54180792
5925,0.42922798399999995,0.45882097200000005,0.54202968
5926,0.428979254,0.458899464,0.54203806
5927,0.428733974,0.458982644,0.54216246
5928,0.428504932,0.45922148,0.54217652
5929,0.428338512,0.45944969,0.5419605200000001
5930,0.42824493599999996,0.459686272,0.54178136
5931,0.428313064,0.45985835,0.54163278
5932,0.42832197,0.46003217,0.54151026
5933,0.428358176,0.460232064,0.5413913
5934,0.428353196,0.460369576,0.54141702
5935,0.428501786,0.460399936,0.54155184
5936,0.428588196,0.46037510400000003,0.54167992
5937,0.428695484,0.46038815,0.5417322
5938,0.428840034,0.46045969999999997,0.54178304
5939,0.429015124,0.46062282000000004,0.54183236
5940,0.429128498,0.460699306,0.54178446
5941,0.42924008,0.460988102,0.54178284
5942,0.429406166,0.461395934,0.54186248
5943,0.42972412,0.46174971200000003,0.5418478
5944,0.43004722800000006,0.462033222,0.54184122
5945,0.430160142,0.462312854,0.5417152000000001
5946,0.43017159,0.462527096,0.54161746
5947,0.43023798399999996,0.46264109,0.54145376
5948,0.43036551,0.46266290400000004,0.54122136
5949,0.430485238,0.462711646,0.54096904
5950,0.430475614,0.462812652,0.5408643200000001
5951,0.43057915799999996,0.46288596400000004,0.54069292
5952,0.430734208,0.462956516,0.5406057599999999
5953,0.43079919000000005,0.46290095200000003,0.54054554
5954,0.43086329,0.46282592,0.54054986
5955,0.43089960400000005,0.46264628,0.54063334
5956,0.430863326,0.462386048,0.540709
5957,0.430730098,0.46208584399999997,0.54079078
5958,0.430439108,0.461758278,0.5408970200000001
5959,0.43020096199999996,0.46150649800000004,0.54110672
5960,0.429974028,0.461415076,0.5413640000000001
5961,0.42984966999999996,0.461445378,0.54147818
5962,0.429691368,0.46150615199999995,0.5414688799999999
5963,0.42947105,0.46173426999999995,0.54149338
5964,0.42925485199999996,0.461912934,0.54146036
5965,0.429101162,0.46207697799999997,0.54143684
5966,0.42888931999999996,0.462024966,0.54136696
5967,0.428738058,0.461848732,0.54115556
5968,0.42868202600000005,0.46181091799999996,0.54093846
5969,0.428683398,0.461666376,0.54069718
5970,0.428596574,0.4614328,0.5405034
5971,0.42851163200000003,0.46101210200000003,0.54022888
5972,0.42843833,0.46072361,0.53992558
5973,0.428436998,0.46052726800000005,0.5397528
5974,0.428476744,0.460311908,0.53973036
5975,0.428591468,0.45998593800000004,0.53972918
5976,0.428847754,0.459694126,0.5396486199999999
5977,0.429073596,0.459458426,0.5395749599999999
5978,0.42920888599999996,0.459369888,0.5395757
5979,0.42923845,0.45926484799999995,0.53966508
5980,0.42905498000000003,0.459148224,0.53982688
5981,0.42887878,0.459033784,0.54002018
5982,0.42866465,0.458817294,0.54020818
5983,0.4283322,0.45861365800000004,0.54037472
5984,0.428014596,0.458297666,0.54061876
5985,0.42785842799999996,0.458160126,0.54079916
5986,0.427662684,0.45804692,0.54104178
5987,0.427477946,0.458068146,0.5411719
5988,0.427315072,0.45810969,0.54140702
5989,0.427206402,0.4583274,0.5414456400000001
5990,0.42734827799999997,0.458672368,0.54145434
5991,0.427589568,0.458792978,0.54155834
5992,0.427868602,0.459032944,0.5415991
5993,0.42794566,0.459132486,0.5417224
5994,0.427987824,0.459071218,0.54167848
5995,0.4280175,0.458935526,0.541753
5996,0.42788215,0.458878506,0.54188084
5997,0.42780124,0.458868236,0.54195138
5998,0.427740614,0.45887123,0.54198768
5999,0.427795602,0.45885655599999997,0.54189616
6000,0.427781072,0.458896288,0.5419817
6001,0.427774734,0.45901026799999994,0.5421315
6002,0.42773142999999997,0.459145496,0.54218968
6003,0.427679726,0.459121844,0.5421697799999999
6004,0.42754055,0.45895528399999996,0.54211678
6005,0.427486448,0.458628756,0.5420301
6006,0.42729814400000005,0.458290304,0.54176024
6007,0.42718808199999997,0.45808076999999997,0.5414199
6008,0.42708544400000004,0.45790277,0.54113934
6009,0.427051064,0.457815348,0.54105276
6010,0.42705180400000003,0.45778374,0.5409859
6011,0.426854298,0.457803642,0.54105202
6012,0.426660672,0.457802712,0.54115812
6013,0.426483238,0.457893408,0.5410987
6014,0.426248128,0.45790714,0.5410562800000001
6015,0.426240562,0.45792642200000006,0.54111106
6016,0.42628241,0.457787068,0.54113546
6017,0.426288998,0.45759142199999997,0.54107118
6018,0.426251492,0.457437006,0.54091234
6019,0.42620651600000004,0.457393312,0.54063048
6020,0.426293498,0.457430544,0.54040264
6021,0.426466762,0.457529862,0.5401697599999999
6022,0.426560834,0.45769095200000004,0.5399882
6023,0.426773856,0.457850208,0.54001466
6024,0.42708100200000004,0.45805050199999997,0.5400919000000001
6025,0.427434658,0.458156758,0.54024198
6026,0.427606732,0.45821597599999997,0.54035404
6027,0.427745584,0.45824171399999997,0.5403795
6028,0.428005902,0.458268848,0.540275614
6029,0.428132924,0.45855276599999995,0.54014063
6030,0.42821282600000005,0.458957154,0.53998455
6031,0.42824469,0.459390502,0.540079732
6032,0.42827549,0.45964942000000003,0.540281986
6033,0.42836289800000005,0.45992402,0.5405861319999999
6034,0.428496428,0.460020138,0.5409122940000001
6035,0.42868847000000004,0.459764184,0.541194938
6036,0.428752142,0.4594017446,0.541450962
6037,0.428857692,0.45900654180000006,0.54150559
6038,0.428870904,0.4586033912,0.541657068
6039,0.42876537800000003,0.45830506520000003,0.54188442
6040,0.428422216,0.4581919116,0.5421141
6041,0.428005574,0.45817237239999997,0.54233222
6042,0.427767876,0.4583227926,0.54264254
6043,0.427520104,0.4584376446,0.5430718999999999
6044,0.427350956,0.458531774,0.5434441600000001
6045,0.427260324,0.458625382,0.5436696400000001
6046,0.427260896,0.4585137918,0.54397384
6047,0.42731509,0.4584769792,0.54415728
6048,0.427323434,0.4583973068,0.5442859800000001
6049,0.427223958,0.45841240139999995,0.54442506
6050,0.427131306,0.45835503600000005,0.54452624
6051,0.42717315399999994,0.4582716734,0.5445968400000001
6052,0.427156705,0.45814667200000003,0.5444856
6053,0.42709454999999996,0.4579837322,0.54438248
6054,0.4270498216,0.45770497140000005,0.54450218
6055,0.4270468592,0.4573185052,0.54446852
6056,0.42710938579999996,0.45687979679999996,0.5444142
6057,0.4271193206,0.45648462619999997,0.5442357
6058,0.42715039499999996,0.4561034158,0.54396904
6059,0.42720577579999996,0.455796864,0.54370466
6060,0.42724429540000003,0.4556253038,0.54345756
6061,0.427278445,0.4555437788,0.5431837199999999
6062,0.427061946,0.45561057060000004,0.5430109399999999
6063,0.4267836,0.4557177248,0.54292406
6064,0.426525518,0.4558984148,0.54296802
6065,0.426233324,0.4559645534,0.54308646
6066,0.42599727899999995,0.45597981740000004,0.5432033
6067,0.4258605784,0.456044502,0.54337194
6068,0.4258625595,0.45609746,0.5435131599999999
6069,0.426107092,0.45617213999999995,0.5435610599999999
6070,0.42635226860000003,0.45626031,0.5434989800000001
6071,0.4266084522,0.456288368,0.5434205200000001
6072,0.4267642498,0.45608086,0.5433865800000001
6073,0.42693400160000006,0.4558550986,0.54331524
6074,0.42713649400000003,0.45567389140000003,0.54333596
6075,0.42728919400000004,0.455601782,0.54326594
6076,0.42740836000000004,0.455820227,0.54341282
6077,0.42766591,0.45607433399999997,0.54351776
6078,0.427814556,0.456246508,0.54362688
6079,0.428043822,0.456421286,0.5436939199999999
6080,0.42808165000000004,0.456728072,0.5436898
6081,0.42803925,0.45702582399999997,0.54353288
6082,0.427985774,0.45733116199999996,0.5433445
6083,0.427849928,0.457758058,0.54313106
6084,0.427716844,0.458198522,0.54314318
6085,0.427629354,0.458546988,0.54318872
6086,0.42770042199999997,0.458889874,0.54321832
6087,0.42772671,0.459237182,0.5432635
6088,0.427517928,0.459597974,0.54328194
6089,0.42754815999999995,0.459838384,0.54343618
6090,0.42750323199999996,0.45976588399999996,0.54364104
6091,0.427540446,0.459699868,0.54369154
6092,0.427673718,0.45953334599999995,0.54380944
6093,0.428003658,0.459252864,0.54389834
6094,0.428271382,0.458774172,0.54391308
6095,0.42844237399999996,0.45828023200000007,0.5439946
6096,0.428571914,0.458001146,0.54410306
6097,0.428586392,0.45784183,0.54414548
6098,0.428515354,0.45783173400000005,0.5441703600000001
6099,0.42864628600000004,0.458188874,0.54425622
6100,0.428713974,0.45857397,0.54443266
6101,0.428834912,0.45893406,0.5445235
6102,0.428757636,0.459339498,0.5443064400000001
6103,0.42873476,0.45981900600000003,0.54417084
6104,0.42873925999999996,0.46014309400000003,0.5439277
6105,0.42872639999999995,0.46038535799999997,0.5436767
6106,0.428647442,0.46076,0.54351598
6107,0.428615416,0.46122756000000004,0.5433646
6108,0.42864054799999995,0.46158009,0.5433557
6109,0.428730544,0.461777502,0.54338274
6110,0.428727862,0.462025414,0.54352384
6111,0.42848009,0.46234629,0.54376028
6112,0.42820782199999996,0.46250694400000003,0.54396924
6113,0.42794315,0.462456146,0.54415842
6114,0.427555774,0.46254539800000005,0.54437478
6115,0.427260786,0.462503946,0.5445329600000001
6116,0.427126198,0.46238384000000005,0.54474038
6117,0.427278608,0.46224784,0.5448158399999999
6118,0.427254762,0.46224435999999997,0.54472082
6119,0.427221758,0.46246241400000004,0.54473494
6120,0.42713417200000003,0.46276409,0.54464314
6121,0.42704016,0.46312748800000003,0.54448984
6122,0.427011714,0.46340369000000003,0.54421996
6123,0.427036812,0.46361884,0.54419974
6124,0.427045436,0.46374125,0.5441871
6125,0.42709681599999993,0.46383307799999995,0.54423076
6126,0.427187956,0.463864954,0.54411192
6127,0.427321348,0.463834146,0.5439357
6128,0.427468496,0.463834784,0.54376488
6129,0.42750397399999995,0.463768666,0.54358812
6130,0.42754482600000004,0.46370165399999996,0.5435728000000001
6131,0.42743939,0.46363343999999995,0.54367818
6132,0.427432684,0.463413086,0.5438111
6133,0.42752969,0.463154504,0.5440612
6134,0.42751992,0.462877554,0.54419188
6135,0.427527968,0.462686012,0.5445135400000001
6136,0.427425156,0.46258131399999997,0.54481206
6137,0.427466152,0.462516036,0.54511096
6138,0.427364828,0.46247583200000003,0.54547156
6139,0.427388968,0.46241182000000003,0.5457826
6140,0.42740969999999995,0.462435058,0.54608978
6141,0.427437654,0.46240436,0.5463155599999999
6142,0.42736132400000004,0.462323038,0.54643484
6143,0.427414526,0.462246788,0.5466099
6144,0.427542476,0.46210072599999996,0.54672946
6145,0.427572336,0.461979758,0.54679994
6146,0.42742066800000006,0.4618271,0.5467889
6147,0.427331522,0.461737134,0.54679924
6148,0.427115188,0.461803816,0.54674684
6149,0.426914794,0.46190684400000004,0.54669636
6150,0.426582454,0.46198639399999997,0.54652992
6151,0.42641822599999996,0.46219276,0.54633284
6152,0.4262521,0.462313516,0.5463581
6153,0.426193708,0.462406308,0.5463416
6154,0.42626585400000006,0.46258544399999996,0.54646694
6155,0.42641712,0.462770628,0.54659388
6156,0.426577184,0.462949544,0.54676618
6157,0.426666288,0.463225122,0.54693682
6158,0.426792096,0.463443508,0.54711916
6159,0.42690258,0.463719526,0.5474203599999999
6160,0.42687624399999996,0.463832314,0.54779082
6161,0.42688948,0.463855524,0.5481222
6162,0.42688559,0.463811898,0.54843942
6163,0.426874386,0.46375267000000003,0.54863942
6164,0.426879134,0.463732358,0.54870538
6165,0.427081912,0.46360645,0.5486149
6166,0.427219384,0.46367395,0.54843204
6167,0.427394548,0.463864922,0.5480854000000001
6168,0.427525142,0.463971174,0.5477274400000001
6169,0.427811826,0.46411523600000004,0.54736838
6170,0.42820148,0.464297464,0.54701502
6171,0.428694268,0.46449125799999996,0.54670326
6172,0.42895376399999996,0.4647396,0.54643706
6173,0.429120456,0.464890254,0.5461372800000001
6174,0.42933191800000003,0.46504030999999996,0.5457915799999999
6175,0.42930323000000004,0.465118012,0.54547016
6176,0.429183352,0.46521299400000005,0.54519314
6177,0.428939854,0.465104886,0.54493404
6178,0.428763864,0.46487392,0.54460224
6179,0.428704958,0.464811156,0.54436946
6180,0.428724816,0.464738128,0.54432936
6181,0.42891452199999996,0.464770424,0.54423564
6182,0.42906378599999995,0.46476224,0.54422058
6183,0.429294638,0.464993154,0.54433622
6184,0.429494892,0.46526795200000004,0.5444922
6185,0.42967686200000005,0.465496036,0.54456752
6186,0.42969419000000003,0.46554606800000004,0.54457588
6187,0.42981187400000004,0.465544542,0.5446329999999999
6188,0.429839368,0.46546455600000003,0.54465546
6189,0.42988840000000006,0.46532291000000003,0.5446186399999999
6190,0.429945172,0.465163682,0.5445304
6191,0.430008798,0.46511878,0.54441164
6192,0.430021666,0.46506149,0.54445302
6193,0.430017862,0.46491570000000004,0.54466508
6194,0.430031308,0.46471094399999996,0.54482612
6195,0.430079672,0.46461074199999997,0.54491354
6196,0.43008555600000004,0.46437742800000004,0.54499972
6197,0.43007607200000003,0.46399114599999997,0.54510576
6198,0.430019602,0.46353181800000004,0.54520074
6199,0.42995943400000003,0.46317577800000004,0.54510384
6200,0.429875852,0.462939426,0.54496332
6201,0.42992909599999996,0.462595474,0.54484258
6202,0.43004979,0.46234485,0.5447785199999999
6203,0.430263,0.462217776,0.5447052800000001
6204,0.43045936599999995,0.46209094,0.54471832
6205,0.43070535,0.461841334,0.54465978
6206,0.43091587000000003,0.46142957199999995,0.54472722
6207,0.431000252,0.46089984,0.54471092
6208,0.431125742,0.460458262,0.54466274
6209,0.431220316,0.460028108,0.54476858
6210,0.431203564,0.45969896,0.5448203199999999
6211,0.43120668,0.45937688800000004,0.54511252
6212,0.431084922,0.45911563800000005,0.54533476
6213,0.430889288,0.45892752800000003,0.54574368
6214,0.430480916,0.45877696399999995,0.5460038
6215,0.430319554,0.458540864,0.5461693
6216,0.430221042,0.458258678,0.54635038
6217,0.43012478000000004,0.458041782,0.54641838
6218,0.43005647,0.458147536,0.5462917
6219,0.430020272,0.45825731599999997,0.54603566
6220,0.42997369399999996,0.458363668,0.54576388
6221,0.429934534,0.458552422,0.54565184
6222,0.42993634000000003,0.458884234,0.54568474
6223,0.42989129800000003,0.459167074,0.54577288
6224,0.429854568,0.459262886,0.5459202400000001
6225,0.42989142,0.45924652600000004,0.5460792800000001
6226,0.429837342,0.45911872000000004,0.54637204
6227,0.42989076,0.458943838,0.54646426
6228,0.42986981399999996,0.45875939600000004,0.54654598
6229,0.429930058,0.458713086,0.54656256
6230,0.429817842,0.458598652,0.54656408
6231,0.429700902,0.45846741799999996,0.54652276
6232,0.42960556000000005,0.458391654,0.54665214
6233,0.429534818,0.458419538,0.54669212
6234,0.42935268800000004,0.458610636,0.5466521200000001
6235,0.42924729400000006,0.458775586,0.54662792
6236,0.42905957800000005,0.45898159,0.54641356
6237,0.428982812,0.459289458,0.5462791
6238,0.42897011399999996,0.45957929,0.54604196
6239,0.42931927799999997,0.459802698,0.5459223200000001
6240,0.42976644,0.46010668000000005,0.54592358
6241,0.43027489,0.460335752,0.5460712999999999
6242,0.430768768,0.460514472,0.5461715
6243,0.431326804,0.460744978,0.54604574
6244,0.431674242,0.46090156200000004,0.54598016
6245,0.43201374200000003,0.46112134,0.54597282
6246,0.432248022,0.461240788,0.54586548
6247,0.432352682,0.46129393999999996,0.54568684
6248,0.432580004,0.461202982,0.54553648
6249,0.432823618,0.46105305399999996,0.5454255
6250,0.432847278,0.460955978,0.54532616
6251,0.432828418,0.460888098,0.5453528599999999
6252,0.432949232,0.46101279,0.5454471399999999
6253,0.43316201200000004,0.46108370800000004,0.54557554
6254,0.43322769800000005,0.461244716,0.54551186
6255,0.43337166600000004,0.46134950199999997,0.5454844400000001
6256,0.43355310199999997,0.461480058,0.54550754
6257,0.43399244600000003,0.46166431,0.54559146
6258,0.434234034,0.461792624,0.54562394
6259,0.43450776599999996,0.46189040200000003,0.5454802200000001
6260,0.43475431200000003,0.46198264,0.54552786
6261,0.434828798,0.462090168,0.54554868
6262,0.434866042,0.46203543799999996,0.54560632
6263,0.434837506,0.46201099999999995,0.54571902
6264,0.434769626,0.462045996,0.54567884
6265,0.434726392,0.462119346,0.5455876
6266,0.43457895399999996,0.462196338,0.5455540400000001
6267,0.43459595,0.46234485,0.54568232
6268,0.43469086599999995,0.46246893,0.54583978
6269,0.43476017,0.462520058,0.54578304
6270,0.434760756,0.462631024,0.5456875
6271,0.434832142,0.462827264,0.5456460599999999
6272,0.43483468799999997,0.46308225999999997,0.54536476
6273,0.43481203399999996,0.463370198,0.54513972
6274,0.43469715600000003,0.463568872,0.54515132
6275,0.43461516000000006,0.463673426,0.54545998
6276,0.434545694,0.46366018400000003,0.5458761
6277,0.434536734,0.463482964,0.5462372
6278,0.434394626,0.46321490600000004,0.54673552
6279,0.434152136,0.46316159999999995,0.5470494
6280,0.43367828,0.46316037600000004,0.54734916
6281,0.43334209799999995,0.46322805,0.5476305
6282,0.43315541799999996,0.463279644,0.54792364
6283,0.432916376,0.463422042,0.54816088
6284,0.43266892,0.46362823599999997,0.54837064
6285,0.432642094,0.46369376799999995,0.5487250800000001
6286,0.43271166800000005,0.463847988,0.54895434
6287,0.432667936,0.46409392000000005,0.54892102
6288,0.432338112,0.46443788599999997,0.54897934
6289,0.432147442,0.46479331199999996,0.54893406
6290,0.431901094,0.465066356,0.54870452
6291,0.43178095399999994,0.46519214400000003,0.54862694
6292,0.43159504,0.465346008,0.54883294
6293,0.43150902199999996,0.46542776599999997,0.5491359
6294,0.43160071,0.465467864,0.54938986
6295,0.431781546,0.465444138,0.5497862
6296,0.432024688,0.46543755,0.55010376
6297,0.432196458,0.465458164,0.55043582
6298,0.4322397,0.46539807599999994,0.5505842
6299,0.432194706,0.46529855,0.5506174199999999
6300,0.431994744,0.46516323200000004,0.55071956
6301,0.43190716799999995,0.465130852,0.55061068
6302,0.43184383,0.465192488,0.5504002
6303,0.431814404,0.465314578,0.55000604
6304,0.432046488,0.46540678399999996,0.54966172
6305,0.432300838,0.465488206,0.5494789999999999
6306,0.43262184,0.465559626,0.54926888
6307,0.43292442999999997,0.465618168,0.54911526
6308,0.433114706,0.465683518,0.5489606
6309,0.433244058,0.465834702,0.5488968599999999
6310,0.43324467,0.46604725199999997,0.5490349
6311,0.43337160599999996,0.466115902,0.54902542
6312,0.43328640999999996,0.46607599199999994,0.54916166
6313,0.433243832,0.46607750000000003,0.54922342
6314,0.433048414,0.466098806,0.54919472
6315,0.43294016999999996,0.465971314,0.5490213
6316,0.432838352,0.46558161200000003,0.54885052
6317,0.43266416,0.46528737800000003,0.5488974799999999
6318,0.43249604599999997,0.465083986,0.5488706799999999
6319,0.432415612,0.464990062,0.5487813
6320,0.43241387000000003,0.465052414,0.5488339799999999
6321,0.432421742,0.46497733199999997,0.54894534
6322,0.43263260600000003,0.464991994,0.54895234
6323,0.43284766599999996,0.464990594,0.54899322
6324,0.432995162,0.46492199399999995,0.5491062
6325,0.433097298,0.46483978800000003,0.5492334799999999
6326,0.433303218,0.464812118,0.54928464
6327,0.433541138,0.464863152,0.54909146
6328,0.433643948,0.464957198,0.5490352399999999
6329,0.433883896,0.464856594,0.54902538
6330,0.4340859,0.46467726400000003,0.5490507
6331,0.434302408,0.464548314,0.54907286
6332,0.43450839,0.46446106,0.54905756
6333,0.434637532,0.46436199199999995,0.54895682
6334,0.434741236,0.464247886,0.54864982
6335,0.435000438,0.464035048,0.548202
6336,0.43512330400000004,0.46390701,0.54775204
6337,0.435157228,0.46370249,0.54716354
6338,0.435134482,0.463465872,0.54657054
6339,0.435347162,0.463274368,0.54604146
6340,0.435551696,0.463087306,0.54551974
6341,0.435676554,0.46297879399999997,0.54514536
6342,0.435772548,0.462803028,0.54485542
6343,0.435902424,0.462772932,0.54452184
6344,0.43586704400000004,0.462668662,0.5443992200000001
6345,0.43588227,0.46253308400000004,0.5444405
6346,0.43581284000000003,0.462300128,0.54454872
6347,0.435794226,0.461940406,0.54450566
6348,0.43574071799999997,0.461641132,0.5444368399999999
6349,0.43575683400000004,0.46131169,0.54445858
6350,0.435732364,0.460918846,0.5445791400000001
6351,0.43567636,0.46043495399999995,0.5447747
6352,0.435755412,0.46016798999999997,0.5448879600000001
6353,0.436106598,0.46001527799999997,0.54507204
6354,0.436388812,0.459966922,0.54517242
6355,0.43671081200000006,0.46006829680000005,0.5452353999999999
6356,0.43702186400000004,0.4602771056,0.54524308
6357,0.43724926,0.4605339,0.54514034
6358,0.437198882,0.460832302,0.54506686
6359,0.436982488,0.460972132,0.54493372
6360,0.43672306,0.46110958,0.54483776
6361,0.436534932,0.46147583,0.5448288
6362,0.436364534,0.461982692,0.5448696
6363,0.43633585,0.4624060014,0.54496876
6364,0.43617405400000003,0.4627233162,0.54510796
6365,0.436179212,0.46299619399999997,0.54521012
6366,0.43613843199999996,0.46318814199999997,0.5453996
6367,0.43610748,0.46330287800000003,0.5454675999999999
6368,0.436012446,0.46336002200000004,0.54560764
6369,0.43588903199999995,0.46347612400000004,0.54573746
6370,0.43571832800000004,0.463638834,0.5457998
6371,0.43572924399999996,0.46387074,0.54571516
6372,0.435628494,0.464099942,0.54557636
6373,0.43558003999999995,0.46441325400000005,0.54557456
6374,0.435619188,0.46474637,0.5453473
6375,0.43573155999999996,0.46507370000000003,0.54524932
6376,0.43578204,0.46548518199999994,0.5452450600000001
6377,0.43575508999999996,0.465811032,0.54516132
6378,0.435632818,0.465994378,0.54509356
6379,0.43551642,0.46619371,0.54496448
6380,0.435258448,0.46645283200000004,0.54495298
6381,0.43489235200000004,0.46656855999999997,0.54496878
6382,0.43448841,0.46659801199999995,0.5449308399999999
6383,0.43420687,0.46655374,0.54497816
6384,0.43401946,0.4665417,0.54518038
6385,0.433956332,0.46634993199999997,0.54546382
6386,0.433864382,0.46605072,0.54560044
6387,0.43378425,0.465834626,0.5455893199999999
6388,0.43351347000000007,0.46558263600000005,0.5455966
6389,0.433240758,0.46547879000000003,0.54555424
6390,0.43291276,0.46541638999999996,0.54538058
6391,0.432661938,0.465260764,0.54524318
6392,0.43253699599999995,0.465145796,0.54511484
6393,0.432444162,0.46501918799999997,0.54501924
6394,0.43241219399999997,0.464894914,0.5450568
6395,0.43243118199999997,0.464673984,0.54514378
6396,0.43242276599999996,0.46441656600000003,0.5451252
6397,0.43242151999999995,0.464363386,0.54510014
6398,0.43230505399999997,0.464409872,0.54520286
6399,0.43232790800000004,0.464663902,0.54534328
6400,0.432288778,0.464896376,0.54535984
6401,0.43229122000000003,0.46506386,0.5452765199999999
6402,0.43248393999999996,0.465035932,0.5452554
6403,0.43267511399999997,0.464862506,0.54522096
6404,0.432805818,0.464717688,0.54504802
6405,0.432925372,0.46461052799999997,0.54497274
6406,0.433117676,0.464517024,0.54486904
6407,0.433325758,0.46448228,0.5447871
6408,0.433388438,0.464465978,0.54480586
6409,0.433337646,0.46445891000000006,0.54492116
6410,0.433202238,0.46431402400000005,0.54488238
6411,0.432977442,0.464137912,0.5449566
6412,0.43246668200000005,0.46408234200000004,0.5450562800000001
6413,0.43204653,0.46409604000000004,0.54513698
6414,0.431633846,0.464212824,0.5450551
6415,0.431287478,0.46440224399999996,0.54503918
6416,0.43095402200000005,0.464565658,0.54509562
6417,0.43084999599999996,0.464788954,0.5452115599999999
6418,0.430897842,0.464977552,0.5452156
6419,0.43098753199999995,0.46516780599999996,0.54527842
6420,0.43107293999999996,0.465479888,0.54536628
6421,0.43118800999999995,0.46565781799999995,0.54534068
6422,0.43145523599999996,0.465887354,0.54537158
6423,0.43166582800000003,0.466023474,0.5453969399999999
6424,0.431922228,0.466141084,0.54548976
6425,0.432293924,0.46619437599999997,0.54563344
6426,0.432502932,0.466181432,0.5457525
6427,0.432611148,0.466156132,0.54580374
6428,0.43270688999999996,0.466328626,0.5457982
6429,0.43281096599999996,0.46650162199999995,0.5458033600000001
6430,0.43290062,0.46653561,0.5458341800000001
6431,0.43297842400000003,0.46671866199999995,0.54578952
6432,0.432949894,0.466821176,0.54572454
6433,0.432919002,0.46695239,0.54560908
6434,0.432899698,0.466803154,0.54532502
6435,0.43296031999999995,0.466492146,0.54503792
6436,0.43306867400000004,0.466149368,0.5446565600000001
6437,0.43311509200000003,0.46577129999999994,0.54436454
6438,0.43304923799999995,0.465480132,0.54405132
6439,0.433020786,0.46531412000000005,0.54376916
6440,0.43290586,0.465263194,0.5434248199999999
6441,0.43278367,0.46519239,0.54326376
6442,0.43267555199999996,0.465085472,0.5431398159999999
6443,0.432683024,0.46513762200000003,0.543130986
6444,0.43270941,0.46512943,0.543284
6445,0.432574146,0.46513327400000004,0.5434403
6446,0.432476792,0.465110886,0.543613338
6447,0.432419516,0.46509402,0.543767678
6448,0.432262564,0.46522914800000004,0.5440553539999999
6449,0.432184668,0.465286868,0.54432893
6450,0.432198188,0.465260952,0.544496276
6451,0.432382408,0.465135362,0.54466823
6452,0.432459034,0.46505545,0.544670726
6453,0.432596696,0.464996756,0.544588336
6454,0.43275914200000004,0.464959324,0.544288778
6455,0.432729122,0.464940044,0.543994398
6456,0.432594124,0.464996996,0.543865356
6457,0.43233365,0.465276382,0.543696132
6458,0.432087662,0.465680026,0.543601078
6459,0.43180883999999997,0.466002576,0.543626736
6460,0.43154856199999997,0.466456894,0.543780456
6461,0.43145642199999995,0.466940684,0.5438970479999999
6462,0.43131776600000005,0.46726967,0.544005924
6463,0.431396252,0.467336234,0.544144456
6464,0.431602822,0.467287782,0.54411993
6465,0.431832874,0.46735280199999996,0.544113784
6466,0.43195393000000004,0.467391776,0.5440942520000001
6467,0.432116652,0.46743026,0.544167702
6468,0.43237863400000004,0.46750795000000006,0.544268204
6469,0.432470628,0.467705108,0.54451784
6470,0.43248334200000005,0.46786631999999995,0.544844074
6471,0.432432826,0.46794898599999996,0.545007756
6472,0.432259362,0.468062,0.545116892
6473,0.43199863200000005,0.468319534,0.54514091
6474,0.431608296,0.468689508,0.545056004
6475,0.43127539200000004,0.46907245000000003,0.5449216299999999
6476,0.430880698,0.46929879399999996,0.544731418
6477,0.430484062,0.469437356,0.544402346
6478,0.430185732,0.46954273799999996,0.544242016
6479,0.429965294,0.469590826,0.544033008
6480,0.429801724,0.46953721600000003,0.543860572
6481,0.429735594,0.469401138,0.543825352
6482,0.429729828,0.46924321599999996,0.543879116
6483,0.429748954,0.469186166,0.543843128
6484,0.42991261399999997,0.469001614,0.543884582
6485,0.43017729600000004,0.46876187399999997,0.543905856
6486,0.430416102,0.468686572,0.543863486
6487,0.43064454599999996,0.468638824,0.543745684
6488,0.43095861999999996,0.468621658,0.543539012
6489,0.431252798,0.468605158,0.54349426
6490,0.431262596,0.468705862,0.543571182
6491,0.431278562,0.46873638,0.543521456
6492,0.431130698,0.46879002599999997,0.5436504200000001
6493,0.430976848,0.46885423000000004,0.5437689
6494,0.43080057600000005,0.46886694399999995,0.54389924
6495,0.430646504,0.46878675000000003,0.5438120200000001
6496,0.43057228999999997,0.468720602,0.5437704999999999
6497,0.430504412,0.468657394,0.54368778
6498,0.43038835200000003,0.468561964,0.5436816600000001
6499,0.43050550800000004,0.46826318800000005,0.54377024
6500,0.43070882,0.4679114,0.54395756
6501,0.430866304,0.46755263599999997,0.54431604
6502,0.430971254,0.467037688,0.54469976
6503,0.43120312400000005,0.466592452,0.54519828
6504,0.43132900999999996,0.466211322,0.54546174
6505,0.431424714,0.46614128800000004,0.54552204
6506,0.43150146,0.46618758,0.54542268
6507,0.431473906,0.466380318,0.5454376
6508,0.431317782,0.46646709000000003,0.5455563800000001
6509,0.43125438000000005,0.466477858,0.545687
6510,0.431242364,0.466423598,0.5458145600000001
6511,0.43106763600000003,0.466169302,0.5460294
6512,0.430899652,0.46604318,0.54649756
6513,0.430777546,0.465851776,0.54681382
6514,0.430795816,0.465597012,0.54703986
6515,0.43075066,0.46533124000000003,0.54730376
6516,0.43067714199999996,0.465225748,0.5477247599999999
6517,0.430830794,0.46505259000000004,0.54809618
6518,0.430841228,0.46489113600000004,0.5483494
6519,0.430826846,0.464803394,0.54858788
6520,0.43082955,0.46485415,0.548783
6521,0.430910218,0.464900456,0.54893184
6522,0.431084064,0.464859738,0.54905074
6523,0.431293918,0.46505547,0.54922092
6524,0.431505156,0.4652467,0.54945822
6525,0.431706178,0.46556047,0.5496566399999999
6526,0.43176566,0.46577084,0.55000674
6527,0.43177208,0.465921662,0.55028386
6528,0.43171328600000003,0.466073414,0.55050482
6529,0.43180354600000004,0.46618003399999997,0.55047788
6530,0.431928476,0.466163812,0.55034182
6531,0.432042488,0.4660063446,0.55013022
6532,0.43214091000000004,0.46600640740000004,0.55007972
6533,0.43235783400000005,0.4659604448,0.5499398
6534,0.432519878,0.46583183079999996,0.5497442
6535,0.43254906,0.4657256002,0.5495104
6536,0.432603558,0.465621146,0.54938722
6537,0.432699372,0.465630976,0.5491988800000001
6538,0.43284588,0.46551249999999994,0.54891146
6539,0.432967648,0.465394234,0.54864144
6540,0.43288444800000003,0.465328576,0.54860734
6541,0.432969868,0.46537537399999995,0.54864776
6542,0.43311879799999997,0.46563937000000005,0.5487261
6543,0.43329386200000003,0.465894168,0.5489288
6544,0.43341571199999995,0.46622951399999996,0.54923616
6545,0.433627214,0.46661564,0.54953774
6546,0.433947522,0.466888158,0.5496218
6547,0.43416752000000003,0.467039976,0.549762
6548,0.434228672,0.467116464,0.54990794
6549,0.434234616,0.46709513399999997,0.5500240399999999
6550,0.43419698000000007,0.467061828,0.55008894
6551,0.434173032,0.46709288800000004,0.5502037
6552,0.43408234999999995,0.46719429599999995,0.55036858
6553,0.434037036,0.467391638,0.55061272
6554,0.43400651,0.46748982400000005,0.5507618200000001
6555,0.43402442,0.46752909000000004,0.55077962
6556,0.43393239200000006,0.46743269400000004,0.5508322
6557,0.43384963200000004,0.46719454,0.55103388
6558,0.433793914,0.466907924,0.55126144
6559,0.433924496,0.46650859599999994,0.55146062
6560,0.433927284,0.46628236800000006,0.55159
6561,0.43402433,0.4662791,0.55163076
6562,0.43414781599999996,0.46635157800000004,0.5516376000000001
6563,0.43434536799999995,0.466492802,0.55165248
6564,0.434579126,0.46664667600000004,0.55187706
6565,0.434743464,0.466914212,0.55204118
6566,0.43499592,0.46702177,0.5521284200000001
6567,0.43521775599999996,0.467171242,0.55215198
6568,0.435505624,0.467384252,0.55216588
6569,0.435801642,0.46759465399999994,0.5522362
6570,0.43609263200000004,0.467553626,0.55222098
6571,0.43638102600000006,0.467495496,0.55234498
6572,0.436650206,0.467343388,0.55244422
6573,0.437085104,0.467067808,0.55248568
6574,0.43746353400000004,0.466715174,0.55253934
6575,0.437785124,0.466376296,0.55278984
6576,0.43799591,0.466140094,0.553022
6577,0.438342424,0.465973498,0.55328128
6578,0.438721746,0.465809936,0.55363798
6579,0.438931466,0.465712324,0.55394862
6580,0.439174828,0.465728852,0.55420336
6581,0.439337374,0.46577810599999997,0.55446892
6582,0.439448448,0.46576766,0.55471922
6583,0.43940261399999997,0.46579527400000004,0.55484166
6584,0.43924961,0.465848642,0.5549877
6585,0.439186216,0.46585916400000005,0.55509506
6586,0.439171912,0.465857236,0.55524224
6587,0.43923499200000005,0.465859978,0.5553357
6588,0.439239202,0.46588186800000003,0.5555403
6589,0.439233082,0.465910454,0.5558841600000001
6590,0.43918321400000004,0.46596321799999996,0.5562585
6591,0.43900572,0.46610148,0.55657592
6592,0.438853538,0.46620229199999996,0.55681596
6593,0.438821936,0.46630201200000004,0.55698072
6594,0.438713566,0.466502786,0.5572398
6595,0.438694286,0.46657275400000003,0.55727736
6596,0.43869943399999994,0.46666251000000003,0.55725496
6597,0.43885925,0.4667053,0.55726624
6598,0.43918348199999996,0.466632782,0.5572021
6599,0.43945784600000004,0.466455598,0.55711904
6600,0.43978606800000003,0.46625824800000004,0.5570848199999999
6601,0.44010632199999994,0.46603993000000005,0.55709148
6602,0.44038099799999997,0.46588652799999997,0.55709464
6603,0.44065412600000003,0.46569316,0.55714968
6604,0.44081168400000004,0.465581424,0.55730238
6605,0.440852466,0.46546524,0.55747818
6606,0.440937782,0.46530323,0.55771998
6607,0.440932808,0.465398772,0.5580543
6608,0.440762752,0.46555425399999995,0.55840162
6609,0.440396616,0.46568816599999996,0.5587116
6610,0.44001498,0.465856572,0.55902816
6611,0.439761224,0.465856004,0.55932452
6612,0.4393052,0.466040632,0.55961532
6613,0.43885094799999996,0.46619823,0.5598597000000001
6614,0.43854773999999996,0.46635888200000003,0.56016678
6615,0.438532642,0.46652363799999996,0.56047198
6616,0.438474416,0.466607924,0.56079864
6617,0.43843486400000004,0.46677067800000005,0.56109708
6618,0.43850358,0.466961356,0.5614244
6619,0.438565282,0.46725764,0.5616416000000001
6620,0.43856615400000004,0.467468432,0.56168868
6621,0.438585602,0.46758778,0.56184114
6622,0.43861259,0.46755986800000005,0.56202844
6623,0.43874198,0.467390484,0.5621193
6624,0.438929762,0.467292826,0.56211886
6625,0.43911760200000005,0.46709197799999996,0.5621505
6626,0.43901135,0.466973286,0.56225482
6627,0.43885963000000006,0.46687787999999997,0.56232784
6628,0.438751072,0.46689231,0.56256256
6629,0.43859459,0.466992184,0.56270842
6630,0.438349662,0.467060798,0.56273184
6631,0.43806016,0.46719341200000003,0.56286364
6632,0.43782686400000004,0.46756726,0.5629765600000001
6633,0.43777625800000003,0.468039062,0.5631297
6634,0.43779328999999995,0.468515778,0.5632807400000001
6635,0.437908702,0.469150714,0.56327438
6636,0.438110418,0.469801974,0.56348018
6637,0.438406864,0.47024946399999995,0.5636167799999999
6638,0.43860277799999997,0.47050038799999994,0.5638105200000001
6639,0.43887063400000004,0.470657304,0.5639265600000001
6640,0.439114314,0.47069081599999996,0.56400864
6641,0.439246724,0.47073118399999997,0.56404078
6642,0.439462124,0.470796114,0.56409562
6643,0.43982037599999996,0.470796404,0.56403598
6644,0.440064288,0.470873548,0.56373444
6645,0.440430078,0.470865232,0.56343486
6646,0.440829534,0.47107934999999995,0.5631011
6647,0.44128432599999995,0.47112126600000004,0.56292524
6648,0.441466628,0.47110604,0.5627532399999999
6649,0.441656478,0.47120482199999997,0.56262996
6650,0.44184334200000003,0.471310346,0.56258338
6651,0.441952446,0.471402884,0.56260124
6652,0.44204099399999996,0.47134002799999997,0.56265262
6653,0.442135434,0.471366226,0.56269686
6654,0.442217936,0.47131996,0.56270592
6655,0.44228098000000005,0.471141238,0.56268398
6656,0.442226398,0.47093702800000004,0.56268208
6657,0.442285672,0.470879252,0.56263628
6658,0.44235606,0.470865888,0.56259366
6659,0.442374138,0.470804872,0.562502
6660,0.44245364600000003,0.470756492,0.56230136
6661,0.44268627000000005,0.470742032,0.56210288
6662,0.44282066200000003,0.470690532,0.562013
6663,0.442985314,0.470565518,0.56193598
6664,0.443068794,0.470430162,0.56183866
6665,0.443123038,0.47050377400000004,0.56158812
6666,0.443202164,0.47079902599999995,0.5613081
6667,0.443295412,0.470963892,0.56113602
6668,0.44346466999999995,0.470869834,0.56085588
6669,0.44344698,0.47076150400000005,0.56089914
6670,0.443407292,0.470443016,0.56076098
6671,0.44337178,0.470080942,0.5607012
6672,0.443328908,0.469761552,0.56069944
6673,0.443339356,0.46953691,0.56064626
6674,0.44333470599999997,0.469547182,0.56066454
6675,0.44333173600000003,0.469479014,0.56082002
6676,0.443304306,0.469576718,0.5610090799999999
6677,0.443251206,0.46960465399999995,0.561267482
6678,0.443184014,0.469574036,0.561330286
6679,0.44304861,0.46943710600000005,0.561370454
6680,0.442943024,0.469323652,0.561477056
6681,0.442834868,0.46919915,0.561612282
6682,0.442683418,0.469142716,0.56160913
6683,0.442578708,0.469109828,0.56158503
6684,0.442416666,0.468980632,0.561730658
6685,0.44222572800000004,0.46892829599999997,0.5618344839999999
6686,0.44189383800000004,0.468896588,0.562026752
6687,0.44168685599999996,0.46884129199999997,0.562101118
6688,0.44150928,0.46881268400000004,0.562230158
6689,0.441535022,0.46891071600000006,0.562368586
6690,0.44152719599999996,0.46902434,0.562476002
6691,0.44175126,0.469132818,0.562532208
6692,0.44213903600000004,0.469114594,0.5625107220000001
6693,0.442438644,0.469103956,0.562434572
6694,0.442648618,0.469087236,0.562342516
6695,0.44282925400000006,0.46897088400000003,0.5623751
6696,0.44303215,0.468810794,0.56246712
6697,0.443124976,0.46870685,0.5626093600000001
6698,0.44312926599999997,0.46878383,0.5627391
6699,0.443210696,0.46888419400000003,0.56287752
6700,0.443341464,0.468991316,0.5629694
6701,0.44355271199999996,0.46907264400000004,0.56300442
6702,0.44366267800000003,0.46912358400000004,0.5630438
6703,0.44369280600000005,0.469004906,0.56304252
6704,0.44354755599999995,0.46876352400000004,0.5629106199999999
6705,0.443432064,0.46855811199999997,0.5628569800000001
6706,0.44325201599999997,0.468370856,0.562824
6707,0.44295941400000005,0.468146372,0.5628286
6708,0.442635052,0.46795096,0.56272652
6709,0.442275482,0.46787188,0.5626875600000001
6710,0.442024016,0.46785494,0.56262036
6711,0.441741832,0.46784293400000004,0.56252124
6712,0.44148258999999995,0.467858002,0.56221046
6713,0.441376038,0.46787429199999997,0.56185058
6714,0.441388038,0.467809598,0.56158698
6715,0.441421898,0.467882806,0.56134436
6716,0.44158009,0.46804641799999996,0.5611069599999999
6717,0.44173007599999997,0.46835773199999997,0.56106952
6718,0.441898778,0.468559236,0.5611649599999999
6719,0.441945196,0.468826604,0.56130736
6720,0.441791598,0.46917914600000005,0.56146196
6721,0.441652878,0.469389624,0.5617000999999999
6722,0.441422094,0.4695805,0.56176828
6723,0.441203886,0.46963759600000005,0.5618725
6724,0.44094808999999996,0.469754316,0.5618776400000001
6725,0.440811302,0.469884046,0.5618204
6726,0.440640866,0.469970386,0.56158184
6727,0.440566504,0.469921238,0.561272474
6728,0.44028743800000003,0.469787136,0.56097504
6729,0.43990419199999997,0.469566206,0.560681546
6730,0.43948084600000004,0.46930527,0.560542568
6731,0.439123032,0.46893682,0.560260624
6732,0.43885644999999995,0.468616072,0.560069096
6733,0.43869206,0.46829985999999996,0.559930048
6734,0.43862126,0.468129032,0.559820624
6735,0.438635508,0.468005812,0.559652394
6736,0.438613086,0.467868074,0.559401582
6737,0.438507236,0.46771201599999995,0.559367048
6738,0.43833443600000005,0.467590844,0.559110898
6739,0.438194622,0.46760182800000005,0.558893806
6740,0.438282504,0.46751288199999996,0.558538628
6741,0.438592728,0.467370524,0.558138676
6742,0.43887251,0.467304764,0.557740684
6743,0.43917791,0.467357008,0.557566548
6744,0.43951042199999996,0.467219456,0.557462428
6745,0.439864758,0.467156156,0.557298494
6746,0.44001264,0.467181772,0.5572130080000001
6747,0.44012326199999996,0.467267904,0.557334938
6748,0.44029805000000005,0.467525848,0.557641592
6749,0.440240698,0.467699502,0.5580075099999999
6750,0.44002858599999994,0.46795306799999997,0.558342322
6751,0.43998111199999995,0.468239004,0.558529926
6752,0.439867408,0.468672224,0.558643354
6753,0.439661558,0.468938944,0.5588139240000001
6754,0.43946384,0.46916048600000004,0.558884202
6755,0.439499428,0.46946964399999996,0.558762934
6756,0.439409736,0.469850764,0.558716252
6757,0.439316726,0.469935232,0.5587707160000001
6758,0.43931499,0.470143648,0.558710148
6759,0.43919645199999996,0.47026714599999997,0.5585952679999999
6760,0.438976904,0.470385472,0.558437996
6761,0.43876879799999996,0.47047204800000003,0.558535988
6762,0.438616988,0.470382682,0.558468074
6763,0.43849793400000003,0.470232734,0.55828595
6764,0.43827115,0.46985512,0.558205696
6765,0.438204498,0.46958498,0.55808543
6766,0.438117026,0.46932449,0.558171206
6767,0.437989428,0.46909532400000004,0.558241306
6768,0.437933212,0.46885853,0.558339144
6769,0.437873736,0.468753384,0.55848871
6770,0.437802534,0.468784618,0.558479726
6771,0.43765600800000004,0.46893871,0.558405876
6772,0.43748297399999997,0.46903947199999996,0.5584466
6773,0.437451996,0.46923816199999996,0.5586342479999999
6774,0.437463266,0.46940967200000006,0.55865739
6775,0.437509752,0.46943344400000003,0.558692682
6776,0.43756481399999997,0.469387386,0.558718014
6777,0.43769979800000003,0.469233766,0.5586679920000001
6778,0.43778468000000004,0.469073912,0.55864428
6779,0.437844946,0.46885983400000003,0.55875715
6780,0.437865366,0.468639972,0.558905638
6781,0.437926394,0.46840855400000003,0.558880884
6782,0.43792718,0.46832132600000004,0.558873116
6783,0.43790006,0.46836042399999994,0.558829304
6784,0.437928632,0.46838517199999996,0.558496138
6785,0.438054172,0.468324066,0.557993382
6786,0.43821931999999997,0.468180436,0.557539024
6787,0.43823088,0.468168644,0.557266692
6788,0.438347274,0.46812753399999996,0.556975096
6789,0.438429784,0.467928064,0.5567615380000001
6790,0.43851582800000005,0.46777675799999996,0.556447834
6791,0.438651184,0.467651142,0.556263894
6792,0.43873393200000005,0.46754903400000003,0.55602002
6793,0.43899268399999997,0.467462072,0.55572178
6794,0.439106698,0.4674543,0.55548054
6795,0.43919157,0.467496698,0.5553224
6796,0.439210158,0.467368746,0.55532184
6797,0.43921058,0.467375136,0.55535756
6798,0.43942296,0.46755641400000003,0.5554794
6799,0.439452662,0.467926396,0.55560682
6800,0.439451126,0.468366468,0.5557666
6801,0.43956481799999997,0.46878716,0.55610178
6802,0.439655814,0.46925205,0.55629904
6803,0.43974617600000004,0.469507866,0.55659172
6804,0.43968463399999996,0.46975503,0.5567591199999999
6805,0.43966369,0.47002279999999996,0.5568291
6806,0.43967390799999995,0.470316958,0.5567700800000001
6807,0.43987574799999996,0.470667174,0.5566993
6808,0.439992084,0.47088681200000004,0.55671876
6809,0.44024335800000003,0.470982352,0.55682698
6810,0.44040182799999994,0.471071982,0.556949
6811,0.44053708399999997,0.470979118,0.55706492
6812,0.44064297199999997,0.470973202,0.5571597
6813,0.44077955799999996,0.47067358800000003,0.55727824
6814,0.440822644,0.47043509,0.5576395000000001
6815,0.440799676,0.470189568,0.55801166
6816,0.44090468,0.469940698,0.55834578
6817,0.441005382,0.469799992,0.55857486
6818,0.441096146,0.46981898,0.55873188
6819,0.441209364,0.469892124,0.5588487
6820,0.44126532599999996,0.469959092,0.5589162000000001
6821,0.44123567399999997,0.46998049199999997,0.55908126
6822,0.44117397599999997,0.47008069599999996,0.55916468
6823,0.44099426999999997,0.470179474,0.55912678
6824,0.44096401399999996,0.470315862,0.55908152
6825,0.441017552,0.47045725400000005,0.55888138
6826,0.44103631200000004,0.470566636,0.5588251799999999
6827,0.44108445199999996,0.47064417399999997,0.5587895
6828,0.441075274,0.47056674200000004,0.55864498
6829,0.441160798,0.470416162,0.5584183199999999
6830,0.4409987,0.47032116199999996,0.5584033
6831,0.440911228,0.470226582,0.5586422
6832,0.440764534,0.470262488,0.5587597
6833,0.440724104,0.47024104799999994,0.55880386
6834,0.440534448,0.47028375599999994,0.55886934
6835,0.44037578600000005,0.470330018,0.5590319
6836,0.440235136,0.470374648,0.55914462
6837,0.44012314199999997,0.47047241999999995,0.55903698
6838,0.44005647,0.47048781999999995,0.55904224
6839,0.43989945599999997,0.47048194000000004,0.5589034199999999
6840,0.439711254,0.47052696,0.5587966999999999
6841,0.439565466,0.47049135999999997,0.5586161
6842,0.439404756,0.47050026,0.55837128
6843,0.439231328,0.47056702,0.55814184
6844,0.439005298,0.47059910000000005,0.55799294
6845,0.438724352,0.47075885999999995,0.55774696
6846,0.43851821,0.47079874,0.55753076
6847,0.438309184,0.47072918,0.5574407
6848,0.43818298,0.47056952,0.5574688
6849,0.438139066,0.47044534,0.5575019600000001
6850,0.438072984,0.47022528,0.55734518
6851,0.438080838,0.46992399999999995,0.55720304
6852,0.438056282,0.46976495999999995,0.55704212
6853,0.438097954,0.46961778000000004,0.5568278
6854,0.43801059999999997,0.46964098,0.55651986
6855,0.438093578,0.46963326,0.55611408
6856,0.438201138,0.46954611999999996,0.5558243
6857,0.438267332,0.46935574,0.555754
6858,0.438154914,0.46922576,0.5557379
6859,0.43826805399999996,0.4694165,0.55572054
6860,0.43842740599999996,0.46945836,0.5558122999999999
6861,0.438493372,0.46952599999999994,0.55579508
6862,0.43850289000000003,0.46948746,0.5558008
6863,0.438534106,0.46954637999999993,0.5555424999999999
6864,0.438567514,0.4694053,0.55529982
6865,0.43857112200000004,0.46927714000000004,0.55505552
6866,0.438578752,0.46922212,0.5548743
6867,0.43874446,0.46916082000000003,0.5547727600000001
6868,0.43870771,0.46912386,0.55480276
6869,0.438751046,0.46900498,0.55507988
6870,0.43874673399999997,0.46895131999999995,0.55521158
6871,0.43881209,0.46902034,0.55539436
6872,0.43875256,0.46908558,0.55559972
6873,0.43872207199999996,0.46921612,0.5557491
6874,0.438715994,0.46928676,0.55594344
6875,0.438569916,0.4692331,0.55614962
6876,0.43843046199999997,0.46934339999999997,0.55630978
6877,0.43835694599999997,0.46949468000000005,0.55640646
6878,0.438430864,0.46964682599999996,0.5565045200000001
6879,0.43838319800000003,0.469647188,0.55652072
6880,0.438382688,0.46976123000000003,0.55661728
6881,0.438400156,0.469826648,0.55681886
6882,0.438447938,0.46995337,0.55702072
6883,0.43863987000000004,0.469987158,0.55725554
6884,0.438725112,0.470070974,0.5574044
6885,0.438780176,0.470242604,0.55744328
6886,0.43874693600000003,0.47050645199999996,0.55743852
6887,0.438723472,0.470854328,0.55726452
6888,0.438655262,0.471247236,0.5572372400000001
6889,0.438482774,0.471662494,0.5573357
6890,0.438477442,0.47200422000000003,0.55736334
6891,0.438564982,0.472252558,0.55736782
6892,0.43886749999999997,0.472460676,0.5573524
6893,0.439122602,0.47258718,0.55735366
6894,0.43930190799999996,0.472600914,0.55746966
6895,0.43949095,0.472629088,0.55754182
6896,0.439503866,0.47268080599999995,0.55773784
6897,0.43959014799999996,0.47271886799999996,0.55801804
6898,0.439381148,0.47276727199999996,0.5581516
6899,0.439172724,0.47271428200000004,0.55820174
6900,0.438848492,0.47265397200000003,0.55814986
6901,0.438661192,0.472568182,0.55791864
6902,0.438636304,0.47242542800000004,0.55770664
6903,0.438644724,0.47237102999999997,0.55740452
6904,0.43871214199999997,0.472201204,0.5570775
6905,0.43879787,0.472221272,0.55681644
6906,0.438908264,0.47211864,0.5565342600000001
6907,0.438926674,0.471959364,0.55628886
6908,0.438796454,0.471791654,0.5560936000000001
6909,0.43869329,0.47181362800000004,0.5560144
6910,0.438516964,0.471962014,0.55600922
6911,0.43831883400000005,0.47203019599999996,0.55603166
6912,0.438145154,0.472082468,0.5561372
6913,0.437989216,0.472211128,0.55632972
6914,0.437914276,0.472259184,0.55654024
6915,0.43795404,0.472428728,0.55655866
6916,0.43800115,0.47252436400000003,0.5565914
6917,0.43817269799999997,0.472520472,0.5567081
6918,0.438287528,0.472375562,0.55686148
6919,0.43837233,0.47212228600000006,0.55698896
6920,0.43843644,0.471877966,0.55705816
6921,0.438413342,0.471597062,0.55713578
6922,0.438495744,0.471500112,0.55724376
6923,0.438447208,0.47144990800000003,0.5571036
6924,0.43852038800000004,0.471441228,0.55690792
6925,0.43867209199999996,0.471381504,0.55669978
6926,0.438636712,0.47132750199999995,0.55661122
6927,0.438652434,0.471316384,0.55632824
6928,0.43868569999999996,0.471270236,0.55603764
6929,0.438822532,0.471176634,0.55586446
6930,0.438793774,0.471004298,0.55559998
6931,0.43884075600000005,0.470722738,0.5553829
6932,0.43882042400000004,0.47038792399999996,0.5551470599999999
6933,0.43888314800000006,0.47008983800000004,0.55500098
6934,0.439011362,0.46986286200000005,0.5549025000000001
6935,0.439265626,0.46972198200000004,0.5547481
6936,0.439374308,0.4697115,0.55456858
6937,0.43929902400000004,0.469765446,0.55454948
6938,0.439127044,0.4697836,0.5543939600000001
6939,0.43897452600000003,0.4697328,0.55425008
6940,0.43877744399999996,0.469614598,0.5542386
6941,0.43846816600000005,0.469365158,0.55432578
6942,0.43823007599999997,0.46912686200000003,0.55438806
6943,0.43817431,0.4690455,0.55454152
6944,0.438021556,0.469012332,0.55465888
6945,0.437886272,0.46893368800000007,0.554774
6946,0.43778279,0.468838156,0.5548129
6947,0.437741302,0.468816334,0.55485704
6948,0.43755650199999996,0.46890354199999995,0.55497638
6949,0.43728851399999996,0.46895375799999994,0.55492782
6950,0.43721918600000004,0.46897382,0.5548455
6951,0.437160588,0.46889896,0.55468034
6952,0.436998618,0.46875678,0.55447762
6953,0.436955868,0.46857136,0.55418652
6954,0.437015054,0.46822878,0.55393782
6955,0.43714000599999997,0.46791226,0.5537544600000001
6956,0.437156124,0.46762884,0.5535971
6957,0.43725469599999994,0.46754094,0.55341998
6958,0.43715148,0.46754122000000004,0.55331834
6959,0.43705098,0.46749218,0.5532016200000001
6960,0.436944978,0.46737776,0.5531174999999999
6961,0.436851328,0.46728786,0.55334882
6962,0.436783068,0.46719366,0.5535119000000001
6963,0.43675105000000003,0.46721524000000003,0.55377062
6964,0.436936048,0.46724200000000005,0.5538865
6965,0.43712612399999995,0.46742998,0.5540360599999999
6966,0.43715893,0.46757302,0.55424874
6967,0.43728710800000004,0.46765334000000003,0.55452004
6968,0.43739616,0.46777946,0.5547633
6969,0.437532438,0.46781356,0.55492584
6970,0.437505922,0.46778398000000004,0.55502544
6971,0.437656966,0.46747618,0.55507272
6972,0.437641738,0.4672565,0.5551462
6973,0.43761804,0.46720992,0.5551847200000001
6974,0.43753632000000003,0.4671791,0.55514858
6975,0.43741665599999996,0.4670527,0.555142
6976,0.437350642,0.46687106,0.55530624
6977,0.43734324399999996,0.46673963999999996,0.55559218
6978,0.43723674799999995,0.46674382000000003,0.55583328
6979,0.43718249200000003,0.46675544,0.55607504
6980,0.43709972,0.46670192,0.5564652800000001
6981,0.437129076,0.46667736,0.55678822
6982,0.437118976,0.4667129,0.55691468
6983,0.437108972,0.466725,0.55687122
6984,0.43725401599999997,0.46657602,0.5568513
6985,0.437518868,0.46658125999999994,0.5568074399999999
6986,0.43770037,0.46654778,0.5567350600000001
6987,0.437839538,0.46650011999999996,0.5565428
6988,0.437975598,0.46648905999999996,0.55632544
6989,0.437978834,0.46640068,0.55613446
6990,0.43795652599999996,0.46647942,0.556004
6991,0.438039316,0.4665396,0.5560213199999999
6992,0.438289884,0.46656534,0.556272
6993,0.438548814,0.46661168,0.5565014
6994,0.43855020000000006,0.46661262000000003,0.55669942
6995,0.438658648,0.46662018000000005,0.5568953799999999
6996,0.43884119400000005,0.46652743999999996,0.55713518
6997,0.438963342,0.4663684,0.5572299000000001
6998,0.439037644,0.46623148000000003,0.55725734
6999,0.439162064,0.46613894,0.55725674
7000,0.43947452200000003,0.46622118,0.5573077200000001
7001,0.43974823999999996,0.46627251999999997,0.55738798
7002,0.44006414,0.46625726,0.5574948599999999
7003,0.440525222,0.46611446,0.55745714
7004,0.440935924,0.46595036,0.55729216
7005,0.44139428799999997,0.46585154,0.5572136
7006,0.44174359799999996,0.46587858,0.5573178200000001
7007,0.44196139799999995,0.46590372,0.55735598
7008,0.442023344,0.46588382,0.5574142
7009,0.44206668,0.46591658,0.55746282
7010,0.442096384,0.46611554,0.55751186
7011,0.442127204,0.46621292,0.5575202
7012,0.44199953999999997,0.46634076,0.5576416
7013,0.442001164,0.4663721,0.55771646
7014,0.441898704,0.46640576,0.55765654
7015,0.441868856,0.46625898,0.55755456
7016,0.441981798,0.46599712000000004,0.5575053
7017,0.442368066,0.46560995999999993,0.55760946
7018,0.44285297399999995,0.46533070000000004,0.55763822
7019,0.443412324,0.46496864000000004,0.5576325599999999
7020,0.44384436200000005,0.46462938000000004,0.5575990399999999
7021,0.444235944,0.46459048000000003,0.55749576
7022,0.444612702,0.46466998,0.55740996
7023,0.44493902599999996,0.46482586,0.5574868
7024,0.44521733599999996,0.46496245999999997,0.5577542
7025,0.44543771,0.4650695,0.5581661600000001
7026,0.44564906200000004,0.4651869,0.5585291
7027,0.445728226,0.46518936000000005,0.5588275
7028,0.445660746,0.46513686,0.55927064
7029,0.44567036600000004,0.46498498,0.55962254
7030,0.445646638,0.46472714000000004,0.56002424
7031,0.44563578219999994,0.46471288,0.5602396199999999
7032,0.4453920706,0.46464536,0.56026676
7033,0.445251608,0.46462198,0.5603045799999999
7034,0.4453240366,0.46460228000000003,0.56017368
7035,0.44533501999999997,0.46458745999999995,0.56006318
7036,0.445416582,0.46464108000000004,0.55990182
7037,0.445571638,0.46448666000000005,0.5598215
7038,0.44550584,0.46442254,0.55979422
7039,0.445363228,0.46446142,0.5596716
7040,0.44509300599999996,0.4643645,0.55956248
7041,0.44488479200000003,0.46433528,0.5593699999999999
7042,0.44459164799999995,0.4641258,0.55924306
7043,0.44440258200000005,0.46408016,0.55923412
7044,0.444388736,0.464032,0.55916312
7045,0.44443522799999996,0.46410468800000004,0.55927506
7046,0.444301344,0.464358288,0.55952908
7047,0.444177974,0.46452484400000005,0.55980594
7048,0.443991688,0.46467162199999995,0.55996028
7049,0.44380978,0.464772676,0.56004112
7050,0.44359809,0.464834632,0.5601915
7051,0.443410552,0.46498330600000004,0.5601904600000001
7052,0.443242574,0.46517556800000004,0.56006136
7053,0.443204766,0.465377364,0.5599179
7054,0.44311272799999996,0.465652102,0.55973652
7055,0.442995238,0.46598511000000004,0.5596402
7056,0.443007956,0.466213366,0.55963778
7057,0.443067436,0.466313428,0.55967324
7058,0.44315824800000003,0.466180596,0.5595812800000001
7059,0.443303826,0.46613300799999996,0.55957764
7060,0.44342894800000004,0.466076416,0.55966806
7061,0.443625842,0.46601995,0.55966226
7062,0.443716592,0.46609512399999997,0.55957276
7063,0.44373339800000006,0.46614068000000003,0.55956716
7064,0.443736454,0.466386688,0.5595699
7065,0.443670574,0.466622172,0.55973248
7066,0.44376302,0.46668987,0.55996082
7067,0.44375637599999995,0.466691722,0.56004558
7068,0.443576862,0.46671958199999997,0.5600726
7069,0.44363960399999997,0.466697048,0.5599548999999999
7070,0.44377608199999996,0.46649764,0.5598111800000001
7071,0.44397999400000004,0.466278552,0.55965452
7072,0.444026228,0.466171024,0.5596266599999999
7073,0.444170004,0.46617097799999996,0.5596350600000001
7074,0.444305436,0.466253388,0.5596988
7075,0.444296012,0.466439344,0.55981514
7076,0.444108284,0.4666263,0.55996412
7077,0.443844984,0.4666475,0.56023836
7078,0.44353159400000003,0.46667538000000003,0.5604283
7079,0.44315196999999995,0.46656718599999997,0.56068928
7080,0.442731684,0.46647952,0.56087238
7081,0.442311828,0.46634718,0.56091994
7082,0.441901354,0.46625481999999996,0.5610152
7083,0.441551884,0.46607668,0.56097062
7084,0.441308916,0.46587206000000003,0.5609806
7085,0.44113525000000003,0.46567286,0.56087474
7086,0.44091507,0.46551326000000004,0.56075672
7087,0.440771462,0.46531964000000003,0.5607421
7088,0.44071604200000003,0.46513818,0.56065866
7089,0.440659908,0.46488135999999997,0.5605222400000001
7090,0.44050236,0.4646555,0.5603226
7091,0.44045282399999997,0.46451672,0.5602474399999999
7092,0.44046720199999995,0.46444508,0.56025612
7093,0.440437864,0.4644891,0.56016594
7094,0.44011190999999994,0.46453546,0.5601284
7095,0.43970213,0.46458636,0.56007332
7096,0.43938831,0.46472806,0.5600876
7097,0.439142864,0.46475164,0.56000462
7098,0.43889459399999997,0.46475727999999994,0.55996598
7099,0.438742332,0.4647486,0.56001148
7100,0.438718844,0.46482294,0.56002252
7101,0.438854854,0.46495888,0.5601965799999999
7102,0.43876223400000003,0.46512318,0.56029168
7103,0.438663378,0.46520336,0.560231
7104,0.438699188,0.46520498000000005,0.5602115400000001
7105,0.43879486999999995,0.46502932,0.56024604
7106,0.43886104400000003,0.46472880000000005,0.5602883200000001
7107,0.43899918800000004,0.46436934,0.5604003399999999
7108,0.439167882,0.46399482,0.56045798
7109,0.43934345999999996,0.46361428,0.56056398
7110,0.4396131,0.46334818,0.56067364
7111,0.439804288,0.46318486,0.56097798
7112,0.439871332,0.46315966000000003,0.56124504
7113,0.43973460400000003,0.46311875999999996,0.56170136
7114,0.439661878,0.46311135999999997,0.5619598
7115,0.439745152,0.46294086,0.56212184
7116,0.439714888,0.46273472,0.5622031599999999
7117,0.439745992,0.46259037999999997,0.56235006
7118,0.439752286,0.46248468000000004,0.56256922
7119,0.43978625800000004,0.46246618,0.5625132399999999
7120,0.439826534,0.46246516,0.56245574
7121,0.439861194,0.4625479,0.5623793
7122,0.439872892,0.46266414,0.56237036
7123,0.43992786,0.46257903999999994,0.5623171
7124,0.43990115199999996,0.46235307999999997,0.5622088000000001
7125,0.43989164000000003,0.46199168,0.56227474
7126,0.43975199400000003,0.46148484,0.56239518
7127,0.43963137199999996,0.460942828,0.56252954
7128,0.439569608,0.460376082,0.56265404
7129,0.439571198,0.459799358,0.56265466
7130,0.43937295800000004,0.459195624,0.56267308
7131,0.439122876,0.45864482799999995,0.56265532
7132,0.43895055,0.458238964,0.56260592
7133,0.43878850999999996,0.457871616,0.56267274
7134,0.438571108,0.457565076,0.56290038
7135,0.43836374399999994,0.457330074,0.5631345600000001
7136,0.43831439600000005,0.45723005200000005,0.5633131800000001
7137,0.438338954,0.457088508,0.56342686
7138,0.4383495,0.456994492,0.56351946
7139,0.438428708,0.45690887799999996,0.56361734
7140,0.438374888,0.456794382,0.56362248
7141,0.43848192599999997,0.45673886799999996,0.56345466
7142,0.438651706,0.456718406,0.56332006
7143,0.43891136799999997,0.456607714,0.56317216
7144,0.439129344,0.456617348,0.56310442
7145,0.43936622599999997,0.45678705000000003,0.5631223599999999
7146,0.43940505,0.45692898,0.5631676999999999
7147,0.439343594,0.457016432,0.56324896
7148,0.43932129600000003,0.457293194,0.56320392
7149,0.439158024,0.457522442,0.5631366
7150,0.438939916,0.457664974,0.56304354
7151,0.43867836400000004,0.45783655,0.562982
7152,0.438605088,0.45797994000000003,0.5629567200000001
7153,0.438623726,0.457969686,0.56298688
7154,0.438717254,0.458030628,0.56295186
7155,0.43904232,0.458090494,0.5627665199999999
7156,0.439359306,0.458071372,0.56262732
7157,0.439607828,0.45799460799999997,0.56250364
7158,0.439917116,0.45789619000000004,0.5622062
7159,0.44019415199999995,0.457931338,0.56199564
7160,0.44033974200000003,0.45804239199999996,0.56177626
7161,0.44033547,0.458338228,0.56158032
7162,0.44009685,0.458631326,0.56143762
7163,0.439923178,0.45901754599999994,0.5612406
7164,0.439658508,0.45937735,0.561194
7165,0.43943858999999996,0.45959762400000004,0.56127874
7166,0.439308182,0.459859504,0.56143248
7167,0.439177368,0.460112786,0.56144782
7168,0.438983112,0.460328616,0.5613180799999999
7169,0.438820232,0.46044609000000003,0.56108102
7170,0.43859495600000004,0.46052599,0.56104248
7171,0.438472918,0.460697938,0.56111784
7172,0.4383625,0.460837066,0.5612993799999999
7173,0.438333276,0.460926012,0.56137698
7174,0.43838976799999996,0.461023996,0.56131998
7175,0.438515066,0.46106428,0.56131696
7176,0.438638798,0.4611827,0.56115538
7177,0.43891009799999997,0.46123892,0.56102774
7178,0.439264792,0.46122396000000004,0.56088792
7179,0.439597628,0.46135371999999997,0.56082648
7180,0.439824986,0.46145428000000005,0.56077412
7181,0.44006369,0.46170878000000004,0.5607265
7182,0.440160944,0.46219520000000003,0.5608379
7183,0.440172406,0.46270654,0.560935
7184,0.440130952,0.46327996,0.56091682
7185,0.44006101200000003,0.46383132000000005,0.5610638
7186,0.440068158,0.46434756,0.56125056
7187,0.44009776,0.46460714000000003,0.5614068
7188,0.440106664,0.46494982,0.56153074
7189,0.44008423999999996,0.46523798,0.56164868
7190,0.43981546800000004,0.46539368000000003,0.56181074
7191,0.43949195799999996,0.46550182,0.5618898999999999
7192,0.439278464,0.4654566,0.5620896400000001
7193,0.439022374,0.4655212,0.56220808
7194,0.438943076,0.46542382000000004,0.56211838
7195,0.438897574,0.46523274000000003,0.56215934
7196,0.438922636,0.46525025999999997,0.5622157
7197,0.438892028,0.46532248000000004,0.56220044
7198,0.43875178,0.46545230000000004,0.56213612
7199,0.438781526,0.46556981999999997,0.5619417
7200,0.43877717,0.46559252,0.56181456
7201,0.43870821200000004,0.46565376,0.56155446
7202,0.43855289399999997,0.46570466000000005,0.56134472
7203,0.43847010599999997,0.46563186,0.56106736
7204,0.438229714,0.46572422,0.5607521599999999
7205,0.438147504,0.46590746000000005,0.56065966
7206,0.43796259800000004,0.46616396000000004,0.56056894
7207,0.43779820799999997,0.46644838,0.56039724
7208,0.437631606,0.46661119999999995,0.5603222800000001
7209,0.437501304,0.46676628000000003,0.5602557
7210,0.437295366,0.46691901999999996,0.56028254
7211,0.437092054,0.46699086,0.5603387200000001
7212,0.436949694,0.4670764,0.56045592
7213,0.43690396,0.4672943,0.56063404
7214,0.43681916800000004,0.467548,0.56075046
7215,0.436659764,0.46760686,0.5607259
7216,0.436449896,0.46761332000000005,0.5606308
7217,0.43618188799999996,0.46763896000000005,0.56039648
7218,0.436002772,0.46771264,0.56007928
7219,0.435894542,0.46776868,0.5597507199999999
7220,0.43584570400000006,0.46774948,0.55958252
7221,0.43566191,0.4677443,0.55956098
7222,0.435422734,0.46773394,0.55953204
7223,0.43537261199999994,0.46768358,0.55971654
7224,0.43543084,0.46761756,0.55997132
7225,0.435430912,0.46757196,0.56033678
7226,0.4355181,0.46753765999999997,0.56063272
7227,0.435822888,0.4674433,0.56099594
7228,0.43618367399999997,0.46738303999999997,0.56125494
7229,0.436532102,0.46748696,0.56160098
7230,0.43685685,0.46757806,0.56200252
7231,0.437213334,0.467635,0.56231234
7232,0.43748866,0.46764816000000003,0.56248236
7233,0.437760738,0.46772862000000004,0.56256484
7234,0.438078334,0.46779592000000003,0.56256306
7235,0.438412302,0.46784194,0.5624859999999999
7236,0.43877743799999996,0.46790743999999995,0.56238106
7237,0.439180984,0.46801828,0.5624023
7238,0.439343476,0.46807077999999996,0.56245794
7239,0.439450182,0.46799019999999997,0.56241376
7240,0.43938919,0.46776758,0.56249076
7241,0.439392542,0.46754387999999997,0.56245164
7242,0.43933918,0.46714468,0.56244764
7243,0.43937262,0.46662344,0.56233098
7244,0.439350068,0.46619316,0.56232806
7245,0.439488276,0.46586656,0.5621878
7246,0.439516364,0.46551558,0.56209254
7247,0.43948536400000004,0.46521384,0.5619352599999999
7248,0.439391022,0.46495508,0.56166312
7249,0.439293628,0.46471658,0.56143272
7250,0.439177506,0.46443018,0.56121528
7251,0.439099588,0.46426824000000005,0.56099584
7252,0.439086698,0.46423434,0.5607495
7253,0.439113972,0.46433396000000005,0.5604862399999999
7254,0.43920107199999997,0.46435414,0.56020804
7255,0.439393904,0.46446066,0.55998948
7256,0.439499922,0.46466778,0.5599753199999999
7257,0.4395254,0.46488411999999996,0.55988352
7258,0.43949320000000003,0.46498024,0.55978706
7259,0.43936585,0.4651536,0.5597495
7260,0.43916351,0.4654394,0.55980802
7261,0.438901296,0.46570116,0.55981662
7262,0.438647822,0.46589371999999996,0.55992208
7263,0.438406464,0.46593552000000005,0.56006518
7264,0.43816284600000005,0.4659915,0.56002054
7265,0.437922966,0.46607978000000005,0.5598989799999999
7266,0.43775137399999997,0.466072354,0.55971996
7267,0.437817276,0.46615648,0.5595866
7268,0.43788761600000004,0.46611252200000003,0.5593963200000001
7269,0.43802402,0.466116848,0.5589927
7270,0.43807797800000003,0.466082336,0.5587556
7271,0.438104012,0.46619464,0.55861404
7272,0.437992666,0.466287874,0.55833566
7273,0.438012954,0.46634369800000003,0.55815018
7274,0.43794531200000003,0.46636224,0.55800342
7275,0.437983376,0.46639968000000004,0.5579031799999999
7276,0.438003674,0.46647772000000004,0.55761856
7277,0.438140168,0.46653553999999997,0.55734898
7278,0.43825690199999995,0.46661278,0.55713374
7279,0.43830020199999997,0.46683776,0.5567943
7280,0.438247816,0.46696272,0.55649588
7281,0.438105592,0.46698976000000003,0.55643462
7282,0.437917212,0.46709634,0.55657982
7283,0.437590778,0.46716972,0.55670516
7284,0.437350372,0.46716852000000003,0.55692414
7285,0.437182914,0.46713355999999995,0.5572742
7286,0.43696448600000004,0.46715362,0.5576437200000001
7287,0.43682205199999996,0.46711852,0.55788682
7288,0.436652314,0.46698603999999994,0.558028
7289,0.43649233600000004,0.46670140000000004,0.55816312
7290,0.43612366399999997,0.4663749,0.5581754800000001
7291,0.435796596,0.46609305999999995,0.5581382
7292,0.435471234,0.46598407999999997,0.55814412
7293,0.435177044,0.46597340000000004,0.5581345600000001
7294,0.43484147399999995,0.46595282,0.55811562
7295,0.43469973,0.46595024,0.55809472
7296,0.434638912,0.46590277999999996,0.5580687
7297,0.43472895,0.4659223,0.55823074
7298,0.434797142,0.46590708,0.5583325
7299,0.43497044799999995,0.46592184000000003,0.55844168
7300,0.43506683799999996,0.46583705999999997,0.5585448199999999
7301,0.435191092,0.46585328,0.55871612
7302,0.435304886,0.46592664,0.5588436
7303,0.43533680599999997,0.46593935999999997,0.55901152
7304,0.43541915400000003,0.46603984,0.5592973400000001
7305,0.435473448,0.46611171999999995,0.5595724599999999
7306,0.435599712,0.46628280000000005,0.55986912
7307,0.43576192399999997,0.46656006,0.56006778
7308,0.435809128,0.46678454,0.56018918
7309,0.435946006,0.46698611999999995,0.56028088
7310,0.435970308,0.46727364,0.56041158
7311,0.43606783800000004,0.46763089999999996,0.5605876599999999
7312,0.43613849000000005,0.4678727,0.56090176
7313,0.43618299800000004,0.467907742,0.56126886
7314,0.436160318,0.467760336,0.5616144200000001
7315,0.436187638,0.46778867599999996,0.5620124599999999
7316,0.436225338,0.46775404600000003,0.5623979
7317,0.43618366999999997,0.46773333,0.56260318
7318,0.436018428,0.46776518,0.56279956
7319,0.436034644,0.467873756,0.56296914
7320,0.436289606,0.46798899,0.5630554
7321,0.43656251599999996,0.46799227600000004,0.5632667
7322,0.43693644200000004,0.46814243,0.5632325
7323,0.43736145200000004,0.468279576,0.56329896
7324,0.43784259200000003,0.46842185999999997,0.56336876
7325,0.4382083,0.468600348,0.56336462
7326,0.438520924,0.46902212400000004,0.56346172
7327,0.438832768,0.46920914,0.56347022
7328,0.439089206,0.46920039199999997,0.56360106
7329,0.43928146599999995,0.469148324,0.5637786
7330,0.43946954,0.469043602,0.56393596
7331,0.439764638,0.468976792,0.5641094799999999
7332,0.440091032,0.46888103200000003,0.5641927
7333,0.44054160600000003,0.468961454,0.56439306
7334,0.440805914,0.46916388400000003,0.56455162
7335,0.440872728,0.469316982,0.56469956
7336,0.44079797,0.469379116,0.5648514800000001
7337,0.440683552,0.46930805,0.56498128
7338,0.440535018,0.46931604200000004,0.56515388
7339,0.44046881800000004,0.46948529800000005,0.5651898599999999
7340,0.44047368400000003,0.469730706,0.56519964
7341,0.440696266,0.47004669,0.56523938
7342,0.440831754,0.470455516,0.56522768
7343,0.44098626199999996,0.470798092,0.56519526
7344,0.440909778,0.4709951,0.56533174
7345,0.440879794,0.47105902800000005,0.56535444
7346,0.440856538,0.47119215400000003,0.5655488599999999
7347,0.440848296,0.47129564,0.5656858
7348,0.440781964,0.47131644799999994,0.56585822
7349,0.44069313200000004,0.47130259,0.56604752
7350,0.440572082,0.471313146,0.56622034
7351,0.44049774599999997,0.471438214,0.56634856
7352,0.440391292,0.471519926,0.5662926
7353,0.44033134599999996,0.471665604,0.5662778199999999
7354,0.44014844799999997,0.47196153199999996,0.56616268
7355,0.439970198,0.47222473600000003,0.56606956
7356,0.43975602799999997,0.47228250000000005,0.56599776
7357,0.43958208,0.472218702,0.56600942
7358,0.439210066,0.47223024799999996,0.56610612
7359,0.43887757200000005,0.47229486000000004,0.5661466
7360,0.43862735799999997,0.47231630799999996,0.56619122
7361,0.43851619599999997,0.472259076,0.56634546
7362,0.43843368,0.472104544,0.56663758
7363,0.438326068,0.4719899,0.56687492
7364,0.43822449599999996,0.4717712,0.56701852
7365,0.43821868399999997,0.47147945999999996,0.56716714
7366,0.43812917,0.47131328000000006,0.5674237200000001
7367,0.437850246,0.47132975600000004,0.56765662
7368,0.437604886,0.471331126,0.56783284
7369,0.437455354,0.47131948,0.56804656
7370,0.437187788,0.47124153999999996,0.5683798
7371,0.436886234,0.47126498,0.56848244
7372,0.43676363199999996,0.4711173,0.5685289
7373,0.43680252199999997,0.47097918,0.5685927199999999
7374,0.436796662,0.47096914,0.5687156800000001
7375,0.43688556,0.47113822,0.5689098
7376,0.437040844,0.47139536,0.56902988
7377,0.43719775400000005,0.471652698,0.56912898
7378,0.43723669,0.471923172,0.56913674
7379,0.437190618,0.472021504,0.56919862
7380,0.437103428,0.47209386000000003,0.56917444
7381,0.436974646,0.472110054,0.56921862
7382,0.43689404000000004,0.471971434,0.56923372
7383,0.436924366,0.471797746,0.56933972
7384,0.436881402,0.47184414,0.5695072
7385,0.43687818,0.47190929400000003,0.56960828
7386,0.437080312,0.47191974999999997,0.56974696
7387,0.437396362,0.47195391000000003,0.56980936
7388,0.43760055600000003,0.471989394,0.5697727
7389,0.437681118,0.472050744,0.5695962800000001
7390,0.43787809600000005,0.472087302,0.56938176
7391,0.43804147800000004,0.472122624,0.5693933
7392,0.438082066,0.47222989400000004,0.5693433999999999
7393,0.438154196,0.47233738000000003,0.569171
7394,0.43821695,0.47252512799999996,0.56902196
7395,0.438335522,0.472684084,0.5690145799999999
7396,0.43819200799999997,0.472859326,0.5689816
7397,0.438263782,0.47299121400000005,0.5687036
7398,0.438366306,0.473214886,0.5686325999999999
7399,0.438451808,0.47341526,0.56859066
7400,0.43841982,0.47340878799999997,0.56866202
7401,0.438380578,0.47327567600000003,0.56874302
7402,0.438495486,0.473011974,0.56882512
7403,0.43855689,0.472835526,0.56893786
7404,0.438688466,0.472749484,0.56910834
7405,0.438856234,0.472820552,0.56925294
7406,0.43896096999999995,0.47286128400000005,0.5692491199999999
7407,0.439028298,0.47294603,0.56912672
7408,0.439214554,0.472877492,0.56896844
7409,0.43964273800000003,0.47280743399999997,0.5687761600000001
7410,0.439978402,0.47270238200000003,0.56844462
7411,0.440143098,0.47269296,0.56820362
7412,0.44030935,0.472736248,0.56791556
7413,0.440476002,0.472801558,0.5677144599999999
7414,0.440507146,0.47297806600000003,0.56753972
7415,0.440458894,0.47317127,0.5673821800000001
7416,0.44030802999999996,0.473281392,0.56701098
7417,0.44015104800000004,0.473345828,0.5666070400000001
7418,0.43993794999999997,0.473268732,0.56621254
7419,0.439681708,0.473105092,0.5657386600000001
7420,0.43928710000000004,0.47286028,0.56531192
7421,0.43901002400000005,0.47255319399999995,0.5649143999999999
7422,0.438731056,0.472354298,0.56468468
7423,0.43856756599999996,0.472129776,0.56447118
7424,0.438408338,0.471936272,0.56443256
7425,0.438427334,0.47163435200000003,0.56433088
7426,0.43850777199999996,0.471502494,0.56429292
7427,0.438718388,0.47154868800000005,0.56416062
7428,0.43885852999999997,0.471554142,0.5640573799999999
7429,0.438993724,0.471613702,0.56399332
7430,0.43907558,0.47167013599999996,0.56388448
7431,0.439183114,0.471703156,0.56385606
7432,0.439272772,0.47183991399999997,0.56391134
7433,0.439372398,0.47196269999999996,0.56409588
7434,0.43934169599999995,0.472088812,0.56422302
7435,0.43950909000000005,0.472217288,0.5644199799999999
7436,0.439684432,0.47253481999999997,0.56448926
7437,0.439851272,0.472875704,0.56465904
7438,0.439939526,0.473081024,0.56476606
7439,0.43979630399999997,0.47324352599999997,0.56489108
7440,0.43967846800000004,0.473389922,0.56495692
7441,0.439552998,0.473481182,0.56513004
7442,0.439413282,0.47349804,0.56540764
7443,0.43934272999999996,0.473555788,0.5656026200000001
7444,0.439465102,0.473674416,0.56560266
7445,0.439845302,0.473874342,0.56564164
7446,0.440165544,0.47404086399999995,0.5657122600000001
7447,0.440441998,0.474205798,0.56576848
7448,0.440593864,0.474368906,0.565795
7449,0.44081545,0.474470096,0.56583132
7450,0.44077618399999996,0.474578048,0.56590828
7451,0.44073999999999997,0.474552488,0.5660856
7452,0.440668424,0.47455905000000004,0.56637578
7453,0.44052343,0.474537974,0.56679646
7454,0.44037639400000006,0.47448369,0.56714586
7455,0.440100714,0.474358232,0.56742632
7456,0.43991238000000005,0.474146656,0.5675918999999999
7457,0.43976033000000003,0.473995128,0.56752484
7458,0.43960106000000004,0.47385077600000003,0.5673787
7459,0.43966988399999996,0.473831336,0.56725634
7460,0.43973090800000003,0.473865872,0.56718586
7461,0.439883958,0.473880184,0.56705228
7462,0.440077224,0.47392604400000005,0.5670042
7463,0.440239662,0.47392897,0.56708728
7464,0.44045574600000004,0.473997424,0.5672096
7465,0.4406568,0.474054872,0.56729806
7466,0.44077412600000004,0.473989698,0.56735706
7467,0.44086412199999997,0.47396943,0.56741884
7468,0.440981798,0.47387894799999997,0.56749814
7469,0.44112046,0.47376103999999997,0.56742562
7470,0.441166402,0.47364689,0.5673254
7471,0.44118239000000004,0.47350524,0.56720748
7472,0.441038432,0.47335120799999997,0.5671121800000001
7473,0.44095356,0.473194204,0.56689032
7474,0.440754096,0.473052014,0.56652048
7475,0.44055583800000003,0.47300679199999995,0.56615318
7476,0.44040217400000004,0.47295879399999996,0.5659246800000001
7477,0.440336332,0.473014618,0.5656851199999999
7478,0.44019526,0.473211928,0.56537118
7479,0.44024242,0.47324582200000004,0.5649947000000001
7480,0.440346436,0.473272872,0.56451714
7481,0.440513656,0.473210182,0.56415044
7482,0.440677566,0.473132768,0.56393094
7483,0.44097204599999995,0.473150182,0.5637481799999999
7484,0.441348366,0.47318765,0.56351574
7485,0.44176356999999994,0.473406186,0.56337334
7486,0.442079556,0.47349750399999996,0.56342536
7487,0.442292072,0.473521284,0.5635277
7488,0.44238251,0.473345962,0.56377634
7489,0.44238305599999994,0.47315398999999997,0.563977
7490,0.44226277799999997,0.47291192600000004,0.5642902
7491,0.442100234,0.472533824,0.56451846
7492,0.441849224,0.47220050999999996,0.56459806
7493,0.44171164599999996,0.471795956,0.56458018
7494,0.44160279199999997,0.47157182200000003,0.5645663000000001
7495,0.44164935,0.471300082,0.56463036
7496,0.441707458,0.471079984,0.56455608
7497,0.44191258,0.47102606799999996,0.56451312
7498,0.442030572,0.47095121999999995,0.5644539000000001
7499,0.442124878,0.470889872,0.56441296
7500,0.442204218,0.47068666,0.5642195600000001
7501,0.442269164,0.470458176,0.56409708
7502,0.442247312,0.470387546,0.56395192
7503,0.44216799,0.47028672,0.5637064199999999
7504,0.442072132,0.470202814,0.5636162
7505,0.441961192,0.46993122200000004,0.56358084
7506,0.44182392800000003,0.46966119999999995,0.56364162
7507,0.44165967799999994,0.469443548,0.56349888
7508,0.44147622200000003,0.46944961,0.56341656
7509,0.44124454,0.46942985800000003,0.56343288
7510,0.44091315000000003,0.469317832,0.56332498
7511,0.44073801599999995,0.46939314,0.56330818
7512,0.440614118,0.46955970999999996,0.5633332200000001
7513,0.440462716,0.469676396,0.56323364
7514,0.440292534,0.46977448000000005,0.5630105799999999
7515,0.44008829400000005,0.469906354,0.5627973399999999
7516,0.440014384,0.470127494,0.5625713
7517,0.43990794799999994,0.470298188,0.56239616
7518,0.43986469,0.47041328,0.56212704
7519,0.439868796,0.47043133,0.5619881
7520,0.439850874,0.47043869200000005,0.56190812
7521,0.43991673800000003,0.470451434,0.5619856200000001
7522,0.439919596,0.47037607600000003,0.56208924
7523,0.439995938,0.47012191600000003,0.56227758
7524,0.439972038,0.469873484,0.5624790000000001
7525,0.43997182799999995,0.46969751000000004,0.5624943600000001
7526,0.439942012,0.46952671799999995,0.56246116
7527,0.439913986,0.469351154,0.56238964
7528,0.439861628,0.469281522,0.56231804
7529,0.439794958,0.469254064,0.56230528
7530,0.439837424,0.46916165200000004,0.5623857
7531,0.43985791399999996,0.46921591999999995,0.56240912
7532,0.439957852,0.46926122800000003,0.562403
7533,0.43999738200000005,0.46936328600000005,0.5623633
7534,0.440152716,0.469565,0.56235596
7535,0.440424574,0.46965094,0.56228732
7536,0.440549496,0.469716158,0.56227336
7537,0.44063465,0.46975607199999997,0.56216022
7538,0.440634514,0.46988386,0.56207788
7539,0.440799228,0.470078432,0.56209146
7540,0.440734824,0.47013019,0.56214414
7541,0.4405318,0.47009802,0.56215048
7542,0.44027672199999995,0.47010989799999997,0.5622378
7543,0.440124196,0.47009874,0.5623047600000001
7544,0.43993729600000003,0.46992627200000003,0.56239288
7545,0.439740964,0.46964785200000003,0.56231614
7546,0.43958664,0.469376026,0.56231796
7547,0.439490384,0.469155916,0.56239656
7548,0.439336934,0.469006306,0.5623918600000001
7549,0.43915484800000004,0.468865312,0.56258364
7550,0.43885308799999995,0.468795128,0.5627825399999999
7551,0.43867777199999997,0.46871948199999997,0.56303016
7552,0.43858438,0.468705284,0.56308084
7553,0.438531696,0.46868336,0.5631278000000001
7554,0.438424362,0.468528194,0.56314946
7555,0.438444114,0.46843732000000005,0.56295628
7556,0.438611164,0.468362488,0.5625547000000001
7557,0.438686808,0.468400518,0.5620193
7558,0.438678488,0.46845371999999996,0.5614688
7559,0.43863444799999995,0.468643272,0.56091638
7560,0.438659218,0.468993754,0.56029646
7561,0.43852096199999996,0.46914987199999997,0.55991082
7562,0.43819062000000003,0.469188386,0.5596454200000001
7563,0.43790149,0.46921481,0.5594443600000001
7564,0.437621338,0.46910337999999996,0.5594285400000001
7565,0.43734316999999995,0.46894513600000004,0.5594073199999999
7566,0.43696807800000004,0.468656888,0.55941734
7567,0.43684935199999997,0.46839389400000003,0.55940768
7568,0.436865652,0.468133732,0.5593672000000001
7569,0.43701968999999996,0.467947578,0.55944836
7570,0.43721482799999994,0.467816976,0.55960818
7571,0.437345002,0.46774539,0.55986128
7572,0.43742184199999995,0.467753812,0.56002908
7573,0.437375264,0.467730868,0.5601755
7574,0.437250484,0.467574484,0.5603146800000001
7575,0.43683295200000005,0.467408148,0.56027768
7576,0.436334522,0.46738458800000005,0.56022468
7577,0.43591315799999997,0.46730959,0.56018958
7578,0.43568769199999996,0.46715142200000004,0.5600995
7579,0.43549412000000004,0.467010928,0.5599597
7580,0.435339326,0.466827508,0.55996184
7581,0.43528768999999995,0.4667207,0.55984354
7582,0.435129096,0.466643228,0.55974994
7583,0.434983448,0.46664073,0.55968612
7584,0.434797964,0.466822488,0.55960202
7585,0.434695796,0.466999386,0.55939074
7586,0.43468002400000005,0.467141788,0.55929238
7587,0.43480739,0.467288966,0.55927044
7588,0.434871406,0.46740209800000004,0.55916752
7589,0.43492139199999996,0.467581778,0.55915656
7590,0.434995134,0.46760848000000005,0.55912146
7591,0.43509780400000003,0.46754731,0.55915054
7592,0.435254848,0.46741964199999997,0.5590878
7593,0.43529996,0.46737067000000004,0.5591017
7594,0.43542929,0.46737226,0.5592971800000001
7595,0.43559199200000004,0.467411192,0.55929962
7596,0.43572130000000003,0.467354876,0.55926062
7597,0.43575414,0.46731235,0.55926806
7598,0.435638256,0.467305964,0.55915028
7599,0.435471016,0.467292064,0.55888052
7600,0.43533797399999996,0.467213294,0.5586006
7601,0.435316762,0.46708970800000005,0.55842562
7602,0.43522568399999995,0.46697513399999996,0.5583960600000001
7603,0.435133034,0.466833216,0.55862888
7604,0.43515291,0.466702222,0.5588196400000001
7605,0.43510143999999995,0.46666873000000003,0.55887324
7606,0.43489012600000004,0.46659344199999997,0.55904178
7607,0.43462315599999995,0.466502592,0.5592516
7608,0.434336928,0.466336592,0.5593685
7609,0.43426490799999995,0.466213138,0.55941738
7610,0.43406239399999996,0.466181738,0.55944222
7611,0.434015398,0.466118908,0.55956862
7612,0.43397119000000006,0.466077772,0.5595362199999999
7613,0.43394320000000003,0.46610102400000003,0.55942692
7614,0.43401128,0.465996752,0.55950594
7615,0.434160594,0.465872422,0.55950498
7616,0.434354844,0.465753636,0.55948952
7617,0.434270312,0.46587117399999994,0.55926854
7618,0.434260272,0.46582747599999996,0.55909484
7619,0.434296472,0.465664472,0.55895258
7620,0.43410975999999996,0.465468328,0.55882832
7621,0.433840898,0.465327336,0.55878834
7622,0.433602,0.465240752,0.55881298
7623,0.43330492200000004,0.465190626,0.55891838
7624,0.432946808,0.465203924,0.55909902
7625,0.432480942,0.465336194,0.55936472
7626,0.432108248,0.465507932,0.55964836
7627,0.43180317,0.465584708,0.559756
7628,0.43150142,0.465561846,0.55993384
7629,0.43131053,0.465557362,0.5601894000000001
7630,0.43117137,0.465514802,0.56034052
7631,0.43116699599999997,0.465499512,0.56038432
7632,0.431226484,0.465375752,0.56033386
7633,0.431299386,0.46528689399999995,0.56039124
7634,0.431428458,0.46516371999999995,0.56044774
7635,0.43146326199999996,0.46510992,0.56036938
7636,0.43156667,0.46514466400000004,0.56015626
7637,0.431548406,0.46519110599999997,0.5600361199999999
7638,0.43149828,0.465200728,0.55995634
7639,0.43144897,0.46509230199999996,0.55978012
7640,0.43148494200000004,0.465008878,0.5597575
7641,0.431604564,0.464808842,0.55985336
7642,0.43156357999999995,0.46462363599999995,0.5600799
7643,0.431556372,0.46435142,0.56031754
7644,0.431562668,0.46415776000000003,0.56048878
7645,0.431644266,0.463912522,0.5604008
7646,0.431727226,0.46376058200000003,0.56025528
7647,0.43188104000000005,0.46369875200000005,0.56017276
7648,0.432042922,0.46359659200000003,0.56010044
7649,0.432105006,0.46351122600000005,0.5600115999999999
7650,0.43206957,0.463447932,0.5600191999999999
7651,0.43210924,0.46346113600000005,0.55993522
7652,0.43213491400000004,0.46346508399999997,0.55987206
7653,0.43214482400000004,0.463394298,0.55990504
7654,0.432107442,0.46319808199999996,0.55984546
7655,0.43201712800000003,0.462967146,0.55973428
7656,0.43189041600000005,0.46272368399999997,0.5596125399999999
7657,0.431672384,0.4624034,0.55939344
7658,0.43132112,0.46210764400000004,0.55914428
7659,0.43101830999999996,0.46189126399999997,0.55883118
7660,0.43082997399999995,0.461845898,0.55859396
7661,0.43079396799999997,0.46175715599999995,0.55830822
7662,0.43094485,0.46172417000000004,0.55810682
7663,0.431358466,0.46178243199999996,0.55790446
7664,0.43170143600000005,0.46184450400000004,0.55769208
7665,0.431957714,0.46190763599999995,0.55760942
7666,0.432220124,0.462000996,0.55749264
7667,0.432608038,0.462078614,0.55734696
7668,0.43278273999999994,0.46208898,0.55724304
7669,0.432824882,0.46202783199999997,0.55724432
7670,0.433049132,0.461859424,0.55730318
7671,0.433306902,0.46161273,0.557509
7672,0.433350572,0.46136823800000004,0.5577858
7673,0.43327655,0.46129902799999994,0.55810964
7674,0.433310864,0.46145801599999997,0.55843296
7675,0.43354644600000003,0.46170299200000003,0.55873046
7676,0.43353286599999996,0.461974112,0.55891598
7677,0.433386846,0.462244592,0.55893138
7678,0.43326031,0.462438182,0.5589713
7679,0.433203022,0.46250267,0.5589734399999999
7680,0.433081538,0.46269779,0.55898028
7681,0.4328788,0.462965104,0.5588663
7682,0.432549008,0.463239996,0.55878706
7683,0.432379044,0.463667558,0.55864614
7684,0.43224801,0.46387678,0.55838832
7685,0.43212534599999997,0.46391730600000003,0.5581722
7686,0.432003548,0.463853718,0.5579816000000001
7687,0.43196674199999996,0.46388061399999997,0.55772382
7688,0.43208477799999995,0.46389105999999997,0.55746266
7689,0.432291686,0.46382734800000003,0.5573975
7690,0.432526426,0.46377830000000003,0.55754492
7691,0.43262002000000005,0.46366794399999994,0.55765394
7692,0.43276237,0.463751316,0.55774702
7693,0.43285093,0.46374101,0.5579354
7694,0.432929008,0.46380817,0.55839136
7695,0.43297688799999995,0.464054138,0.5587618599999999
7696,0.433228528,0.46430632600000005,0.55896532
7697,0.43347582799999995,0.464484886,0.55880706
7698,0.433490146,0.46459191,0.55859218
7699,0.43358177,0.46472809,0.55842812
7700,0.43371112599999995,0.464776902,0.55824226
7701,0.433942726,0.464696604,0.55797834
7702,0.434195244,0.464537108,0.55782252
7703,0.434403936,0.464202384,0.55776342
7704,0.434437748,0.463909368,0.55763162
7705,0.43451697600000005,0.46373335400000004,0.55747126
7706,0.434396766,0.463607222,0.55733568
7707,0.434203682,0.463484246,0.55713132
7708,0.434069164,0.463503214,0.55707326
7709,0.43394721599999997,0.463467028,0.55706344
7710,0.433851398,0.46345258200000006,0.5571923000000001
7711,0.43371357600000005,0.463509872,0.5574867600000001
7712,0.43364477,0.46366755400000004,0.55774506
7713,0.43364419,0.463654754,0.55790164
7714,0.43342563399999995,0.463629648,0.55807152
7715,0.43315468,0.46366336599999997,0.55807536
7716,0.43292268,0.463589292,0.55816212
7717,0.43270480399999994,0.46349251,0.55829924
7718,0.432626256,0.46344609,0.55848868
7719,0.43250235000000004,0.463378634,0.55858766
7720,0.432484684,0.46336255000000004,0.5586557600000001
7721,0.432544944,0.463339406,0.5587903
7722,0.432776384,0.463348826,0.5589287199999999
7723,0.43313243999999995,0.463296078,0.55903342
7724,0.43339604800000003,0.46317386,0.5592074
7725,0.43357998600000003,0.46304495199999995,0.55932326
7726,0.43359288,0.46293095,0.55936768
7727,0.433691838,0.462810726,0.5593674
7728,0.43355538600000004,0.46266201799999995,0.55934468
7729,0.43348809000000005,0.462371252,0.55946488
7730,0.433413512,0.46208315,0.55964596
7731,0.433326662,0.461782282,0.55995332
7732,0.43322743799999996,0.461533232,0.56029644
7733,0.43336904400000004,0.461442858,0.56051626
7734,0.43353881,0.461399412,0.5606727
7735,0.43362557199999996,0.461420624,0.56066874
7736,0.43356553200000003,0.461531398,0.56051882
7737,0.433695934,0.461596048,0.56033198
7738,0.433853506,0.46164019600000006,0.5602035399999999
7739,0.433923812,0.461560926,0.56009038
7740,0.433986996,0.461407366,0.5600438600000001
7741,0.434046114,0.461418882,0.56014038
7742,0.434095134,0.46145784,0.56035284
7743,0.43415469799999995,0.461467466,0.56050688
7744,0.434232432,0.46146971800000003,0.56052976
7745,0.434423038,0.46153978,0.56038702
7746,0.43440080999999997,0.461696584,0.56030216
7747,0.434631284,0.461822718,0.5602098999999999
7748,0.43491426,0.46205210399999996,0.55998102
7749,0.43516749400000004,0.462144406,0.55975932
7750,0.435357146,0.462293296,0.5595678199999999
7751,0.435536772,0.462500112,0.55944154
7752,0.43576677199999997,0.46268653800000004,0.5591293199999999
7753,0.43590452399999996,0.46282561799999994,0.55887138
7754,0.43592692,0.462981506,0.55861192
7755,0.436143502,0.46311771,0.5583614
7756,0.436379534,0.463180136,0.55799002
7757,0.436626908,0.463180884,0.55760278
7758,0.43692664000000003,0.463105074,0.55740972
7759,0.43728044,0.46325304,0.55736792
7760,0.43754150199999997,0.463497646,0.55737958
7761,0.437652832,0.463816372,0.5575762000000001
7762,0.437704358,0.46420209,0.55772336
7763,0.437709878,0.46455769799999996,0.5579623
7764,0.43774707999999996,0.46486969,0.55806316
7765,0.43779522200000004,0.465078194,0.5580661
7766,0.437873292,0.46538796400000004,0.5581434000000001
7767,0.43797943000000006,0.46565964800000004,0.55818932
7768,0.4380361,0.465761886,0.55807416
7769,0.438052978,0.46587252,0.5580283
7770,0.437984352,0.465963954,0.5580194199999999
7771,0.43798209800000004,0.46604809799999997,0.55802464
7772,0.43812074,0.466130384,0.55819432
7773,0.438283604,0.466290592,0.55820446
7774,0.43835409999999997,0.466366546,0.5581301
7775,0.43844300199999997,0.466345786,0.55799628
7776,0.438628744,0.466464072,0.55769138
7777,0.43868216400000004,0.466670832,0.55748792
7778,0.438704374,0.466745454,0.55736354
7779,0.438716114,0.46674594999999997,0.55727258
7780,0.43881115800000003,0.466821188,0.5572535
7781,0.438943186,0.46698252599999995,0.55726522
7782,0.439115318,0.467058674,0.5573366
7783,0.43915371000000003,0.466940562,0.55737428
7784,0.439156098,0.466710224,0.55717842
7785,0.439123404,0.466655952,0.55708838
7786,0.439126458,0.466716292,0.5569258
7787,0.43908176,0.46679868599999996,0.556785
7788,0.439020268,0.466940582,0.5568825199999999
7789,0.439098554,0.467140766,0.55698218
7790,0.43901547799999996,0.46741950000000004,0.55722052
7791,0.43906892200000003,0.46761995400000006,0.5575064
7792,0.439171006,0.46780212,0.55766406
7793,0.439491966,0.46807288,0.55779426
7794,0.439696902,0.468245098,0.55783418
7795,0.439814744,0.468416542,0.55793548
7796,0.439899546,0.468454602,0.55799948
7797,0.440009812,0.46817522600000006,0.558233
7798,0.439956716,0.467978564,0.55853784
7799,0.43985899600000006,0.467746462,0.5586525999999999
7800,0.439790078,0.46760519199999995,0.5588911200000001
7801,0.43970958600000004,0.46728580999999997,0.5590942799999999
7802,0.439554314,0.466924888,0.55944912
7803,0.43944568600000006,0.46671987600000003,0.55966688
7804,0.4393669606,0.466534738,0.5598535600000001
7805,0.43918260099999995,0.46640314600000005,0.55994582
7806,0.43901515179999995,0.466353518,0.55998764
7807,0.43876201620000005,0.466433226,0.55997808
7808,0.4384956894,0.46656397,0.5597301800000001
7809,0.4382273806,0.46676426,0.55955668
7810,0.43802281200000004,0.466944182,0.5594705799999999
7811,0.4378147058,0.467014308,0.55947164
7812,0.4375322038,0.46713539,0.55957366
7813,0.43738416360000004,0.467241742,0.5597555
7814,0.43722559920000004,0.467312816,0.5597805
7815,0.437171944,0.467163458,0.55979658
7816,0.43703727200000003,0.466940678,0.55966912
7817,0.436955318,0.46674371000000003,0.55954522
7818,0.436864296,0.466468552,0.55947766
7819,0.436850782,0.466152322,0.55928624
7820,0.43684316199999995,0.46601143,0.55928308
7821,0.43686687999999996,0.466067752,0.55940292
7822,0.436886322,0.46613053200000004,0.5596452
7823,0.437009594,0.46613956,0.55996188
7824,0.43719252,0.466278014,0.56025802
7825,0.43746518799999995,0.46643783,0.56039716
7826,0.437652056,0.466611496,0.56037994
7827,0.437788494,0.466853342,0.56031482
7828,0.437664732,0.467020608,0.5602714799999999
7829,0.43749948600000005,0.467123968,0.56011082
7830,0.437354872,0.467331838,0.55989122
7831,0.43720570799999997,0.467531978,0.5596054
7832,0.436922346,0.467606314,0.55934572
7833,0.43668756799999997,0.467556322,0.55900638
7834,0.43660652,0.46753034200000004,0.55849132
7835,0.43656549,0.467474064,0.55816764
7836,0.43641579,0.46729074,0.5578966
7837,0.436424722,0.46702396,0.55761182
7838,0.436582766,0.46670965799999997,0.55742102
7839,0.43675568400000003,0.46656707799999997,0.5572226
7840,0.43696354400000004,0.46652927,0.5570597
7841,0.437146672,0.466487912,0.5570404
7842,0.43726225,0.46647444200000004,0.5570266199999999
7843,0.437615882,0.46651750200000003,0.5569328800000001
7844,0.43781486399999997,0.466618586,0.55685628
7845,0.437981974,0.46666563000000005,0.5568044799999999
7846,0.438041828,0.466574026,0.55667044
7847,0.438208534,0.466591674,0.55663376
7848,0.438351428,0.466570466,0.55648988
7849,0.43838752200000003,0.466495986,0.5563306
7850,0.438265296,0.466563528,0.55607316
7851,0.43831326400000004,0.466727712,0.55589262
7852,0.43830221399999997,0.46680307200000004,0.5555106
7853,0.43820605999999995,0.466928876,0.5550454
7854,0.438000592,0.466976494,0.5547292
7855,0.43785102000000004,0.46692674000000006,0.5544484
7856,0.43765264000000004,0.46698631399999996,0.5544703599999999
7857,0.437329426,0.467024254,0.55436392
7858,0.436984692,0.467058416,0.5545317399999999
7859,0.436764126,0.467078638,0.55471904
7860,0.43647536600000003,0.46717932599999995,0.5549976
7861,0.43621066399999997,0.46721469800000004,0.55522354
7862,0.436023052,0.46718724199999995,0.55549364
7863,0.435832974,0.46706131,0.55585794
7864,0.435669758,0.46704659800000004,0.55619408
7865,0.43559487599999996,0.46687337,0.55665672
7866,0.435627172,0.46680394599999997,0.55713672
7867,0.435599828,0.466764016,0.55758302
7868,0.43545931600000004,0.466824332,0.55791964
7869,0.435268624,0.46684588400000004,0.5581884
7870,0.43499919800000003,0.46678772199999996,0.55840216
7871,0.43489372000000004,0.466778762,0.55829424
7872,0.434684408,0.466832958,0.55807858
7873,0.43474545,0.466989706,0.5579844
7874,0.434858164,0.467151086,0.55785524
7875,0.435151798,0.46731677,0.5577375400000001
7876,0.43541785,0.46740929999999997,0.5576434
7877,0.435694108,0.46730088799999997,0.5575998400000001
7878,0.435901078,0.46727835,0.55770342
7879,0.43604675,0.46729308,0.5576970800000001
7880,0.436081814,0.46735879599999997,0.55779748
7881,0.43613943,0.46737419199999997,0.55785086
7882,0.436191008,0.467457088,0.55784188
7883,0.436336304,0.467520528,0.55784438
7884,0.43655436000000003,0.467534128,0.5578369200000001
7885,0.43685896999999996,0.467426072,0.55786214
7886,0.437038412,0.467266976,0.55765418
7887,0.43727624400000004,0.467226186,0.5574015800000001
7888,0.43757029799999997,0.46718834600000003,0.55715964
7889,0.43777225399999997,0.467247744,0.55681292
7890,0.437824646,0.467127526,0.55642052
7891,0.437617344,0.46691038,0.55589144
7892,0.437456718,0.466550776,0.555349
7893,0.437288608,0.46636038399999996,0.55505574
7894,0.437215042,0.466091712,0.55480874
7895,0.437159038,0.465829612,0.5547134
7896,0.43706192800000004,0.46563679399999996,0.55459688
7897,0.437085668,0.46549939,0.5545526000000001
7898,0.43704669,0.46545307399999997,0.55450802
7899,0.43721451,0.46533394,0.5543635
7900,0.43731736,0.46531187,0.5541443
7901,0.43734618599999997,0.465184976,0.55401524
7902,0.43738562000000003,0.46491487800000003,0.55397154
7903,0.43734594,0.464694298,0.5539366600000001
7904,0.43735278800000005,0.46458519600000003,0.5537879800000001
7905,0.43721403600000003,0.464549412,0.55358642
7906,0.437041734,0.464524704,0.55333878
7907,0.436931472,0.464538642,0.55291644
7908,0.436734236,0.464687864,0.55258028
7909,0.43654865200000004,0.46465087,0.55212882
7910,0.436286324,0.464494096,0.55170002
7911,0.43611918600000005,0.46413615399999997,0.55122794
7912,0.435937816,0.463592368,0.5509104
7913,0.435778774,0.462998804,0.5506953800000001
7914,0.435599438,0.462463694,0.55038556
7915,0.435379392,0.462042036,0.55010704
7916,0.43507558199999996,0.461689202,0.5500805799999999
7917,0.435016464,0.46152726,0.55008812
7918,0.435009498,0.46140243,0.5501844
7919,0.435166146,0.461386422,0.55024558
7920,0.435537694,0.461380342,0.55028632
7921,0.435733254,0.46124403,0.5506013399999999
7922,0.435924434,0.460968936,0.55090126
7923,0.43602356600000003,0.46058262,0.5511166
7924,0.436036662,0.460220446,0.5511867
7925,0.436030888,0.45996332199999995,0.55127062
7926,0.43589872399999996,0.45976584000000004,0.55133928
7927,0.435890946,0.459563384,0.55139076
7928,0.435883856,0.459595202,0.5513328
7929,0.435687896,0.459608664,0.5513007600000001
7930,0.435457396,0.45953955199999996,0.55142996
7931,0.43542476399999996,0.45937721,0.55131948
7932,0.435516064,0.458905854,0.5512630000000001
7933,0.435689636,0.458458016,0.5511656
7934,0.435716452,0.45810896999999995,0.5510418
7935,0.43587206199999995,0.45797120999999996,0.55096176
7936,0.43592357800000003,0.457842356,0.5507658200000001
7937,0.43591395400000005,0.45771813799999994,0.55069266
7938,0.43578661599999996,0.457630574,0.55066516
7939,0.435704618,0.457607952,0.55064192
7940,0.43556541600000004,0.45752135000000005,0.55045316
7941,0.435505914,0.45738284999999995,0.5501940000000001
7942,0.43557165,0.457339092,0.55002478
7943,0.435715684,0.45725859999999996,0.54973106
7944,0.43581794,0.457075326,0.5493561
7945,0.435934076,0.45688142,0.5489792
7946,0.435984768,0.45677039,0.54876436
7947,0.436021128,0.456740052,0.5486714
7948,0.43604346,0.45672367,0.54855042
7949,0.435951864,0.456695786,0.548461572
7950,0.43586049600000004,0.456731572,0.548258984
7951,0.435796646,0.456871226,0.548025662
7952,0.43583407,0.45709997199999997,0.547838194
7953,0.43583973800000003,0.45740101000000005,0.547515454
7954,0.435797682,0.457614102,0.5472035319999999
7955,0.43589461999999995,0.45797635800000003,0.5470375519999999
7956,0.43608210999999997,0.45829191999999996,0.547063262
7957,0.43624566600000003,0.45860137799999995,0.5471150459999999
7958,0.436345634,0.458788758,0.547038666
7959,0.436404628,0.45898668800000003,0.54698022
7960,0.436372598,0.459287192,0.5468857460000001
7961,0.436177602,0.45940335400000004,0.546448712
7962,0.43596861,0.459334016,0.54607114
7963,0.43584296,0.459262952,0.5458257240000001
7964,0.435831084,0.459376204,0.5456265100000001
7965,0.435938584,0.459500284,0.545555612
7966,0.435977412,0.459542116,0.545479266
7967,0.43611961200000005,0.45958403,0.54549793
7968,0.436084362,0.459642258,0.545526392
7969,0.43603971999999996,0.45972756,0.545670756
7970,0.43587914,0.459812012,0.545852184
7971,0.43574409000000003,0.46002252,0.54594853
7972,0.435764102,0.46028550799999995,0.54605932
7973,0.435848856,0.46052837199999996,0.546213798
7974,0.435958862,0.460729805,0.5461473800000001
7975,0.43592447,0.460933197,0.54618062
7976,0.435873546,0.461141937,0.54611854
7977,0.435835204,0.4614217168,0.54617466
7978,0.435672158,0.4617325946,0.5462879199999999
7979,0.435524256,0.46199371,0.54636132
7980,0.43521692799999995,0.4621599076,0.5465842399999999
7981,0.435064532,0.4623852502,0.54692264
7982,0.43476513600000005,0.46251906,0.54719712
7983,0.43462747,0.46258368,0.54755354
7984,0.43455928,0.46279415,0.54764752
7985,0.434492098,0.463076222,0.54756686
7986,0.43442806599999995,0.463345958,0.54760922
7987,0.434358024,0.4635951,0.5474094
7988,0.43422901,0.46380521399999997,0.54722686
7989,0.43425378000000003,0.463979978,0.54711172
7990,0.43423977999999996,0.46411183199999995,0.54697552
7991,0.434219386,0.46423991800000003,0.54719656
7992,0.434417888,0.464353136,0.5474181
7993,0.43470015599999995,0.464324188,0.5476188
7994,0.434937222,0.464309268,0.5477757
7995,0.43516655,0.464232492,0.54792626
7996,0.435147334,0.464181464,0.54794054
7997,0.43520970400000003,0.46408146,0.54776628
7998,0.435127156,0.46417671,0.54755668
7999,0.43522517200000005,0.464404488,0.54723592
8000,0.43544207,0.464707186,0.54702216
8001,0.435817062,0.464815364,0.54687838
8002,0.43622992000000005,0.46482278,0.54692216
8003,0.43652840400000004,0.46469940600000004,0.54700452
8004,0.43675491800000005,0.464434386,0.5471448
8005,0.436873584,0.46424914200000006,0.5472971600000001
8006,0.43697153,0.464038876,0.54754572
8007,0.43708951999999995,0.464004172,0.54766066
8008,0.437213228,0.463966142,0.54782096
8009,0.437337994,0.464037762,0.54792182
8010,0.43735258600000004,0.46405658000000005,0.54803654
8011,0.43730585400000005,0.464085086,0.54826214
8012,0.43715550000000003,0.464131086,0.54833802
8013,0.436967212,0.464196108,0.54839242
8014,0.43664931799999995,0.46431605400000003,0.54833636
8015,0.436350356,0.4642822,0.54824446
8016,0.436051674,0.46419024600000003,0.5481564999999999
8017,0.435957414,0.464105622,0.548050916
8018,0.435922222,0.464044224,0.547796318
8019,0.43608408,0.46389575,0.547412066
8020,0.43636083,0.463646244,0.5470672400000001
8021,0.43659134,0.46338950599999995,0.546755682
8022,0.436707394,0.46325109,0.546427446
8023,0.436849938,0.463154228,0.5460577560000001
8024,0.43707974200000005,0.463182948,0.545850398
8025,0.43725923800000005,0.46314705599999995,0.5457042400000001
8026,0.43729134399999997,0.463222502,0.54570066
8027,0.43738414,0.463300438,0.54573071
8028,0.437376954,0.46335392,0.545734754
8029,0.437453648,0.46343743,0.545980504
8030,0.43750112199999996,0.463254356,0.546213992
8031,0.43749504199999995,0.46321990999999996,0.546508904
8032,0.43735053399999996,0.463208198,0.546820428
8033,0.43711916,0.46320366399999996,0.547098372
8034,0.43684708200000005,0.463315534,0.547477542
8035,0.43654801,0.46340243600000003,0.547709398
8036,0.436235292,0.463361894,0.548032014
8037,0.435862156,0.46326747599999996,0.548115338
8038,0.435536642,0.463262468,0.5480756379999999
8039,0.43525969600000003,0.46324026,0.548155962
8040,0.435061398,0.463018964,0.5481687439999999
8041,0.434978458,0.462671242,0.54818438
8042,0.43505153,0.462413178,0.5483803979999999
8043,0.435335736,0.462176306,0.548592544
8044,0.435659692,0.46196231400000004,0.5488782059999999
8045,0.43611435800000004,0.46179780800000003,0.549044396
8046,0.43652448800000004,0.46153419,0.54914712
8047,0.436868724,0.461325596,0.5492743800000001
8048,0.43709776,0.46101390999999997,0.54938976
8049,0.437335122,0.460913166,0.54959762
8050,0.437395658,0.460883722,0.54967344
8051,0.437388878,0.46087041,0.54973918
8052,0.43719610400000003,0.46091758,0.54986276
8053,0.437160296,0.460915762,0.54997248
8054,0.43721094,0.46092515400000006,0.55016172
8055,0.437229312,0.46091617,0.5504256000000001
8056,0.437154288,0.460895488,0.55075432
8057,0.43713710399999994,0.460899788,0.55101982
8058,0.43710373199999997,0.460925374,0.55144728
8059,0.43696525999999997,0.46107265,0.55182714
8060,0.436906322,0.461283156,0.55216104
8061,0.43695176,0.46145824599999996,0.55251456
8062,0.437118308,0.461759344,0.55290486
8063,0.43728892799999997,0.46194463399999997,0.55332568
8064,0.43747791999999996,0.462073804,0.5538709
8065,0.43771546799999994,0.46221800199999996,0.55422946
8066,0.437796116,0.462293846,0.55446356
8067,0.437843606,0.46220824199999994,0.55457682
8068,0.437826026,0.46199323999999997,0.55478378
8069,0.43786713400000005,0.46197946800000006,0.55501932
8070,0.437850804,0.46199356799999997,0.55506766
8071,0.43780397800000004,0.461994876,0.55502552
8072,0.43766402,0.461886668,0.5549649200000001
8073,0.43757323200000003,0.461776556,0.5547934
8074,0.437351616,0.46165205,0.55457112
8075,0.437100712,0.461454618,0.55424388
8076,0.436888544,0.461181124,0.55398908
8077,0.43682371799999997,0.460959968,0.55375006
8078,0.436841588,0.460843144,0.55372016
8079,0.436753332,0.46083217400000004,0.5537339
8080,0.436849252,0.46091479999999996,0.55395446
8081,0.436958024,0.46103541200000003,0.55421414
8082,0.43697784,0.46113565,0.55448794
8083,0.43692811,0.46105999599999997,0.55483162
8084,0.43692948200000004,0.461066032,0.55510686
8085,0.43698611200000004,0.461111242,0.55515968
8086,0.43682478799999996,0.46113875800000004,0.55530116
8087,0.436604164,0.461153616,0.55544558
8088,0.43648183799999996,0.46108091199999995,0.55553986
8089,0.43642510199999995,0.461164032,0.55555952
8090,0.436396788,0.461051774,0.55556612
8091,0.436418866,0.460907348,0.55564084
8092,0.43649869,0.460827104,0.55549046
8093,0.436548114,0.460702498,0.55528694
8094,0.43667941,0.460641762,0.55495052
8095,0.43679534400000003,0.46064119400000003,0.55470836
8096,0.43687509399999996,0.46055915599999997,0.5547028
8097,0.43692100599999995,0.46040521,0.55450014
8098,0.43693460799999995,0.460101516,0.55437836
8099,0.437163682,0.459946674,0.55434362
8100,0.43733529400000004,0.459738284,0.55435842
8101,0.437545686,0.459467506,0.55430048
8102,0.437790338,0.45931668000000003,0.55409136
8103,0.438150756,0.459122914,0.55378026
8104,0.43835988800000003,0.459131828,0.55360358
8105,0.438442158,0.459091592,0.5534386
8106,0.438648672,0.459004652,0.5531006399999999
8107,0.43885673799999997,0.458967534,0.55286304
8108,0.438874418,0.458859426,0.55285146
8109,0.43884110800000004,0.45874723,0.5529305800000001
8110,0.43889432,0.458594078,0.55287064
8111,0.439097614,0.45821497200000005,0.55276484
8112,0.439168752,0.457875972,0.55260978
8113,0.43919408,0.45759599800000006,0.55247208
8114,0.439319892,0.457518444,0.5523070400000001
8115,0.439542278,0.457522868,0.5521886
8116,0.439663374,0.457738458,0.5522947
8117,0.439740872,0.458124364,0.5524935599999999
8118,0.439848784,0.458504788,0.55298346
8119,0.44011529600000004,0.458756106,0.55339962
8120,0.440405556,0.45898463,0.5538761799999999
8121,0.440488844,0.459061502,0.55426288
8122,0.440461522,0.45904435,0.554502
8123,0.440403096,0.45889057800000005,0.55447392
8124,0.440199856,0.45868845,0.55438498
8125,0.44000964400000003,0.45851697,0.55446964
8126,0.43975084799999997,0.45822974,0.55461644
8127,0.439687212,0.45807845999999997,0.55467532
8128,0.4397375,0.45789574,0.55473042
8129,0.439824874,0.457935048,0.55484446
8130,0.439993256,0.45795000799999996,0.5548795400000001
8131,0.440196556,0.4579632,0.55479386
8132,0.44041478,0.458038022,0.55459514
8133,0.4406548,0.458049376,0.5542929
8134,0.440912644,0.458001326,0.5542114
8135,0.441231398,0.45791242,0.55414222
8136,0.441376324,0.4578519,0.55429414
8137,0.44155450800000007,0.457870506,0.55450474
8138,0.44174618000000004,0.45797476400000003,0.554782428
8139,0.441935644,0.45808531199999997,0.555124026
8140,0.44233842,0.45826026999999997,0.555385468
8141,0.442799038,0.458361782,0.5556941160000001
8142,0.443215352,0.45848573600000003,0.55604061
8143,0.44342606,0.45860964600000004,0.556132316
8144,0.443493668,0.458624962,0.5560440959999999
8145,0.443490996,0.458509878,0.5559038319999999
8146,0.44341317599999996,0.45839939,0.55573362
8147,0.443395154,0.458321712,0.555600338
8148,0.443326586,0.458175366,0.555334026
8149,0.443438508,0.458043986,0.5551799079999999
8150,0.443503094,0.457960964,0.55497655
8151,0.443494118,0.457942552,0.554749434
8152,0.443489768,0.457991518,0.554437612
8153,0.443478338,0.458131964,0.554345232
8154,0.44350911400000004,0.458477926,0.554301024
8155,0.44351457000000005,0.458944418,0.554381982
8156,0.443499906,0.459326634,0.554568022
8157,0.44358479,0.45960077,0.554672652
8158,0.443506292,0.459767728,0.554712228
8159,0.44365656200000003,0.46001254799999997,0.554660844
8160,0.443849412,0.460246212,0.55444814
8161,0.44391834,0.46046549200000003,0.554236194
8162,0.44400002,0.460663044,0.553970088
8163,0.44404580600000004,0.460888232,0.553779956
8164,0.444049796,0.46100088,0.55363524
8165,0.44407443,0.46086860799999996,0.55348931
8166,0.443901486,0.460704244,0.55350206
8167,0.44382312399999996,0.46041066,0.5536209
8168,0.443778456,0.45996887399999997,0.55374198
8169,0.44378847200000004,0.459577434,0.553763244
8170,0.443948302,0.45939574800000005,0.55379258
8171,0.444098728,0.459311036,0.55383206
8172,0.444349838,0.45926407599999997,0.55391448
8173,0.444599512,0.459488004,0.5538912
8174,0.44479225,0.45967894600000003,0.55387316
8175,0.44505035400000004,0.459842014,0.55393216
8176,0.445035472,0.459864746,0.5540993000000001
8177,0.44505835400000004,0.459863656,0.5543979
8178,0.445116746,0.459913044,0.55452692
8179,0.445123042,0.45996379400000004,0.55471486
8180,0.44513776,0.460081654,0.55506366
8181,0.44508164,0.460157652,0.55535966
8182,0.44494222,0.46036071,0.55548878
8183,0.444761252,0.460625712,0.5555359200000001
8184,0.44446473400000003,0.46087915,0.55552532
8185,0.444156064,0.46105579399999996,0.55554998
8186,0.443887822,0.461101836,0.5556176399999999
8187,0.443702586,0.46109710200000004,0.55576284
8188,0.44352345,0.460965808,0.55585624
8189,0.443462028,0.460815178,0.5560349
8190,0.44338520000000003,0.460672562,0.5561065
8191,0.443379794,0.460554378,0.55606404
8192,0.443369462,0.46050008800000003,0.55589502
8193,0.44336137800000003,0.460363148,0.5556962599999999
8194,0.44336546400000004,0.46024704,0.5554748
8195,0.44346782599999995,0.460216916,0.55524822
8196,0.4436874,0.46013402800000003,0.55499444
8197,0.44386781599999997,0.46014491399999996,0.5546907
8198,0.44392513200000006,0.46006679400000006,0.55433658
8199,0.44390664399999996,0.45996487399999997,0.55405952
8200,0.44393310999999996,0.45995439400000004,0.5538015000000001
8201,0.44375815799999996,0.459968926,0.5535228999999999
8202,0.44347398400000004,0.459973868,0.55344034
8203,0.44329208000000003,0.460073698,0.55342324
8204,0.443198504,0.46031002,0.55331404
8205,0.443196372,0.46053912199999997,0.55322778
8206,0.44315111800000007,0.46063209800000005,0.5531902
8207,0.443015124,0.460695314,0.55318544
8208,0.442751842,0.46089761,0.55313786
8209,0.442559862,0.460942336,0.55318134
8210,0.442381048,0.46101391599999997,0.55311434
8211,0.442219516,0.461033894,0.55322662
8212,0.441936456,0.461005854,0.5532499
8213,0.441863314,0.46083670400000004,0.55330008
8214,0.441913606,0.460601386,0.55341234
8215,0.442106218,0.460293204,0.55336814
8216,0.44222883199999996,0.460249582,0.55339452
8217,0.442349796,0.460339392,0.55340718
8218,0.44240691,0.4604558,0.55328204
8219,0.44231583399999996,0.46054642,0.55323098
8220,0.44229430000000003,0.460635852,0.5532028
8221,0.442212922,0.46062199800000003,0.5531005600000001
8222,0.442196954,0.46047237,0.55288664
8223,0.44223623,0.460538326,0.5527037
8224,0.442334608,0.46074717200000004,0.5525093
8225,0.44251736999999997,0.46099879,0.5522438
8226,0.442762826,0.461220306,0.55197892
8227,0.442925548,0.461422906,0.55178428
8228,0.44304379,0.46164247799999997,0.5518630800000001
8229,0.443217372,0.46176746199999996,0.55198954
8230,0.443461654,0.461769764,0.5521241
8231,0.443644356,0.46196381799999997,0.5524573199999999
8232,0.44364607,0.46221454200000006,0.5526795400000001
8233,0.44361981,0.462453122,0.5528911
8234,0.44339821,0.46250908799999996,0.55300204
8235,0.44318099599999994,0.46255920000000006,0.55322916
8236,0.44293842,0.462755978,0.55345896
8237,0.443018712,0.46287863,0.55358844
8238,0.443163786,0.462916714,0.55356112
8239,0.44336601600000003,0.462899566,0.55369762
8240,0.443630916,0.462693008,0.55377036
8241,0.443891454,0.462440626,0.55387428
8242,0.444071956,0.462221928,0.5538917800000001
8243,0.444170396,0.462092204,0.55388106
8244,0.444152782,0.461994218,0.5540346
8245,0.444262584,0.46189659,0.55418324
8246,0.444484194,0.46197718600000004,0.55409484
8247,0.44461423599999994,0.4622540282,0.5540251399999999
8248,0.44485389599999997,0.4626082312,0.5540903
8249,0.44503346800000004,0.46283072,0.5541841000000001
8250,0.445176108,0.462916222,0.5542903
8251,0.445174892,0.46309919800000005,0.55450018
8252,0.445132896,0.463305052,0.5547101
8253,0.44506303,0.463468854,0.55487232
8254,0.444960382,0.463500802,0.55496674
8255,0.444826496,0.463589342,0.55508674
8256,0.444709928,0.463826636,0.55516172
8257,0.44480287599999996,0.464068748,0.55524396
8258,0.44483626200000004,0.46411863400000003,0.55547334
8259,0.444924092,0.464019752,0.55580802
8260,0.444922382,0.46380446200000003,0.55604218
8261,0.444853776,0.463554038,0.556096
8262,0.444759848,0.46323044799999996,0.55616302
8263,0.4446676,0.462855754,0.55615946
8264,0.444458766,0.4624412942,0.55606378
8265,0.44411344399999997,0.4622516056,0.5558464399999999
8266,0.443882774,0.462197663,0.55568462
8267,0.44372394,0.4622156268,0.55539116
8268,0.44370989,0.462154198,0.55511416
8269,0.443665432,0.4620984132,0.55483108
8270,0.443772426,0.462061202,0.55442842
8271,0.44404212,0.46192115,0.55391242
8272,0.444340112,0.461792969,0.55366278
8273,0.444645568,0.4615143082,0.55351862
8274,0.444848996,0.461323953,0.55343044
8275,0.44505017799999996,0.461201122,0.55342568
8276,0.445275574,0.46097312799999995,0.5535445
8277,0.445511786,0.46054998599999997,0.5537441599999999
8278,0.44576889999999997,0.46019224200000003,0.5537662999999999
8279,0.446042754,0.459967694,0.55366246
8280,0.446141444,0.459656368,0.5533179
8281,0.446400316,0.459427054,0.5528666799999999
8282,0.44655388,0.4593062,0.55247154
8283,0.44679789,0.459252444,0.55224598
8284,0.44703267199999996,0.459080578,0.55192396
8285,0.44734836,0.458955168,0.55173356
8286,0.44751786000000005,0.458995794,0.55172894
8287,0.44775184,0.45896535800000005,0.551809
8288,0.447906044,0.458952776,0.55215218
8289,0.44795982,0.458935482,0.55244008
8290,0.447932138,0.458897728,0.55276454
8291,0.447914094,0.45890382799999996,0.55328278
8292,0.447972066,0.45900672200000003,0.5537302199999999
8293,0.44800358199999996,0.459183994,0.55394404
8294,0.44789869000000004,0.459356958,0.55410012
8295,0.44782786199999997,0.45948140800000004,0.55421962
8296,0.447583222,0.459621438,0.55425766
8297,0.447383772,0.45960877600000005,0.55411258
8298,0.447228952,0.459519506,0.55396436
8299,0.447138676,0.45942249599999996,0.5538917800000001
8300,0.447083822,0.45937315,0.5538655
8301,0.44711324599999996,0.459520334,0.5538723999999999
8302,0.4472117,0.459820386,0.55383536
8303,0.44728102599999997,0.460229678,0.55370774
8304,0.44736666399999997,0.46076434,0.55357342
8305,0.44754289999999997,0.46125915,0.55331212
8306,0.447610684,0.461741724,0.5531657
8307,0.44766664,0.462107164,0.55317132
8308,0.44763699199999996,0.462272654,0.5532838
8309,0.44758611000000004,0.46241932599999996,0.55344622
8310,0.447510348,0.462578122,0.55348222
8311,0.44734427,0.46268993,0.5534768
8312,0.447169312,0.46267696399999997,0.5533496
8313,0.44691682800000004,0.462622438,0.55298372
8314,0.446579796,0.462739124,0.55259602
8315,0.44625314600000004,0.46286679,0.55214366
8316,0.44586931399999996,0.46289306,0.55169702
8317,0.44557428800000004,0.462769588,0.5512887200000001
8318,0.445255782,0.462642086,0.5509785
8319,0.44487031200000005,0.462653616,0.5506447999999999
8320,0.444525182,0.462630464,0.55027526
8321,0.444397228,0.46251432600000003,0.5500357
8322,0.444277656,0.462386746,0.5497795
8323,0.444170338,0.462333958,0.54972312
8324,0.444050402,0.46224949000000004,0.54987684
8325,0.444145348,0.462031098,0.55008426
8326,0.44427704,0.46187433,0.550303844
8327,0.444345532,0.46173403399999996,0.55039594
8328,0.444383808,0.46163761000000003,0.550447178
8329,0.44445207400000003,0.46165419,0.55056606
8330,0.44452443799999997,0.461691474,0.55073382
8331,0.444560976,0.46158156,0.550943098
8332,0.444524978,0.46149822999999995,0.551036406
8333,0.444435146,0.461431022,0.551143982
8334,0.44437238199999995,0.461355316,0.5513470619999999
8335,0.444179732,0.46124679999999996,0.5515365520000001
8336,0.443874302,0.46105139800000006,0.55180608
8337,0.44358533,0.46094899,0.5520563700000001
8338,0.443474872,0.460854282,0.55232158
8339,0.44339381600000005,0.46077942800000005,0.5528199380000001
8340,0.44331172799999996,0.460696044,0.55318212
8341,0.443296606,0.46060426200000004,0.553500962
8342,0.443308874,0.46036151,0.553648998
8343,0.44345176000000003,0.460238106,0.553799658
8344,0.44365777200000006,0.460135558,0.553927914
8345,0.443958206,0.460141136,0.55408384
8346,0.44414439199999994,0.46031655800000004,0.554214612
8347,0.444291736,0.460539578,0.554536658
8348,0.44439534799999997,0.460787064,0.5547713360000001
8349,0.444647196,0.460832368,0.554940312
8350,0.44487291,0.460914706,0.5548322379999999
8351,0.44509511199999996,0.461042106,0.554836212
8352,0.44533761999999993,0.461082498,0.5547764399999999
8353,0.44561366999999996,0.461120788,0.554679772
8354,0.445758236,0.461180978,0.554573348
8355,0.44578497,0.46141820600000005,0.55458198
8356,0.445845782,0.46165660799999997,0.55466072
8357,0.446020816,0.461984742,0.55483204
8358,0.4462549,0.46219505400000005,0.55502476
8359,0.446501352,0.46241170400000003,0.55517722
8360,0.4467758,0.46262333400000005,0.5552026
8361,0.446999136,0.46272855,0.55519084
8362,0.44732177399999995,0.46279355,0.55514784
8363,0.44760019999999995,0.46277406,0.55516502
8364,0.447688816,0.462792778,0.55515308
8365,0.44771337600000005,0.462712114,0.5551720800000001
8366,0.44762557799999997,0.46265556799999996,0.5550398
8367,0.447714834,0.462700132,0.5550316200000001
8368,0.447659886,0.46271277,0.5551326
8369,0.447494004,0.46277138,0.5551934
8370,0.447445346,0.46268059,0.55516076
8371,0.447452434,0.46252889,0.55531196
8372,0.44743091999999995,0.462353608,0.55550369
8373,0.447313324,0.4621562,0.555663846
8374,0.44726385999999996,0.46185960800000003,0.5558367839999999
8375,0.44720595199999996,0.461582016,0.555956624
8376,0.447106816,0.46144394,0.55613785
8377,0.447020932,0.46154252,0.55633762
8378,0.446961112,0.46173318799999996,0.5565529020000001
8379,0.44687784999999997,0.462006928,0.556600672
8380,0.446656664,0.462097568,0.556645098
8381,0.44639796,0.462170388,0.5564357360000001
8382,0.446210868,0.462249178,0.556286964
8383,0.446107116,0.46211964,0.555990826
8384,0.445866162,0.46181722399999997,0.55583831
8385,0.445695328,0.46131608999999996,0.555535786
8386,0.445668332,0.46088756000000003,0.555339688
8387,0.44572812,0.46041966799999995,0.555351574
8388,0.445833348,0.46010659,0.55544841
8389,0.445922588,0.45993924399999997,0.5554787919999999
8390,0.44603646599999996,0.459847594,0.555336344
8391,0.446136936,0.45979876799999997,0.555145278
8392,0.44620604399999997,0.45987654999999994,0.555003168
8393,0.446322426,0.46002390400000004,0.554794262
8394,0.44634805200000005,0.460264344,0.5545502880000001
8395,0.446539064,0.460503304,0.554450898
8396,0.446675884,0.46080340999999997,0.554119274
8397,0.44686277599999996,0.46103804400000004,0.553826076
8398,0.44697553400000006,0.46124793799999997,0.553660018
8399,0.44713423599999996,0.461565344,0.553457474
8400,0.447273142,0.46195486199999997,0.553253376
8401,0.447276044,0.462319982,0.552997954
8402,0.44720603400000003,0.462368006,0.552840816
8403,0.447164162,0.46244916199999997,0.552714328
8404,0.44716555399999997,0.462490724,0.5525388139999999
8405,0.44716696999999994,0.462482566,0.552318826
8406,0.447006778,0.46245328399999996,0.552132244
8407,0.446914036,0.462435372,0.552003142
8408,0.44688350200000004,0.462698082,0.551686962
8409,0.446984036,0.46308889999999997,0.55135162
8410,0.44725498799999996,0.463522202,0.551081988
8411,0.44753666000000003,0.46394415,0.550963808
8412,0.447732408,0.464325178,0.55083605
8413,0.44782421399999994,0.464593912,0.55073183
8414,0.447788832,0.46464452799999995,0.550606332
8415,0.447682242,0.46455642599999997,0.550579556
8416,0.44744737,0.46458573799999997,0.55054257
8417,0.44717118999999994,0.464652056,0.550418976
8418,0.446883096,0.46470972600000005,0.5505983799999999
8419,0.44662998600000003,0.464747996,0.550663782
8420,0.446331078,0.46470220599999995,0.550795006
8421,0.44614538400000003,0.464592552,0.550981578
8422,0.445871024,0.464457458,0.5511800920000001
8423,0.445751524,0.464272538,0.55142731
8424,0.445699046,0.46407125800000004,0.551504912
8425,0.44561164200000003,0.46394864599999996,0.55160391
8426,0.44560656000000004,0.46390736,0.551624608
8427,0.44545365400000003,0.46373019800000004,0.5515994160000001
8428,0.44525159000000003,0.46356939599999997,0.5514634900000001
8429,0.444956984,0.46338613799999995,0.551368568
8430,0.444774966,0.463094622,0.551306576
8431,0.44472236600000004,0.46275176799999995,0.5513379780000001
8432,0.44472293399999996,0.462352388,0.551439326
8433,0.44491134600000004,0.46212646,0.551405156
8434,0.445143952,0.46196693600000005,0.551527596
8435,0.44530590600000003,0.461871812,0.5516424280000001
8436,0.445326114,0.46180105400000004,0.55177265
8437,0.44528455,0.46194577000000003,0.551764604
8438,0.44522483,0.462100712,0.551817942
8439,0.44508011799999997,0.462197068,0.55187993
8440,0.44483228599999997,0.462352656,0.551770844
8441,0.44465490799999996,0.46258592200000004,0.5518607879999999
8442,0.444454676,0.46292597399999996,0.551921164
8443,0.444279382,0.46310099200000004,0.552044146
8444,0.444076558,0.46315443,0.552124394
8445,0.44390737,0.463282528,0.552166122
8446,0.44372293,0.46338837,0.552274856
8447,0.44352184200000005,0.46342945,0.552263544
8448,0.443357452,0.463402744,0.552286576
8449,0.443290354,0.46338488,0.552153104
8450,0.44324083999999997,0.463238136,0.552116646
8451,0.44325733999999994,0.462944186,0.551968162
8452,0.44328312,0.46266672999999997,0.551815352
8453,0.443372654,0.462433726,0.5516142580000001
8454,0.44353781,0.462298694,0.551304284
8455,0.443712978,0.46216608600000003,0.551321778
8456,0.44378879400000004,0.462028916,0.5512397099999999
8457,0.443956288,0.462129008,0.551312488
8458,0.443968154,0.462241432,0.5513596540000001
8459,0.443925166,0.46239676199999996,0.55147395
8460,0.44367589199999996,0.46244547199999997,0.551696262
8461,0.443496004,0.4624404996,0.551645448
8462,0.443355148,0.46222644459999995,0.551672702
8463,0.443253566,0.46203587919999994,0.551614462
8464,0.443185286,0.4618897936,0.551591368
8465,0.443267582,0.4618764726,0.5515221499999999
8466,0.44348445599999997,0.4620718746,0.5515460999999999
8467,0.44378631399999996,0.4623100444,0.55176984
8468,0.44404863999999994,0.46247291259999995,0.552115896
8469,0.44435818,0.46263386160000003,0.552530634
8470,0.44461395400000003,0.46290190000000003,0.552885878
8471,0.44476611999999993,0.46304106599999995,0.553066484
8472,0.44484034,0.463046212,0.55325192
8473,0.444828982,0.46302347,0.5534044140000001
8474,0.44462650400000003,0.463183678,0.553303828
8475,0.44423772399999994,0.46335424199999997,0.553293728
8476,0.444032948,0.46343152359999995,0.55324823
8477,0.443905888,0.4634678972,0.5532851440000001
8478,0.443811526,0.463647467,0.55324857
8479,0.44391310599999995,0.46377129699999997,0.553104272
8480,0.44406215000000004,0.463751034,0.5529830419999999
8481,0.44424572599999995,0.46371290000000004,0.552769938
8482,0.444245886,0.46375325000000006,0.552737688
8483,0.444291726,0.463952224,0.55254848
8484,0.44426832400000005,0.46420310200000003,0.55251504
8485,0.444217608,0.46458936199999995,0.55246912
8486,0.444170776,0.464839712,0.5524155000000001
8487,0.444147378,0.465154616,0.5524873
8488,0.444018392,0.465498262,0.55250588
8489,0.443894052,0.465775358,0.55250274
8490,0.443754468,0.46608106,0.55239688
8491,0.443691728,0.466338266,0.55226372
8492,0.443635668,0.466585338,0.55217178
8493,0.443584358,0.46659092199999996,0.5521917
8494,0.443716848,0.46644830400000004,0.55206126
8495,0.443653596,0.466400316,0.55197538
8496,0.443404246,0.46635549,0.55179652
8497,0.443154822,0.466523664,0.55170184
8498,0.442938208,0.466619572,0.55166784
8499,0.442812678,0.46680905,0.55174028
8500,0.44271428399999996,0.46699796800000004,0.5516549
8501,0.44275517200000003,0.467019338,0.5517007199999999
8502,0.44278736799999996,0.46691999,0.55177064
8503,0.442712668,0.46660597000000004,0.55185604
8504,0.442549112,0.466360084,0.55195968
8505,0.442363804,0.466095602,0.55205034
8506,0.44215718000000004,0.465975582,0.55217672
8507,0.441962796,0.465874448,0.55222712
8508,0.44162275800000006,0.465691786,0.55226628
8509,0.441390522,0.46551482,0.5523277
8510,0.441042412,0.46533553,0.55243172
8511,0.44071129200000003,0.46517496999999997,0.55262994
8512,0.44043383999999997,0.464913588,0.55283594
8513,0.44021968,0.46471079600000004,0.55302292
8514,0.440074182,0.464567464,0.5533937600000001
8515,0.43995782,0.46444604,0.55358146
8516,0.43988028999999995,0.464371996,0.55383726
8517,0.43992238,0.464360512,0.55408478
8518,0.43998215,0.46424815,0.5542537200000001
8519,0.440218546,0.464161574,0.55447176
8520,0.440331282,0.46422795,0.5547091199999999
8521,0.440558682,0.46434369400000003,0.5549672600000001
8522,0.44074568,0.464277522,0.55497674
8523,0.44082008799999994,0.464035698,0.55496122
8524,0.440930818,0.463980802,0.55504066
8525,0.441120878,0.46384286,0.55511256
8526,0.441278808,0.463558678,0.55511792
8527,0.441535498,0.46321108600000005,0.5552472199999999
8528,0.44180744,0.462903852,0.5553289800000001
8529,0.44201104,0.462745488,0.5553936
8530,0.442299612,0.46257244,0.5553598399999999
8531,0.442462394,0.462565936,0.55526634
8532,0.442678468,0.462663344,0.55520632
8533,0.442923548,0.462777084,0.55514826
8534,0.443147576,0.46292459,0.5551052200000001
8535,0.44348021000000004,0.46305523,0.55507324
8536,0.44380813199999997,0.46312990800000003,0.55515802
8537,0.444172954,0.463208508,0.55525738
8538,0.444427662,0.46341953199999997,0.55534156
8539,0.444580342,0.463604078,0.5553056000000001
8540,0.44480381399999996,0.46368751199999997,0.55532602
8541,0.444998712,0.463816922,0.55553324
8542,0.445172676,0.46411142400000005,0.55557408
8543,0.445389898,0.464274008,0.5556066
8544,0.44558692800000005,0.464411026,0.55562716
8545,0.445971882,0.464386374,0.55569736
8546,0.446215884,0.46419666800000003,0.5556833999999999
8547,0.44642227,0.463978842,0.55551162
8548,0.44658825,0.46371371000000006,0.5554483600000001
8549,0.446752088,0.463579674,0.5555751999999999
8550,0.44669220600000004,0.463507998,0.5556547599999999
8551,0.446567916,0.46363682599999995,0.5555861
8552,0.44635409600000003,0.463918434,0.55547448
8553,0.446133756,0.464235646,0.55555208
8554,0.446017452,0.464691982,0.5556573
8555,0.44603667,0.46508889600000003,0.5555669000000001
8556,0.44601098800000005,0.465433704,0.55559582
8557,0.44619001599999997,0.465704238,0.55573788
8558,0.44625719,0.46596991600000004,0.55581516
8559,0.446374518,0.46613464800000004,0.55587538
8560,0.44637045399999997,0.466117888,0.5559732
8561,0.446401958,0.46616647200000005,0.5561425799999999
8562,0.446278506,0.46612646599999996,0.55635296
8563,0.44607254599999996,0.46614716199999995,0.55651222
8564,0.44590377600000003,0.466007194,0.55653072
8565,0.44575556,0.465894714,0.5564323999999999
8566,0.44561031399999995,0.46584483,0.55642344
8567,0.44541673000000004,0.46587448600000003,0.55646162
8568,0.445370604,0.46599753,0.55662158
8569,0.44549927000000006,0.466062048,0.5567145
8570,0.445618032,0.46620750200000005,0.55699636
8571,0.44564047799999995,0.466436306,0.55708398
8572,0.44556187399999997,0.466652112,0.5572565199999999
8573,0.445636798,0.46695641600000004,0.55731872
8574,0.445509214,0.467252924,0.55742182
8575,0.445314312,0.46754005,0.55745696
8576,0.445111194,0.467681962,0.55722678
8577,0.44501717,0.467700332,0.55700544
8578,0.44504139000000004,0.467716796,0.55687584
8579,0.44510049,0.467763572,0.55680142
8580,0.44514302200000005,0.467565458,0.55665912
8581,0.44516582800000004,0.467385982,0.55670084
8582,0.44511142,0.467200158,0.5568050200000001
8583,0.44509538,0.467162152,0.55693548
8584,0.44499669,0.4670844,0.55701636
8585,0.44490661600000003,0.467072474,0.5570335
8586,0.44481422000000004,0.46723849199999995,0.5568892799999999
8587,0.444898494,0.46750940399999996,0.5569134
8588,0.44482140600000003,0.46779350799999997,0.55688626
8589,0.444837224,0.46813808799999995,0.55691368
8590,0.444817712,0.46849007800000003,0.55689866
8591,0.44469477599999996,0.46887212,0.55693294
8592,0.444638196,0.469199844,0.5571757199999999
8593,0.444699794,0.469552096,0.5574899
8594,0.44477764399999997,0.46981839999999997,0.55783512
8595,0.444750926,0.470018022,0.5580848
8596,0.444762012,0.470217306,0.5583201799999999
8597,0.444839824,0.47038841400000003,0.55852396
8598,0.444886688,0.47052019799999995,0.55863138
8599,0.44497284800000003,0.470587132,0.55867904
8600,0.44517333600000003,0.470770738,0.55881752
8601,0.445374916,0.47087107599999994,0.55894456
8602,0.44539540600000005,0.470993828,0.55903346
8603,0.44552237400000005,0.471169846,0.55893318
8604,0.445770294,0.47140869199999996,0.55885346
8605,0.44599902999999996,0.47158648,0.55882908
8606,0.445848348,0.47157214199999997,0.55844828
8607,0.445733968,0.471666288,0.55812174
8608,0.445731288,0.471867958,0.55794162
8609,0.445758528,0.472098972,0.55801348
8610,0.445771652,0.47226061399999997,0.5580239
8611,0.445842952,0.472291984,0.55807166
8612,0.445915912,0.472283038,0.55820886
8613,0.446008038,0.472308334,0.55816858
8614,0.445980304,0.472266514,0.5579429
8615,0.44588217,0.472099922,0.5576895199999999
8616,0.44568376800000004,0.471841548,0.5576397399999999
8617,0.445479666,0.471573556,0.55753794
8618,0.44540841999999997,0.471384578,0.55730606
8619,0.44536406399999995,0.471124072,0.5571878
8620,0.445241404,0.47093980199999996,0.55695824
8621,0.445194466,0.47082366600000003,0.55675416
8622,0.445163754,0.47072293600000004,0.5565578800000001
8623,0.445199322,0.470652552,0.55634626
8624,0.44506825400000005,0.470665032,0.55618966
8625,0.444866052,0.470947168,0.55591782
8626,0.4447182,0.47118073600000004,0.55566882
8627,0.444686702,0.471653768,0.5554294
8628,0.44456976400000003,0.47207622200000005,0.5552511
8629,0.444439936,0.472423054,0.55523574
8630,0.44434745,0.472721422,0.55533662
8631,0.44438083999999994,0.472833492,0.55540426
8632,0.44424182799999995,0.472877138,0.55546282
8633,0.44407950999999996,0.47263907600000005,0.55539352
8634,0.443964786,0.4724342,0.55533996
8635,0.443870504,0.47230461599999995,0.55525414
8636,0.44379047200000005,0.47219201,0.55505388
8637,0.443631084,0.47207296800000004,0.55487438
8638,0.44360311199999997,0.471919058,0.55469578
8639,0.443662996,0.471761502,0.55465664
8640,0.443945316,0.471704632,0.55468064
8641,0.444258826,0.47163257399999997,0.55471474
8642,0.44452186,0.471601102,0.55469156
8643,0.444677552,0.471539406,0.5545150799999999
8644,0.444753108,0.471495108,0.55420566
8645,0.44484169,0.471374744,0.5539387
8646,0.444789634,0.47109048000000003,0.55372734
8647,0.44473052,0.47078392199999997,0.5535475000000001
8648,0.444643022,0.470373938,0.55347372
8649,0.444827536,0.470075778,0.55361142
8650,0.44494607399999997,0.469786644,0.55392396
8651,0.44498781800000003,0.469481784,0.55420062
8652,0.44506667800000005,0.469398378,0.55456952
8653,0.445247252,0.46946229,0.5550208400000001
8654,0.44537796,0.469703648,0.55547484
8655,0.44554592200000004,0.470046892,0.55578698
8656,0.445857096,0.470408264,0.55592896
8657,0.44617359460000006,0.470807612,0.55592198
8658,0.4465745922,0.47108806000000003,0.55570634
8659,0.44687976339999996,0.47136406399999997,0.55544048
8660,0.44705026080000004,0.471458508,0.555211782
8661,0.4472704376,0.47146393400000003,0.5548876779999999
8662,0.4475075376,0.47153431599999995,0.554505026
8663,0.44769668619999997,0.47140547,0.5543274180000001
8664,0.44774891099999997,0.471349228,0.554149128
8665,0.44778103199999997,0.47126008599999997,0.554157264
8666,0.4477035224,0.471248796,0.554064654
8667,0.44755752899999995,0.471217076,0.553993708
8668,0.4472721154,0.471133156,0.554004764
8669,0.446976675,0.471231834,0.554019134
8670,0.4468477736,0.47132989000000003,0.553992184
8671,0.446768907,0.471273604,0.5539398719999999
8672,0.4466979766,0.471260988,0.55394366
8673,0.4467468528,0.47139411600000003,0.55398757
8674,0.4467916428,0.47159339600000005,0.553952656
8675,0.4469062306,0.471711652,0.553845478
8676,0.4468552544,0.471918328,0.553698506
8677,0.4466918828,0.47214640199999997,0.55346211
8678,0.4464773678,0.472412128,0.553252174
8679,0.44613421799999997,0.47255787400000004,0.552922976
8680,0.44582178,0.47271185000000004,0.55281763
8681,0.44557223999999995,0.472801292,0.552628396
8682,0.445413086,0.47278242800000003,0.5523601020000001
8683,0.4453634588,0.47273463,0.55212134
8684,0.445430853,0.472576088,0.551970128
8685,0.4455400668,0.47245446999999996,0.551804078
8686,0.44556545119999996,0.472334716,0.5515506020000001
8687,0.44572286400000005,0.472246336,0.551146232
8688,0.44585010799999997,0.47220813399999995,0.5509524100000001
8689,0.446001504,0.472184308,0.550870802
8690,0.446107686,0.47227322,0.550673596
8691,0.44635241600000003,0.472359886,0.550405888
8692,0.44645358199999996,0.472435416,0.550162178
8693,0.446447408,0.472479946,0.5499836899999999
8694,0.446154224,0.47269123199999996,0.54990154
8695,0.445880856,0.473061074,0.549953046
8696,0.44557414,0.47343686599999996,0.549991802
8697,0.445328704,0.473868294,0.550045546
8698,0.445277882,0.474244186,0.550187532
8699,0.445304252,0.474575662,0.5503692440000001
8700,0.44538669200000003,0.47477687199999996,0.550399958
8701,0.44551235,0.47487124399999997,0.550464796
8702,0.445556858,0.475013042,0.55048063
8703,0.445536362,0.47515750599999995,0.55053292
8704,0.44535760599999996,0.47535214600000003,0.5506642
8705,0.44529236,0.47562243600000004,0.5506802199999999
8706,0.44508326400000003,0.475959448,0.550676748
8707,0.44483483999999995,0.476133088,0.550690032
8708,0.444484954,0.47632945200000004,0.5507913339999999
8709,0.44412929,0.476463248,0.55091396
8710,0.443915766,0.476662346,0.55103277
8711,0.443721606,0.47684998,0.551187302
8712,0.4435777582,0.47701414999999997,0.55129486
8713,0.4435143136,0.47717604199999997,0.551376
8714,0.4434986154,0.477363784,0.551484498
8715,0.44352132759999996,0.47761124600000004,0.551726044
8716,0.4435372112,0.47790958599999994,0.5518265379999999
8717,0.4437805866,0.47808285,0.551966164
8718,0.444129196,0.478315018,0.552130428
8719,0.4444588914,0.47854942,0.5523475919999999
8720,0.44470507519999997,0.478696464,0.552472006
8721,0.444969708,0.478964894,0.552455406
8722,0.445075318,0.47926189,0.552361436
8723,0.445024726,0.47954693800000003,0.55233435
8724,0.4449479366,0.479753718,0.5522239059999999
8725,0.44490697760000003,0.47996814800000004,0.5519612380000001
8726,0.44482429840000004,0.480340694,0.551684488
8727,0.4447953126,0.480548636,0.551447302
8728,0.44476883720000004,0.480605754,0.5511256
8729,0.4446797118,0.480745674,0.550872892
8730,0.444547055,0.480765124,0.550762602
8731,0.444609862,0.480596118,0.550797104
8732,0.4447423802,0.48037385800000004,0.550857662
8733,0.44480359820000004,0.48032522,0.5509615560000001
8734,0.4447463708,0.48029111399999996,0.5510169460000001
8735,0.44478358100000004,0.480320638,0.550972518
8736,0.4447631554,0.480274538,0.550830078
8737,0.444886444,0.48024026200000003,0.550724692
8738,0.444918324,0.480238752,0.550633106
8739,0.44503002799999997,0.480298274,0.550600606
8740,0.44504437,0.48038164,0.55049484
8741,0.445041152,0.48055523199999994,0.5504796319999999
8742,0.44502104000000003,0.480763808,0.550430222
8743,0.44488734399999996,0.48102550200000005,0.550294076
8744,0.444807552,0.481099964,0.550233696
8745,0.444796092,0.480979836,0.550210646
8746,0.44480959800000003,0.480799158,0.550164864
8747,0.44476359000000004,0.48049625,0.55011523
8748,0.44474865999999996,0.48021538399999997,0.550127888
8749,0.444875166,0.48007588,0.55019883
8750,0.445024082,0.48002066800000004,0.55019775
8751,0.445191844,0.47996124,0.550154144
8752,0.445403082,0.47998472200000003,0.550064792
8753,0.445807828,0.48007603000000004,0.55008069
8754,0.44620529400000003,0.480052824,0.550244158
8755,0.446487434,0.48000301,0.5503509919999999
8756,0.44664048800000006,0.479841022,0.5503438979999999
8757,0.446685512,0.47979976399999996,0.550203106
8758,0.446793184,0.479687626,0.550070982
8759,0.446860954,0.47949799800000004,0.549885266
8760,0.44681987,0.479315328,0.549743774
8761,0.44675207,0.479191762,0.5496051080000001
8762,0.44668516799999997,0.47897497800000005,0.549509334
8763,0.446601402,0.478795536,0.549410214
8764,0.44639913999999997,0.47861146,0.549361264
8765,0.44620393999999997,0.47862392800000003,0.54927478
8766,0.445869472,0.47875409599999996,0.549266048
8767,0.44582604400000003,0.478809296,0.549295588
8768,0.44591418,0.47878725600000005,0.5494123160000001
8769,0.44596377400000003,0.47865486599999996,0.5496035779999999
8770,0.446003458,0.478773556,0.549842446
8771,0.446210922,0.47873645600000003,0.550106218
8772,0.44631614399999997,0.478674864,0.550444
8773,0.446283668,0.47862144,0.550628744
8774,0.44616994400000004,0.478569626,0.5505850999999999
8775,0.44633893799999996,0.478681712,0.550552464
8776,0.44644898400000005,0.47876006400000004,0.550430212
8777,0.44658221,0.478817936,0.550364976
8778,0.446574594,0.478826134,0.5502901699999999
8779,0.44655978599999996,0.478831116,0.5505018700000001
8780,0.446458344,0.47869989599999996,0.550810962
8781,0.44623301400000004,0.478486212,0.551096662
8782,0.446265226,0.478237938,0.5514324859999999
8783,0.44635160999999995,0.478074328,0.551700006
8784,0.44654120999999997,0.47789644000000003,0.552054028
8785,0.446710974,0.477776494,0.552296706
8786,0.44681662600000005,0.477727346,0.552543014
8787,0.447020238,0.477719556,0.552899608
8788,0.44696790999999997,0.47775058200000003,0.55321624
8789,0.44682822,0.477808892,0.553472912
8790,0.446723516,0.477792554,0.55363414
8791,0.44671320000000003,0.477589006,0.5538932160000001
8792,0.44681023000000003,0.477336812,0.554023836
8793,0.44686097599999997,0.47715571599999995,0.553983126
8794,0.44668608200000004,0.47720058600000004,0.5540417639999999
8795,0.44654928400000005,0.47720473599999996,0.553932796
8796,0.44631695800000004,0.47714902600000003,0.553776058
8797,0.446132648,0.477117894,0.553485052
8798,0.4459688,0.477100118,0.553225224
8799,0.445764036,0.477070066,0.5530532459999999
8800,0.44566797999999996,0.47687806600000004,0.552952904
8801,0.44571541400000003,0.47655292000000005,0.55314842
8802,0.445799776,0.47634450800000006,0.553300668
8803,0.445942968,0.476113614,0.5533932
8804,0.446110464,0.47597217399999997,0.5536556
8805,0.446487792,0.475796494,0.55385648
8806,0.44674912399999994,0.47579468599999997,0.5541134799999999
8807,0.446996856,0.475843072,0.5542496
8808,0.44715935800000006,0.47582133800000004,0.55435352
8809,0.447297852,0.475982378,0.55422158
8810,0.447286602,0.475976032,0.55392354
8811,0.447184234,0.475952828,0.55348224
8812,0.447127098,0.476033536,0.55302996
8813,0.44702737200000003,0.476161714,0.5526505
8814,0.446945956,0.47622455199999997,0.55231274
8815,0.446934432,0.47619929,0.5520742599999999
8816,0.447022694,0.476213742,0.55216788
8817,0.44707442999999997,0.476091558,0.5524172
8818,0.44705656,0.475819996,0.55266046
8819,0.44714269199999995,0.475584962,0.55281804
8820,0.447162692,0.475510976,0.55301228
8821,0.447270744,0.47545828999999995,0.55305872
8822,0.447356338,0.475533268,0.55307406
8823,0.4474678,0.47561170599999997,0.55310776
8824,0.447530394,0.47575300400000003,0.55307428
8825,0.44756851599999997,0.47586866,0.55285982
8826,0.44750924,0.47599906,0.55262264
8827,0.447464122,0.476049128,0.5522802800000001
8828,0.447409272,0.476090892,0.55208888
8829,0.447307612,0.47615991999999996,0.55194396
8830,0.447160892,0.47644665799999997,0.55190822
8831,0.44713189200000003,0.476778196,0.55191738
8832,0.446935206,0.477102596,0.55197786
8833,0.44683900600000004,0.477430558,0.5518388399999999
8834,0.446759726,0.477667554,0.55165012
8835,0.44667881000000004,0.477753314,0.55136846
8836,0.446639464,0.47764957,0.55117228
8837,0.44672759,0.47748358,0.551084076
8838,0.446918848,0.477210286,0.55124136
8839,0.447053384,0.476943198,0.55151538
8840,0.446939412,0.47666406,0.55179614
8841,0.446875826,0.47630437999999997,0.55222624
8842,0.44669192,0.47606781,0.5524730999999999
8843,0.44647266199999996,0.47584687600000003,0.55270476
8844,0.446454496,0.47560740199999996,0.55284458
8845,0.446379844,0.47531922000000004,0.55292414
8846,0.446231818,0.474919308,0.55302394
8847,0.446146048,0.47443244,0.55305052
8848,0.445978554,0.47399009200000003,0.5531142
8849,0.445818324,0.473638772,0.55307512
8850,0.445432182,0.473370716,0.5530987199999999
8851,0.445061824,0.473259804,0.55305726
8852,0.44472202000000005,0.473112124,0.5529717399999999
8853,0.44451407000000004,0.47304329,0.55289072
8854,0.44438247799999997,0.472951104,0.552851634
8855,0.44436139599999996,0.472837866,0.55281654
8856,0.444418514,0.47277627600000005,0.552733142
8857,0.444548656,0.47267855799999997,0.5526825320000001
8858,0.44449236,0.472682626,0.552633276
8859,0.44436190799999997,0.47279055999999997,0.552681274
8860,0.444006772,0.472769014,0.5525734
8861,0.44363698,0.47280165599999996,0.55250808
8862,0.443329976,0.472859702,0.5525011599999999
8863,0.442958098,0.472944732,0.552569
8864,0.442790264,0.472965186,0.5527063
8865,0.44264099199999996,0.472998056,0.55286762
8866,0.44249247199999997,0.473086688,0.55297732
8867,0.442401824,0.473294584,0.55316384
8868,0.44237730599999997,0.473544926,0.55338478
8869,0.44247418600000005,0.47373193999999996,0.55362574
8870,0.442299808,0.47386415200000004,0.55386432
8871,0.44207555200000004,0.474014094,0.55408102
8872,0.441926394,0.47414215,0.5543220999999999
8873,0.441922512,0.474144224,0.55448572
8874,0.441936708,0.473981392,0.55453166
8875,0.442117566,0.473747634,0.5544888
8876,0.442427962,0.473439032,0.55437276
8877,0.442949816,0.473183744,0.55412728
8878,0.443499986,0.47292678000000005,0.5537987600000001
8879,0.44397283000000004,0.47273446399999997,0.5532726
8880,0.444102582,0.472604756,0.55281088
8881,0.444204888,0.4725523,0.55242266
8882,0.44424447800000005,0.47259764400000004,0.55207112
8883,0.44424473200000003,0.472761236,0.55183076
8884,0.444162022,0.473049532,0.5518457999999999
8885,0.444209668,0.47324485600000005,0.5519245
8886,0.44427217599999996,0.473453748,0.5521499200000001
8887,0.444250842,0.47358621999999995,0.55254748
8888,0.444193128,0.473679568,0.55288618
8889,0.44421425200000003,0.47368794399999997,0.55320446
8890,0.444170794,0.473837114,0.55339266
8891,0.444163694,0.47398801,0.55360328
8892,0.444097782,0.47413929000000005,0.5536901799999999
8893,0.444174826,0.47442475800000006,0.55376366
8894,0.444388334,0.474694108,0.55385976
8895,0.444643718,0.475093446,0.553801298
8896,0.444801498,0.47561737800000004,0.553813584
8897,0.444948184,0.47618934,0.553811016
8898,0.445184786,0.476868426,0.55388711
8899,0.44533637800000003,0.47742152400000004,0.553922636
8900,0.44541088,0.47787597400000004,0.553907216
8901,0.445555352,0.47823034999999997,0.55382515
8902,0.44568646,0.478568276,0.553742158
8903,0.44575916,0.478680404,0.553549126
8904,0.445840314,0.47858578199999996,0.5533973600000001
8905,0.445943304,0.47857523999999996,0.55330304
8906,0.445986462,0.478409482,0.55337246
8907,0.44603832400000004,0.47814931200000005,0.553286852
8908,0.44605206000000003,0.47793568200000003,0.5533162260000001
8909,0.446166506,0.47786446400000004,0.55342903
8910,0.44634595,0.477918346,0.553432842
8911,0.446425906,0.477912916,0.55329144
8912,0.446507038,0.477929478,0.553078712
8913,0.44661174000000003,0.477872258,0.55308706
8914,0.44658390400000003,0.47780386,0.55311172
8915,0.44650756999999996,0.477674594,0.55313212
8916,0.446220838,0.47752785799999997,0.55353826
8917,0.4460574,0.47744594999999995,0.553869
8918,0.44578587,0.47746306600000005,0.55419984
8919,0.445566444,0.477388144,0.55445356
8920,0.445324094,0.47726238000000004,0.55464846
8921,0.44503097199999997,0.47710636800000006,0.55477254
8922,0.44499815400000003,0.476990146,0.5548247399999999
8923,0.445054144,0.476898362,0.55500702
8924,0.44502685399999997,0.476932574,0.55513552
8925,0.444965228,0.476933718,0.5550922220000001
8926,0.445026876,0.47689360999999997,0.555012064
8927,0.445030268,0.47669675,0.554926114
8928,0.444797376,0.47649621600000003,0.554815002
8929,0.444678386,0.47629164,0.554530228
8930,0.44469746200000004,0.47614463399999996,0.554311582
8931,0.444830434,0.476206642,0.5539919799999999
8932,0.44483174400000003,0.47631607000000004,0.5537380439999999
8933,0.44494381,0.47652017999999996,0.5535739159999999
8934,0.445086796,0.476730888,0.553338474
8935,0.445330712,0.47684329400000003,0.553253506
8936,0.44552314600000004,0.47687187999999997,0.55322607
8937,0.44552582399999996,0.47683030600000004,0.553265786
8938,0.445450858,0.47659616200000005,0.553293922
8939,0.44534086799999995,0.47623818999999995,0.55341576
8940,0.44521814200000004,0.47584360600000003,0.553637038
8941,0.44490809800000003,0.475496716,0.55378298
8942,0.444501592,0.475209258,0.55398306
8943,0.44436865,0.47478011000000003,0.55409476
8944,0.44432643400000005,0.47462173999999996,0.55429214
8945,0.444442418,0.47443142,0.5544129200000001
8946,0.44451162599999994,0.474353442,0.55451474
8947,0.44465449999999995,0.474315748,0.55449908
8948,0.444907196,0.47431187999999996,0.55456074
8949,0.445030844,0.47430058199999997,0.5546867
8950,0.44504277600000003,0.474165554,0.55476598
8951,0.44504400000000005,0.474016618,0.55469104
8952,0.445042426,0.473723676,0.5544670159999999
8953,0.445214016,0.47363915,0.554336484
8954,0.44518498,0.473632552,0.554205312
8955,0.44511223,0.473696792,0.554038944
8956,0.445077466,0.473785916,0.553918216
8957,0.4450714,0.473848682,0.553899512
8958,0.444967312,0.473898758,0.553865344
8959,0.44491629000000005,0.47384360200000003,0.553802534
8960,0.444827606,0.473722342,0.553716802
8961,0.44484453,0.47339993,0.5538365199999999
8962,0.444960352,0.473119862,0.55390416
8963,0.445125436,0.47288108,0.55407716
8964,0.445273366,0.472568306,0.55430568
8965,0.445363258,0.472297926,0.5545935
8966,0.445336478,0.47207864200000005,0.554883
8967,0.44546074599999996,0.47198292000000003,0.55499218
8968,0.44557438400000005,0.47189929599999997,0.55486004
8969,0.445710944,0.47193821399999997,0.5546452399999999
8970,0.445782946,0.47189121,0.5543871
8971,0.445851914,0.471714312,0.55421206
8972,0.44579070000000004,0.47160690600000005,0.5541558400000001
8973,0.445635656,0.47150978000000004,0.5541896
8974,0.44542818000000006,0.471485362,0.5541197600000001
8975,0.44536285,0.471377418,0.55401342
8976,0.44536526600000004,0.47111794,0.55396684
8977,0.44529104599999997,0.470881438,0.55392742
8978,0.445194498,0.470679052,0.55386154
8979,0.44511125399999996,0.47046123799999995,0.55394914
8980,0.445097702,0.47027535800000003,0.5540649400000001
8981,0.445083266,0.47009588,0.55442844
8982,0.445184858,0.47000589400000004,0.5546563600000001
8983,0.445495776,0.46990605799999996,0.5547869999999999
8984,0.44577391,0.46969208199999996,0.5549009
8985,0.44598749400000004,0.469525218,0.5550277
8986,0.44611790999999995,0.46929130999999996,0.55501528
8987,0.44610092199999996,0.46915882400000003,0.5550811999999999
8988,0.446138668,0.46900062,0.55493612
8989,0.446150422,0.468817294,0.5547567800000001
8990,0.446243836,0.46870480800000003,0.5546206
8991,0.446376268,0.468744672,0.55449292
8992,0.446527716,0.46885348800000004,0.5543931599999999
8993,0.446696716,0.468944038,0.5541803000000001
8994,0.44670687200000003,0.468990982,0.55400194
8995,0.44662594399999994,0.46893590799999996,0.55399434
8996,0.44649115799999994,0.46870169599999995,0.5538489
8997,0.446350378,0.46853044,0.55384508
8998,0.44629069800000004,0.46851617599999995,0.55402456
8999,0.44625841200000005,0.46859925599999996,0.55408104
9000,0.44632530000000004,0.468868614,0.5541014400000001
9001,0.446504464,0.46921176000000003,0.5541545999999999
9002,0.44661979799999996,0.469630728,0.5544049600000001
9003,0.44694809999999996,0.47009937999999996,0.55464714
9004,0.44715667000000003,0.470489362,0.5547171399999999
9005,0.44741262,0.47075286,0.55472762
9006,0.447574248,0.47094010599999997,0.55459192
9007,0.44774495000000003,0.47110230000000003,0.55440636
9008,0.44803525,0.47132443,0.55425168
9009,0.448327994,0.471524334,0.55422644
9010,0.448678508,0.471576826,0.5541589600000001
9011,0.44900179199999996,0.47182736999999997,0.55418336
9012,0.449394106,0.472043612,0.55409548
9013,0.449770126,0.472111434,0.55395204
9014,0.44988906399999995,0.472027308,0.55380322
9015,0.44997582399999997,0.47194490199999994,0.55361854
9016,0.449934938,0.47184360599999997,0.5535154
9017,0.44990618,0.47172230200000004,0.55327074
9018,0.449824244,0.471425714,0.55310406
9019,0.449770116,0.47115156599999997,0.55297848
9020,0.449618026,0.47114443800000005,0.55287002
9021,0.449569724,0.47107682599999995,0.5527645
9022,0.44952873,0.470986536,0.55265322
9023,0.449466076,0.47103991,0.55265374
9024,0.449293646,0.471140388,0.55272362
9025,0.44899349200000005,0.471158168,0.55280222
9026,0.44874663800000003,0.471057358,0.55290286
9027,0.448697408,0.471104526,0.5529768
9028,0.44865658799999997,0.47121665,0.55309542
9029,0.448728768,0.47138972199999996,0.55307956
9030,0.44870172199999997,0.47137936199999997,0.55305702
9031,0.448742752,0.47131987000000003,0.55303032
9032,0.44877946199999996,0.47137064199999995,0.55298544
9033,0.448768406,0.47140457599999996,0.55303842
9034,0.448824988,0.47154116199999996,0.5531111599999999
9035,0.44877480200000003,0.47177759799999996,0.55325702
9036,0.448682212,0.472131252,0.55336114
9037,0.44859325,0.47246583200000003,0.55358688
9038,0.44849648799999997,0.47273169600000003,0.5537066
9039,0.448540004,0.47298859,0.5539081
9040,0.448470578,0.473092412,0.55410048
9041,0.44851909,0.473147486,0.55429842
9042,0.44866253,0.473254654,0.55431808
9043,0.448815902,0.473172332,0.55421904
9044,0.44887036,0.47322287,0.55420874
9045,0.44871755399999996,0.47319909600000004,0.55405278
9046,0.448625996,0.473164994,0.5539254
9047,0.448648348,0.473169924,0.5537986
9048,0.448642548,0.47309021199999995,0.55396546
9049,0.44871986399999997,0.473175358,0.55401548
9050,0.44906458,0.473131378,0.55397732
9051,0.449445712,0.4731957,0.55410796
9052,0.449655078,0.47312153199999996,0.55411046
9053,0.449799746,0.47308785200000003,0.55421756
9054,0.450011666,0.47304138199999995,0.5543862399999999
9055,0.45009265,0.472936086,0.55459008
9056,0.44997877199999997,0.472688166,0.55488272
9057,0.44992339800000003,0.47240992,0.5553874799999999
9058,0.44975358,0.472223344,0.5558753
9059,0.449660522,0.471985654,0.55616232
9060,0.449539152,0.47184981200000004,0.55632536
9061,0.449585072,0.471568304,0.55652484
9062,0.449510686,0.4712906,0.55663542
9063,0.44939759799999995,0.47092775600000003,0.55662344
9064,0.44933006200000003,0.4706157,0.55659404
9065,0.449259706,0.47046833200000004,0.55668344
9066,0.449029526,0.470269056,0.55677774
9067,0.448898916,0.47014167399999995,0.5569461
9068,0.448912608,0.47009978599999996,0.5571969800000001
9069,0.448984468,0.46995022200000003,0.5575977799999999
9070,0.448975956,0.46964372,0.5580457400000001
9071,0.448915208,0.46936964400000003,0.55853564
9072,0.448935764,0.469076156,0.55902834
9073,0.448952746,0.468763498,0.55947738
9074,0.44891972199999997,0.46844170599999996,0.55987206
9075,0.449061388,0.46837144199999997,0.56021502
9076,0.44907303,0.468473896,0.56042746
9077,0.44927472199999996,0.468638152,0.56053706
9078,0.44941794,0.46882478399999994,0.56050648
9079,0.449397724,0.469180452,0.56043216
9080,0.44930021,0.469355332,0.56031922
9081,0.44925814199999997,0.46950877599999996,0.56029444
9082,0.449292766,0.46966133800000004,0.56041182
9083,0.44942399,0.46988401799999996,0.56039494
9084,0.449590204,0.470060588,0.560593
9085,0.449777172,0.470079796,0.560717
9086,0.449835376,0.470147334,0.56081412
9087,0.44986031400000004,0.470256386,0.56088014
9088,0.449700864,0.470371504,0.56093472
9089,0.44948677400000003,0.470284832,0.5610375
9090,0.4492793056,0.470340316,0.56119842
9091,0.4491519626,0.47047711999999997,0.56126878
9092,0.44899631679999996,0.47055650200000004,0.56120954
9093,0.44890460419999995,0.470697682,0.5610974799999999
9094,0.44884850540000004,0.470794546,0.56103968
9095,0.44899325599999995,0.471009564,0.56110526
9096,0.449035348,0.47122594399999995,0.56108474
9097,0.448964632,0.471332536,0.56112346
9098,0.44899879400000003,0.471417102,0.56118564
9099,0.44912568399999997,0.47156939600000003,0.5612687599999999
9100,0.44926514599999995,0.471728156,0.5612834
9101,0.449258188,0.47193358199999996,0.56127688
9102,0.44933532,0.47202495999999994,0.56143096
9103,0.44937613200000004,0.47211438200000005,0.56144264
9104,0.449318508,0.472326066,0.56132612
9105,0.449285584,0.47242460399999997,0.56112778
9106,0.44924222399999997,0.47235896,0.5608251
9107,0.449250644,0.47232065399999995,0.5605176199999999
9108,0.449134814,0.472433184,0.5601417399999999
9109,0.449055202,0.472497312,0.55986602
9110,0.449150868,0.4725492,0.55994148
9111,0.44946689,0.472560642,0.56002178
9112,0.449603318,0.472491896,0.56004838
9113,0.449706736,0.472325644,0.5602152
9114,0.44987476200000004,0.472118678,0.5603405
9115,0.449925956,0.471953256,0.56030454
9116,0.44979597399999993,0.471872714,0.5601855600000001
9117,0.449436862,0.47198082999999996,0.5600258
9118,0.44916247400000003,0.47225088200000004,0.55991174
9119,0.449004712,0.472537986,0.55984052
9120,0.448897434,0.472808508,0.5599371
9121,0.448879582,0.47301253000000004,0.5600187600000001
9122,0.448865938,0.47306993599999997,0.55998858
9123,0.44898305800000005,0.47296844200000004,0.55999124
9124,0.4490551,0.472811184,0.5601391
9125,0.44911122400000003,0.47269162000000003,0.56040364
9126,0.44899448,0.472673342,0.56070162
9127,0.448829838,0.472583124,0.56103142
9128,0.448659386,0.47252147200000005,0.56140844
9129,0.448662232,0.472546436,0.56165114
9130,0.448596476,0.47256986599999995,0.56179174
9131,0.44861616400000004,0.472500256,0.5619141400000001
9132,0.44868481000000004,0.47238346999999997,0.5620546399999999
9133,0.44877183000000004,0.472302548,0.56212816
9134,0.448831232,0.47236183,0.5621472200000001
9135,0.448740448,0.47239414199999996,0.5621544
9136,0.4485049372,0.47237800999999996,0.56227978
9137,0.4484147206,0.472421452,0.5626159
9138,0.448269455,0.472385338,0.56274884
9139,0.448179259,0.47230642,0.56291084
9140,0.4481673576,0.472075626,0.5630161
9141,0.44812835980000004,0.47193426600000005,0.56314544
9142,0.44818477800000006,0.47188620200000003,0.56329096
9143,0.448264104,0.471730812,0.56328292
9144,0.448211716,0.471564138,0.56309338
9145,0.448276774,0.47159148199999995,0.56302626
9146,0.448414848,0.471692442,0.56303252
9147,0.448639054,0.471997562,0.56288354
9148,0.44879661,0.472360124,0.56275848
9149,0.44897607799999995,0.472692352,0.56269954
9150,0.449106792,0.473072744,0.56273414
9151,0.44920242,0.473488132,0.56277042
9152,0.449141818,0.473753192,0.56293178
9153,0.449024594,0.473887094,0.563313
9154,0.448986022,0.473967472,0.56372174
9155,0.449009862,0.474018612,0.5640120000000001
9156,0.44908090200000006,0.474060702,0.56433356
9157,0.44912384000000005,0.47399661800000004,0.56458628
9158,0.449180664,0.474084196,0.56470786
9159,0.449246866,0.474354966,0.5646699199999999
9160,0.44936391800000003,0.47462573599999996,0.564576
9161,0.449443696,0.47485788999999995,0.56461282
9162,0.44958018600000005,0.475006092,0.56461558
9163,0.449798056,0.475149916,0.56466928
9164,0.44995834199999996,0.475146306,0.5647156
9165,0.450279732,0.47497977999999996,0.56469424
9166,0.45069265000000003,0.47486581199999994,0.564737
9167,0.45109497,0.47484265000000003,0.56476636
9168,0.451473982,0.47481776400000003,0.56480442
9169,0.451831132,0.474589534,0.5648938
9170,0.452244824,0.474240062,0.56497732
9171,0.45268417,0.47379929400000004,0.56511032
9172,0.452995676,0.473576622,0.56534924
9173,0.453100756,0.47334363,0.56564234
9174,0.453085606,0.473144416,0.56589446
9175,0.45290999200000004,0.47297464,0.56624548
9176,0.452666696,0.47271598400000003,0.56666456
9177,0.452494432,0.472584746,0.56697504
9178,0.45235912999999994,0.472458776,0.5672224
9179,0.452235514,0.47248889,0.5673486799999999
9180,0.452067946,0.472628614,0.5675085599999999
9181,0.451922068,0.47274134600000006,0.56764752
9182,0.451800548,0.47280654400000005,0.56773324
9183,0.45172438800000003,0.47273442600000004,0.5678167
9184,0.45173345,0.472598358,0.5678445599999999
9185,0.451765844,0.47240552,0.56791498
9186,0.45179398,0.47229266799999997,0.56794764
9187,0.451808184,0.472266054,0.56797316
9188,0.451781396,0.47221493000000003,0.56791688
9189,0.45182866,0.47211872,0.56787166
9190,0.451812542,0.472046594,0.5677808
9191,0.451767268,0.47196927,0.56763082
9192,0.45161312600000003,0.47189049,0.5675349
9193,0.451648218,0.471770956,0.56726582
9194,0.45167496,0.471792786,0.5670828
9195,0.451580532,0.471922414,0.56680088
9196,0.451525046,0.47208843800000005,0.56662588
9197,0.451593096,0.47219189,0.5664292
9198,0.45175574599999996,0.472231828,0.56634374
9199,0.451893526,0.472167258,0.56628882
9200,0.4518523,0.472052148,0.56633276
9201,0.451900796,0.47195433000000003,0.5663277
9202,0.451883196,0.471874868,0.56644236
9203,0.45178946000000003,0.471918856,0.56640164
9204,0.451492128,0.47202373799999997,0.56638902
9205,0.45119862400000005,0.472156734,0.56636
9206,0.450981914,0.47224343599999996,0.56639574
9207,0.450879988,0.472284458,0.56646098
9208,0.450676984,0.47226210799999996,0.56649974
9209,0.45037861,0.47209964200000004,0.5664910400000001
9210,0.45009369800000004,0.47178611,0.56651576
9211,0.449980422,0.471470952,0.56658674
9212,0.45007058200000005,0.471195386,0.56659956
9213,0.450116702,0.47095993999999997,0.56666362
9214,0.45023694599999997,0.470747582,0.5666285
9215,0.45037152999999996,0.470636954,0.56664262
9216,0.450660448,0.470562944,0.5666004
9217,0.45099867000000005,0.47049979200000003,0.5665396
9218,0.45113413799999996,0.470442608,0.56649452
9219,0.451306332,0.47035209199999994,0.5662619200000001
9220,0.451455024,0.470291644,0.5660902800000001
9221,0.451658444,0.470246268,0.56588142
9222,0.451673346,0.470209564,0.5656794399999999
9223,0.451595076,0.47006760399999997,0.56571662
9224,0.451586244,0.469922392,0.56586014
9225,0.451602998,0.46976576999999997,0.5662235
9226,0.45133686599999995,0.46962878199999997,0.56661706
9227,0.45117196,0.469393844,0.56682744
9228,0.450958416,0.469127982,0.56691288
9229,0.45071769599999995,0.46893310200000005,0.56695028
9230,0.450326514,0.46875634400000005,0.56694238
9231,0.45000119,0.46853484199999995,0.56694548
9232,0.449712422,0.468334576,0.5666814
9233,0.449550628,0.46802496400000004,0.56655582
9234,0.44941573599999995,0.467905054,0.5665644000000001
9235,0.449326334,0.467791364,0.56646884
9236,0.44914951399999997,0.467576754,0.56643648
9237,0.44898483,0.46734405199999995,0.56635494
9238,0.44909158,0.46714905,0.56639282
9239,0.449260492,0.466985188,0.5664967200000001
9240,0.44922463,0.46678167600000003,0.56649242
9241,0.449189674,0.466656282,0.5664661
9242,0.449046384,0.466657906,0.5663742399999999
9243,0.44903618799999995,0.466669538,0.56636906
9244,0.448853216,0.466752116,0.56617414
9245,0.448780126,0.466780746,0.56586276
9246,0.448543468,0.46682746999999997,0.56582448
9247,0.448372478,0.466800132,0.56575622
9248,0.448280218,0.46665086,0.56556324
9249,0.44825204,0.466506362,0.56529702
9250,0.448064848,0.466357416,0.564973202
9251,0.447849792,0.46621628000000004,0.56470895
9252,0.447766088,0.466276346,0.564590726
9253,0.447762844,0.46641427399999996,0.564448398
9254,0.447682898,0.466641718,0.564290626
9255,0.44761440999999996,0.46681114,0.5640939079999999
9256,0.44758128999999997,0.467058898,0.563889954
9257,0.447399546,0.467271884,0.563806788
9258,0.447252786,0.46754745200000003,0.5637343260000001
9259,0.447285814,0.467974422,0.563630182
9260,0.44739622599999995,0.468336046,0.563478848
9261,0.447472664,0.468584904,0.563484604
9262,0.447284772,0.46875573600000003,0.56347148
9263,0.447244254,0.468961894,0.56342993
9264,0.447124534,0.46911597200000005,0.563408428
9265,0.44699344199999996,0.469199764,0.56331554
9266,0.446783936,0.469141428,0.56329878
9267,0.446467188,0.469127662,0.563321352
9268,0.446244992,0.469184832,0.563343842
9269,0.44615572,0.469384374,0.563438266
9270,0.446027118,0.469383378,0.5633539439999999
9271,0.445917034,0.469425064,0.563203128
9272,0.44567645399999994,0.469593212,0.563082436
9273,0.445595724,0.46978014,0.562945736
9274,0.445578456,0.469801384,0.562670098
9275,0.445452234,0.469979176,0.562376042
9276,0.445214944,0.470221388,0.5620960979999999
9277,0.44500716599999995,0.47050834,0.561878162
9278,0.44494199799999995,0.470668946,0.561743678
9279,0.444987556,0.470761742,0.561666498
9280,0.44498920200000003,0.470915792,0.561698184
9281,0.445173872,0.47108283399999995,0.561876392
9282,0.44553033200000003,0.47117992999999997,0.562058416
9283,0.445811626,0.471233438,0.562294936
9284,0.44593800799999994,0.471387824,0.562342786
9285,0.446022978,0.471500412,0.5624264680000001
9286,0.446242974,0.471720568,0.56255591
9287,0.44642326,0.471742656,0.562625622
9288,0.44628605800000004,0.471790782,0.562804558
9289,0.446259376,0.471808054,0.562958494
9290,0.44641318599999996,0.471948526,0.563144778
9291,0.446467508,0.47222358200000003,0.56321829
9292,0.446345762,0.47257708600000004,0.5632522
9293,0.44623326399999996,0.472870556,0.5632907380000001
9294,0.44621769200000005,0.472957112,0.5633404980000001
9295,0.44624239600000004,0.473122112,0.563415652
9296,0.44617385800000003,0.473325698,0.563495576
9297,0.44615757199999995,0.473399522,0.5636829139999999
9298,0.44619786,0.47336921000000004,0.563855004
9299,0.44615439,0.47321708,0.563821054
9300,0.44607282,0.473225958,0.563865794
9301,0.44603698999999997,0.47318615,0.563982586
9302,0.44607273999999997,0.473109548,0.564184174
9303,0.44607419200000004,0.472905264,0.564388006
9304,0.446114436,0.47277527599999997,0.564625218
9305,0.446285696,0.472948516,0.5649124520000001
9306,0.44647961,0.47314917800000006,0.5651392
9307,0.446651108,0.473265048,0.565341338
9308,0.446678176,0.473394324,0.565492358
9309,0.446852704,0.47352902399999997,0.56556653
9310,0.4468356,0.47361536,0.565682978
9311,0.447015156,0.473630948,0.565622772
9312,0.447014314,0.473571314,0.565504716
9313,0.44702820000000004,0.473636594,0.565538604
9314,0.446959552,0.47367736,0.565558798
9315,0.446916412,0.473551832,0.565710188
9316,0.446724974,0.47337019599999997,0.565896296
9317,0.44648677800000003,0.47324872,0.566271992
9318,0.44606198399999997,0.473271248,0.566735322
9319,0.44571238999999996,0.473203122,0.567098034
9320,0.44537208,0.473190806,0.56737818
9321,0.44508274,0.473323228,0.567547248
9322,0.44483236400000004,0.47349168599999997,0.5677837920000001
9323,0.444607852,0.47381948799999996,0.5678591000000001
9324,0.444532106,0.474275454,0.567805004
9325,0.44446010399999997,0.474794762,0.567971746
9326,0.44445090800000003,0.47533615599999995,0.5680510120000001
9327,0.44439860600000003,0.475752642,0.568122712
9328,0.444318864,0.47605890799999995,0.568123474
9329,0.44429231999999996,0.47625151000000004,0.568088634
9330,0.44429651,0.47631471,0.567978602
9331,0.44431224999999996,0.476287788,0.567974314
9332,0.444286332,0.47620685799999996,0.56818035
9333,0.444244914,0.476173966,0.568244824
9334,0.444164044,0.476269502,0.568186718
9335,0.44418513400000004,0.476368376,0.568325802
9336,0.444148432,0.47645822600000004,0.568479094
9337,0.44399210600000005,0.47661159,0.5686187420000001
9338,0.4438505048,0.476790162,0.568857818
9339,0.44372471680000003,0.47706277399999997,0.569134154
9340,0.44350206560000005,0.477217548,0.569517856
9341,0.44321986,0.477327056,0.569750672
9342,0.4429668778,0.47745474,0.56990116
9343,0.4428018984,0.477808828,0.569988528
9344,0.44255982600000005,0.478176418,0.5699165039999999
9345,0.44236938960000005,0.47852853599999995,0.5699856520000001
9346,0.4422955126,0.47889317800000003,0.5699698639999999
9347,0.44241344400000004,0.479111204,0.56980418
9348,0.44253128340000003,0.47925685,0.5697918359999999
9349,0.4426013666,0.47920428600000003,0.56995067
9350,0.442639206,0.479138408,0.570052036
9351,0.442844792,0.47918204,0.5699517740000001
9352,0.44293450399999995,0.47929785,0.5698603839999999
9353,0.442952146,0.47948922600000005,0.5698521639999999
9354,0.443037006,0.47964741599999994,0.569735472
9355,0.443245826,0.47987524800000003,0.569540576
9356,0.44346744,0.48014754600000004,0.569236882
9357,0.443726598,0.480339344,0.56905757
9358,0.443815708,0.48032600000000003,0.569178996
9359,0.44384588,0.48040342,0.569335684
9360,0.443748068,0.480461766,0.569502002
9361,0.443619458,0.480372188,0.569606498
9362,0.443595118,0.480318196,0.569817544
9363,0.44356577999999997,0.480382126,0.569970582
9364,0.443554272,0.480535494,0.5703155480000001
9365,0.44360686200000005,0.480576942,0.570551768
9366,0.443556924,0.48068870199999997,0.570645968
9367,0.443516648,0.48083044199999997,0.570745152
9368,0.443450144,0.480936166,0.570825252
9369,0.44345861,0.481090444,0.570872674
9370,0.443469828,0.481226792,0.570792166
9371,0.443675932,0.48131648,0.570799928
9372,0.44393338200000004,0.481328408,0.5706754620000001
9373,0.44425549400000003,0.48130989,0.570462696
9374,0.44455604,0.481559826,0.570370966
9375,0.444742764,0.48192543,0.57025486
9376,0.4448856,0.482145376,0.570205398
9377,0.44505407599999997,0.48230209799999996,0.570278706
9378,0.445146474,0.48232261,0.57034284
9379,0.445237398,0.48215247,0.570368212
9380,0.44525363999999995,0.481758096,0.570271968
9381,0.445288584,0.48142794,0.57028251
9382,0.44522711800000003,0.481235962,0.5703473259999999
9383,0.445146534,0.481072756,0.570414236
9384,0.44511898,0.48099779,0.57049838
9385,0.445108206,0.480805488,0.570423018
9386,0.445108284,0.48054331,0.57039666
9387,0.445092436,0.48028083600000004,0.570354498
9388,0.444979104,0.480118992,0.570244158
9389,0.444903716,0.479904218,0.570268754
9390,0.44474328999999996,0.479583222,0.570430272
9391,0.44456958,0.479221246,0.570373624
9392,0.444435062,0.479037486,0.570316072
9393,0.44445872999999997,0.478976458,0.5704475920000001
9394,0.444492226,0.47904578600000003,0.570577714
9395,0.444506334,0.47918900999999997,0.57066778
9396,0.444453364,0.479366866,0.570724354
9397,0.44471245940000004,0.479520294,0.570987292
9398,0.4449400646,0.479623502,0.5711223059999999
9399,0.44515814800000003,0.47990059199999996,0.57115558
9400,0.445313326,0.480007976,0.571128394
9401,0.445515788,0.47999608000000005,0.5710220859999999
9402,0.445592748,0.480011066,0.570799322
9403,0.445590058,0.48012332399999996,0.570624978
9404,0.44555144599999996,0.480185834,0.570463496
9405,0.44533832600000006,0.480049316,0.5702781219999999
9406,0.444932504,0.47991936,0.57018586
9407,0.444447422,0.479818584,0.570103316
9408,0.444039788,0.479638192,0.570146108
9409,0.44370686200000004,0.479520478,0.57015421
9410,0.443445792,0.479299604,0.57017572
9411,0.44314782799999997,0.47918984600000003,0.570123846
9412,0.442863124,0.479127128,0.570078054
9413,0.44272371800000004,0.47911560799999997,0.570025442
9414,0.44249995200000003,0.479115534,0.570036216
9415,0.44242219400000005,0.47902898,0.5701035919999999
9416,0.44234647600000004,0.47899281600000004,0.570232258
9417,0.442406862,0.47913928999999994,0.570233342
9418,0.442469634,0.479360076,0.570295304
9419,0.44261384800000003,0.47959693200000003,0.570292274
9420,0.44265777399999995,0.479913028,0.5703032060000001
9421,0.44286582,0.48029491999999996,0.570419442
9422,0.44297846999999996,0.480664468,0.57064786
9423,0.44334003600000005,0.480997986,0.570798292
9424,0.443729928,0.48116727,0.570948808
9425,0.44401516,0.481275476,0.571097244
9426,0.444211878,0.481412798,0.571016034
9427,0.444437128,0.481552496,0.570987428
9428,0.44460028199999996,0.48175787,0.5710320440000001
9429,0.44471447,0.481946588,0.57106157
9430,0.44474307,0.482234106,0.571288228
9431,0.44484704,0.48254595199999994,0.571470088
9432,0.4449189,0.482766826,0.571610326
9433,0.444894656,0.48302264200000006,0.571568674
9434,0.444710746,0.48328501,0.571438704
9435,0.44451252799999996,0.48349516800000003,0.5712908139999999
9436,0.444321532,0.483670974,0.571217
9437,0.44417487799999994,0.483832946,0.5711374140000001
9438,0.44405468200000003,0.48398389999999997,0.570958184
9439,0.444025188,0.48405141,0.5708645459999999
9440,0.44375908199999997,0.48400909599999997,0.570830926
9441,0.443626374,0.483959732,0.570710348
9442,0.44344144,0.483924054,0.570678592
9443,0.443261338,0.483989148,0.570732024
9444,0.443158386,0.483944198,0.570807666
9445,0.443155878,0.483925374,0.570766568
9446,0.44318638,0.483988364,0.570699328
9447,0.44332792400000004,0.484120162,0.570688954
9448,0.443543678,0.484294716,0.570631632
9449,0.443914404,0.48442296,0.570506256
9450,0.44424172999999995,0.484435422,0.570486162
9451,0.444653488,0.484403342,0.570578594
9452,0.444998156,0.484327856,0.570609322
9453,0.44530815599999996,0.48420555200000004,0.570585464
9454,0.445426418,0.484270568,0.570578746
9455,0.4453931,0.48435691,0.5705969439999999
9456,0.44542773599999996,0.484421928,0.570627412
9457,0.445466136,0.48435934799999997,0.570745556
9458,0.44538594600000003,0.484277448,0.570820898
9459,0.44541004799999995,0.48402967,0.570873764
9460,0.445397144,0.483808994,0.5708905479999999
9461,0.44563876999999996,0.483533724,0.571041142
9462,0.445731294,0.483359564,0.571154778
9463,0.445942108,0.48307866,0.5712774660000001
9464,0.44623725999999997,0.48280541,0.5714400359999999
9465,0.44655469600000003,0.482693546,0.571590944
9466,0.446924708,0.482569784,0.571883996
9467,0.44735190799999996,0.48267119199999997,0.572064546
9468,0.44775835199999997,0.48281877199999995,0.572177046
9469,0.44813786200000005,0.48289150599999997,0.572282812
9470,0.448388922,0.483008454,0.572271596
9471,0.448700646,0.48292807,0.572219418
9472,0.44908254200000003,0.48296241,0.572145482
9473,0.44941536200000004,0.482920876,0.572075938
9474,0.449634816,0.482856946,0.572140588
9475,0.449841756,0.48269948399999996,0.572281856
9476,0.44984400199999997,0.48257180399999994,0.572253028
9477,0.44977379999999995,0.48247922600000004,0.572245146
9478,0.44952987800000005,0.482217,0.572177924
9479,0.44942085800000003,0.481964324,0.572051122
9480,0.44935423399999996,0.48164176599999997,0.57187827
9481,0.449505684,0.48150111199999995,0.571700016
9482,0.449544146,0.481438282,0.571643062
9483,0.449722632,0.481450188,0.571790844
9484,0.449829303,0.48152671599999997,0.571861506
9485,0.4499451998,0.48171052,0.572033978
9486,0.4499027502,0.48187649,0.5721639199999999
9487,0.4497081548,0.482047112,0.572269544
9488,0.44949883999999996,0.48223413,0.5724353
9489,0.44927654240000003,0.482466908,0.572432218
9490,0.44900893940000003,0.48278588399999994,0.572379282
9491,0.4487787908,0.48298242799999996,0.572457014
9492,0.4484546982,0.48299387600000004,0.572421048
9493,0.44809995459999996,0.483145928,0.572552134
9494,0.44773786260000004,0.483275326,0.57252443
9495,0.44758653119999997,0.483379438,0.572436214
9496,0.4474275416,0.483464752,0.572347606
9497,0.4473893936,0.48356054200000004,0.572289544
9498,0.4472887134,0.48356980800000005,0.572365382
9499,0.4473046762,0.48340907200000005,0.57253361
9500,0.4474285222,0.483242922,0.572857138
9501,0.4475657116,0.483059626,0.573158648
9502,0.4476432706,0.48296534399999996,0.573290028
9503,0.447619198,0.48288764,0.5734418379999999
9504,0.447503864,0.48287832199999997,0.573345906
9505,0.447391504,0.482825622,0.57305128
9506,0.447123936,0.482755972,0.572811156
9507,0.44682763020000005,0.48273275400000004,0.57260899
9508,0.44664120500000004,0.482643788,0.572557206
9509,0.446624498,0.482578612,0.572545804
9510,0.44654279,0.48238573199999996,0.572537458
9511,0.446439504,0.48229837,0.572611336
9512,0.44633086400000005,0.48220399399999997,0.57263069
9513,0.44617081399999997,0.48222466799999997,0.572568828
9514,0.445909616,0.48237722,0.572340614
9515,0.44574731399999995,0.482538578,0.5721649639999999
9516,0.445679004,0.48252735,0.571981228
9517,0.44573717799999996,0.48247819200000003,0.571891366
9518,0.44559251600000005,0.482504862,0.571901374
9519,0.445529558,0.48257112,0.5718717320000001
9520,0.44560909600000004,0.48261343600000006,0.5716353000000001
9521,0.445490494,0.48253127399999995,0.571259986
9522,0.44522986400000003,0.48254607200000005,0.570979952
9523,0.445030232,0.482516342,0.570820156
9524,0.44501832399999997,0.482540442,0.570845444
9525,0.444970948,0.482629064,0.5707423899999999
9526,0.444822602,0.48270595,0.570544376
9527,0.44469887999999996,0.482711036,0.570552092
9528,0.44463097599999996,0.48270726599999997,0.570623358
9529,0.44468608,0.482680552,0.570638674
9530,0.44465142999999996,0.482748544,0.570596036
9531,0.44456224999999994,0.48271471400000004,0.570601934
9532,0.44447795399999995,0.48269575000000003,0.5707158179999999
9533,0.444469244,0.48264458400000004,0.57061631
9534,0.444511824,0.48250012,0.57059649
9535,0.444601258,0.48243321,0.570493652
9536,0.444747414,0.482242658,0.570395878
9537,0.444917234,0.482238738,0.570234704
9538,0.444993774,0.48227113000000005,0.570041468
9539,0.44515151000000003,0.48241644,0.569845614
9540,0.445324144,0.48253280400000004,0.569693228
9541,0.445282464,0.48261142399999996,0.569488742
9542,0.445220068,0.48255718999999997,0.569309888
9543,0.44522125,0.48251966799999996,0.569188128
9544,0.44510249799999996,0.482510432,0.569193658
9545,0.44494350400000005,0.48247111000000004,0.569030712
9546,0.444811666,0.48236889400000005,0.568916046
9547,0.44477648399999997,0.48230525,0.568976194
9548,0.44450227400000003,0.482365992,0.569135494
9549,0.444343308,0.482357856,0.569192246
9550,0.44437138,0.48245678200000003,0.569223048
9551,0.44451906799999996,0.48260238,0.5693687080000001
9552,0.444526782,0.48268330400000004,0.569490484
9553,0.444611526,0.48261671399999995,0.569621458
9554,0.44489590999999995,0.48261908400000003,0.569652598
9555,0.44511653,0.482682274,0.569776268
9556,0.445342116,0.482817314,0.56981196
9557,0.44547184199999995,0.483021328,0.56986024
9558,0.44549129800000004,0.48318592000000005,0.56996234
9559,0.44552743,0.483432068,0.570055246
9560,0.445520916,0.483671738,0.5699377760000001
9561,0.44563237800000005,0.483958764,0.569835058
9562,0.445554172,0.48424288400000004,0.5698218580000001
9563,0.445528426,0.48454366,0.569812996
9564,0.44559446,0.484839784,0.56968011
9565,0.44561827200000004,0.485038464,0.56959667
9566,0.4455903,0.48522883800000005,0.569606202
9567,0.445554524,0.485407336,0.569665082
9568,0.445631032,0.48561349800000003,0.569604104
9569,0.445739118,0.48576013,0.56960158
9570,0.445789898,0.485990604,0.569604162
9571,0.44586918,0.48617393999999997,0.56972356
9572,0.445918244,0.486376468,0.569758902
9573,0.44595931200000005,0.48648879200000006,0.569700766
9574,0.44597017199999994,0.48660329599999996,0.569576348
9575,0.445994026,0.48663458,0.569329336
9576,0.446021146,0.486758054,0.56916123
9577,0.44606001999999995,0.487023712,0.5689764939999999
9578,0.44604312399999996,0.487091764,0.568797032
9579,0.44589014,0.48702333000000003,0.568725948
9580,0.445484834,0.486951308,0.5689178460000001
9581,0.44496856,0.48684932,0.569127602
9582,0.444393686,0.486844916,0.56937437
9583,0.443911066,0.486740276,0.569712106
9584,0.443532818,0.48665879599999995,0.570067222
9585,0.44326265,0.486647114,0.570293508
9586,0.443089924,0.48670576,0.5704947380000001
9587,0.442902336,0.48677876400000003,0.570643886
9588,0.442792662,0.486670034,0.5707290700000001
9589,0.44266257000000003,0.48678027399999996,0.5708507780000001
9590,0.442564776,0.48682772,0.570987236
9591,0.442397896,0.486809936,0.57107413
9592,0.44219526600000003,0.486715134,0.571187782
9593,0.442076358,0.48671443,0.571301508
9594,0.44202006400000005,0.48671736600000004,0.571397932
9595,0.4420793776,0.486744968,0.57151478
9596,0.4421457022,0.48681436,0.571486048
9597,0.44216294660000005,0.486924846,0.5715987840000001
9598,0.44208552939999995,0.48721614,0.57178108
9599,0.4418900416,0.48755515600000005,0.572018346
9600,0.4416713168,0.48790874799999995,0.5723008039999999
9601,0.4414908898,0.48803927,0.57249556
9602,0.441227066,0.48821244,0.5727396800000001
9603,0.440975559,0.488359772,0.572960684
9604,0.44093506419999995,0.48846251199999996,0.573188322
9605,0.44100854580000004,0.48856968199999995,0.573272334
9606,0.44101257660000004,0.488646972,0.573384252
9607,0.4409621928,0.48883275400000004,0.573522318
9608,0.4409012764,0.48890946399999996,0.573769288
9609,0.440933038,0.48908138,0.573856988
9610,0.44076232,0.48917521,0.573954642
9611,0.440724898,0.48922029199999995,0.57411641
9612,0.440918344,0.48939803,0.5741503560000001
9613,0.44123682799999997,0.48952547799999996,0.574087846
9614,0.44139375999999997,0.48956944,0.573929554
9615,0.44151342200000004,0.489571292,0.573887496
9616,0.44154365,0.489591632,0.573965926
9617,0.441631332,0.489521466,0.573917008
9618,0.441530144,0.48937030800000003,0.574035068
9619,0.441423646,0.489242626,0.574077652
9620,0.441412008,0.488997402,0.574122504
9621,0.44149891799999996,0.488657782,0.5742844
9622,0.441679386,0.488301376,0.574337242
9623,0.4418485,0.487874214,0.574291786
9624,0.442025084,0.48745065400000004,0.574318178
9625,0.44215696800000004,0.48719142400000004,0.57434253
9626,0.44225714600000005,0.487014858,0.5743861840000001
9627,0.442415706,0.4869993,0.574256676
9628,0.442568464,0.487010788,0.57390112
9629,0.44268765000000004,0.487151536,0.573732562
9630,0.44285272800000003,0.487361526,0.573359468
9631,0.442989878,0.48753683600000003,0.573171918
9632,0.44324462400000003,0.48765642200000003,0.57301006
9633,0.443397828,0.48777113800000005,0.5727903400000001
9634,0.443499826,0.487872378,0.572651872
9635,0.443509904,0.488056826,0.572501426
9636,0.44342822400000004,0.48824662799999996,0.5724486639999999
9637,0.44341776000000005,0.488228928,0.572466272
9638,0.443247652,0.48815545,0.572691218
9639,0.442944304,0.488057104,0.573018
9640,0.44260666800000004,0.48799743399999995,0.57332802
9641,0.442396844,0.487891178,0.573480092
9642,0.442419946,0.487761062,0.573413328
9643,0.442519742,0.48768272199999996,0.573155298
9644,0.442654258,0.487633024,0.5727389500000001
9645,0.44278582,0.487607164,0.572400582
9646,0.442831362,0.487593734,0.571981948
9647,0.44282950800000004,0.48754044999999996,0.571559422
9648,0.44270896800000004,0.487461666,0.571230482
9649,0.442470344,0.487414864,0.57086745
9650,0.442273744,0.487398298,0.570592856
9651,0.442061798,0.487456632,0.5704160540000001
9652,0.441848942,0.48736683999999997,0.5703122239999999
9653,0.44177546999999995,0.487351938,0.570390968
9654,0.44170322999999995,0.487426228,0.570495266
9655,0.441650444,0.48761322399999996,0.5706766360000001
9656,0.441608922,0.48775233399999995,0.570920988
9657,0.44162915599999997,0.48770463399999997,0.57125359
9658,0.441685492,0.48770409000000003,0.571495226
9659,0.441678054,0.48756298800000003,0.5715677339999999
9660,0.44159017400000006,0.48736309400000005,0.571546248
9661,0.441616614,0.487124866,0.571547616
9662,0.441627246,0.486976864,0.571574088
9663,0.44162909399999994,0.486751086,0.5715814180000001
9664,0.441653046,0.486480846,0.5716143979999999
9665,0.441686166,0.48633367,0.5715618179999999
9666,0.441714224,0.486093992,0.571487164
9667,0.441570782,0.48577899799999996,0.571384472
9668,0.441469428,0.48539106400000004,0.571245448
9669,0.441411268,0.48496713399999997,0.571097792
9670,0.44132841,0.484670658,0.570974524
9671,0.441269906,0.484405026,0.5708970440000001
9672,0.44125465599999997,0.48427960800000003,0.5709455760000001
9673,0.4412572,0.484258964,0.57094512
9674,0.441205616,0.48441245,0.570868132
9675,0.441061264,0.48473678200000003,0.57086664
9676,0.44080540999999995,0.48508843999999995,0.570844566
9677,0.440613814,0.485421864,0.5708062859999999
9678,0.440407334,0.485618886,0.570906968
9679,0.440228108,0.485829114,0.57096561
9680,0.44026538600000004,0.486089438,0.571112258
9681,0.440437692,0.486141062,0.571139388
9682,0.440657584,0.486225314,0.57111974
9683,0.440988452,0.486166898,0.570971878
9684,0.441285544,0.48616596199999995,0.570995094
9685,0.44149241000000006,0.486085596,0.57112399
9686,0.441803376,0.485973254,0.57136484
9687,0.44204271400000006,0.48597514199999997,0.571781478
9688,0.44217436,0.48609158999999996,0.572166228
9689,0.44224854399999997,0.486368846,0.572637176
9690,0.442227466,0.48652105999999995,0.57308314
9691,0.442200482,0.486656266,0.573426166
9692,0.442086782,0.486766122,0.573756106
9693,0.44201506799999996,0.486804158,0.574088228
9694,0.441809852,0.486872184,0.574163288
9695,0.44151048000000004,0.48696829999999997,0.574093764
9696,0.441147834,0.48694116,0.5740066859999999
9697,0.440887604,0.486925796,0.5740465619999999
9698,0.440651886,0.48688115600000004,0.574062132
9699,0.44042326600000004,0.48680796200000004,0.5741126959999999
9700,0.44018554600000004,0.486702658,0.57412688
9701,0.440112636,0.486529026,0.574107422
9702,0.44009624199999997,0.48642672,0.57404806
9703,0.440162762,0.48625977800000003,0.5740362960000001
9704,0.44013128799999995,0.486313216,0.573802254
9705,0.440057282,0.486262942,0.573483054
9706,0.43995354,0.486176162,0.5732858799999999
9707,0.439760224,0.486078418,0.573242216
9708,0.43956206999999997,0.486156024,0.5732931880000001
9709,0.439336548,0.48631837,0.573241132
9710,0.439098848,0.486326616,0.573249598
9711,0.43890525799999996,0.486416088,0.5733369979999999
9712,0.43866747000000006,0.486582392,0.573388762
9713,0.438481334,0.48673255,0.573321458
9714,0.438371764,0.486860904,0.573382752
9715,0.438392464,0.4870059,0.57325758
9716,0.438359934,0.487082906,0.5730294419999999
9717,0.438353422,0.487001314,0.5727810440000001
9718,0.43826654400000004,0.48679209999999995,0.572656304
9719,0.43833272199999995,0.48663184200000004,0.572678766
9720,0.43826416,0.486518196,0.572709018
9721,0.43810036799999996,0.48654688999999995,0.572957088
9722,0.437909578,0.48667417399999996,0.573167854
9723,0.437820952,0.486815566,0.57337381
9724,0.437803456,0.487096752,0.573267574
9725,0.43768529,0.48739486800000004,0.572993618
9726,0.43763682600000003,0.487556728,0.57282058
9727,0.437742628,0.48755955399999995,0.572617418
9728,0.43790281200000003,0.487559624,0.572521604
9729,0.43821857999999997,0.48754593999999996,0.572453184
9730,0.43850435400000004,0.487537412,0.5723802880000001
9731,0.43891004,0.487455252,0.572269248
9732,0.439211854,0.48740694599999995,0.5721291159999999
9733,0.439451352,0.487310352,0.5718061440000001
9734,0.439649082,0.487136996,0.571771932
9735,0.439855072,0.48712532799999997,0.571850008
9736,0.44006191,0.487246794,0.572094164
9737,0.440353776,0.48739644,0.572380304
9738,0.440591908,0.48744358,0.572817644
9739,0.44083373800000003,0.48735446000000004,0.573292462
9740,0.440959468,0.487367,0.573498424
9741,0.44091568600000003,0.487253092,0.57369662
9742,0.44092384199999995,0.486972086,0.573731696
9743,0.440942538,0.486578296,0.5738405879999999
9744,0.440911952,0.48633094,0.573890876
9745,0.44075234799999996,0.48608951,0.573905616
9746,0.44063646,0.485820876,0.57391711
9747,0.4406369,0.485757026,0.57383812
9748,0.440633896,0.485767126,0.573784986
9749,0.440586022,0.485858214,0.573688948
9750,0.440526342,0.48597562600000005,0.57358334
9751,0.440548704,0.485982026,0.573534834
9752,0.440488476,0.486014304,0.57356789
9753,0.440467686,0.486016734,0.5734570560000001
9754,0.440381682,0.48615326600000003,0.57338157
9755,0.440393416,0.486308984,0.573215218
9756,0.44024111,0.48642815399999995,0.573136962
9757,0.440057718,0.48656921799999997,0.573055752
9758,0.43980832599999997,0.48655744,0.572991498
9759,0.43949655,0.48632817,0.572832412
9760,0.439157858,0.48592029,0.572664136
9761,0.43891953200000006,0.485597074,0.5724936540000001
9762,0.438720402,0.48537033799999996,0.572269702
9763,0.438608518,0.48516376,0.57209903
9764,0.438409012,0.48501325799999995,0.571790502
9765,0.438297764,0.48503107399999995,0.571526986
9766,0.43802929399999996,0.485257432,0.571341156
9767,0.437679046,0.48540112999999996,0.571208624
9768,0.437462672,0.485423872,0.5710472
9769,0.43730045599999995,0.48551964599999997,0.570894082
9770,0.437259878,0.48542996600000005,0.570928924
9771,0.437313796,0.48526127799999996,0.5709871799999999
9772,0.437521328,0.485030354,0.5710946020000001
9773,0.43801147999999995,0.484862236,0.571027178
9774,0.438349586,0.48474915,0.5710360099999999
9775,0.438568484,0.484741158,0.570997296
9776,0.438611792,0.484872318,0.571015008
9777,0.43862161800000005,0.48485803,0.570972808
9778,0.438599856,0.484903206,0.5709104580000001
9779,0.438381118,0.484766214,0.57094359
9780,0.4382540578,0.48447091600000003,0.571008286
9781,0.438300065,0.484046818,0.571096136
9782,0.4383881958,0.483546828,0.571254406
9783,0.43863448,0.48318914,0.571234658
9784,0.438868292,0.482968082,0.571187856
9785,0.43895324799999996,0.482959982,0.571212932
9786,0.43891496599999996,0.48317935999999995,0.57122477
9787,0.438850676,0.48346179999999994,0.571083994
9788,0.43877302999999995,0.48398979,0.571054636
9789,0.438551286,0.48434418,0.571184962
9790,0.43833492999999996,0.48462572000000004,0.571326232
9791,0.438391714,0.48482855999999996,0.571351288
9792,0.438560486,0.4848404,0.571326064
9793,0.438808186,0.48481518,0.571330848
9794,0.439068914,0.48474944000000003,0.571340432
9795,0.439378652,0.48475964,0.5712131500000001
9796,0.439586914,0.48490152000000003,0.571072682
9797,0.439810598,0.48494742,0.57085735
9798,0.43983154599999996,0.48497916,0.570616802
9799,0.43987658799999996,0.48498756,0.570547508
9800,0.439913484,0.48500608,0.570418764
9801,0.440067662,0.48510848,0.57020547
9802,0.440031144,0.4852796,0.5701316519999999
9803,0.44006258000000004,0.48546804,0.570164674
9804,0.440240898,0.48574528,0.570016072
9805,0.440597784,0.48600726,0.569794084
9806,0.440743698,0.48615,0.569498258
9807,0.440787834,0.48620692,0.569402462
9808,0.440925418,0.48613031999999995,0.569063706
9809,0.440912922,0.48614718,0.56882094
9810,0.440860258,0.48614125999999996,0.568700882
9811,0.440819364,0.48607511999999997,0.5686709480000001
9812,0.440784484,0.48601762,0.568677718
9813,0.440727782,0.4860265,0.568804116
9814,0.44082157600000005,0.48610697999999997,0.569007994
9815,0.440984402,0.48602876,0.569157056
9816,0.441104438,0.48583484,0.569197986
9817,0.44111948,0.48567154,0.569218232
9818,0.44106499,0.48561048,0.5693392620000001
9819,0.440873402,0.48572724,0.5693733980000001
9820,0.440580324,0.4859348,0.56959432
9821,0.44029593400000006,0.48624332000000003,0.569750272
9822,0.440020862,0.48658784,0.56987231
9823,0.439997626,0.48684182,0.5700436520000001
9824,0.440069094,0.487203988,0.5701500740000001
9825,0.44013991599999996,0.48750492199999995,0.57036931
9826,0.440319188,0.487635674,0.570493072
9827,0.44036698,0.487665066,0.570359874
9828,0.44032872599999995,0.487585058,0.570400456
9829,0.44027225999999997,0.487399706,0.57035043
9830,0.440133514,0.48718932600000003,0.5704068440000001
9831,0.440205464,0.48697105,0.57043955
9832,0.44027442800000005,0.48679943999999997,0.5705480039999999
9833,0.440467654,0.486440914,0.570715246
9834,0.44069959400000003,0.48606825800000003,0.570885516
9835,0.440739614,0.48588351799999996,0.5711322679999999
9836,0.440709692,0.485796416,0.5714393520000001
9837,0.44069537599999997,0.48575988000000003,0.571641472
9838,0.440643774,0.485692028,0.571777246
9839,0.44066416599999997,0.48560375800000005,0.572077192
9840,0.440516312,0.485645308,0.572346468
9841,0.440388138,0.48574748400000006,0.5727030359999999
9842,0.440325148,0.486151618,0.573231132
9843,0.44020886400000003,0.486554606,0.573802182
9844,0.440304832,0.486911052,0.5742083139999999
9845,0.440414878,0.48725238,0.574561616
9846,0.44034768399999996,0.487415572,0.574711892
9847,0.44035387,0.48736468600000005,0.574761274
9848,0.44038072399999995,0.487437474,0.574723022
9849,0.44051784400000005,0.48762359600000005,0.574403294
9850,0.44056753,0.48792551599999995,0.574124712
9851,0.44078966,0.488286,0.57386082
9852,0.441052556,0.488700154,0.573643932
9853,0.44139862,0.489106738,0.573426142
9854,0.44162621440000005,0.489493138,0.573211412
9855,0.44187267939999997,0.48977531999999996,0.57292656
9856,0.4420806828,0.489874056,0.572668462
9857,0.442333244,0.489926738,0.5724823099999999
9858,0.442571614,0.489999472,0.5723697959999999
9859,0.44257430999999997,0.490208478,0.572287412
9860,0.442418046,0.49055772599999997,0.572164784
9861,0.44231726000000005,0.49102552600000005,0.572158456
9862,0.44217346399999996,0.491486224,0.5721224819999999
9863,0.44203769000000004,0.491777696,0.572134596
9864,0.44187583599999997,0.491910568,0.572100358
9865,0.441719454,0.49202568399999996,0.57209957
9866,0.441695726,0.492128538,0.572261384
9867,0.44177092,0.492268634,0.572423532
9868,0.44186811200000004,0.49233097800000003,0.57252138
9869,0.441865252,0.492420098,0.572512272
9870,0.441846156,0.49247044199999995,0.572461542
9871,0.441829364,0.492440346,0.57230363
9872,0.44174965200000005,0.49240662399999996,0.5721575839999999
9873,0.441671174,0.492313288,0.57203008
9874,0.44163756200000004,0.49218419599999996,0.571941146
9875,0.44161406,0.4921562,0.5720608039999999
9876,0.44161321200000003,0.49237372399999996,0.572113092
9877,0.44164693800000004,0.49274838600000004,0.572101286
9878,0.441665538,0.49301155,0.571984378
9879,0.441695708,0.49328350800000004,0.571883248
9880,0.44164219600000004,0.49358202,0.5716945880000001
9881,0.44157483999999997,0.493929622,0.571540546
9882,0.44149387560000003,0.49427445,0.571387636
9883,0.441410706,0.494395552,0.571417906
9884,0.441368404,0.494577204,0.571479326
9885,0.44135061800000003,0.4947128,0.57146081
9886,0.441507378,0.494754624,0.5714232340000001
9887,0.441676626,0.49478555,0.571334216
9888,0.441865424,0.49485429400000003,0.5713046236
9889,0.441963326,0.49487205,0.5713331276
9890,0.44201025,0.494715504,0.571285237
9891,0.442147334,0.49469692000000004,0.5714008514000001
9892,0.442173236,0.49449064,0.5715616764
9893,0.442256256,0.494263538,0.5718058768000001
9894,0.44224065,0.493995402,0.572059164
9895,0.44227783600000004,0.49399563399999996,0.5722641052
9896,0.442194194,0.494011734,0.5724803399999999
9897,0.442120508,0.49397534200000004,0.572708058
9898,0.44218947200000003,0.49401246800000004,0.572912214
9899,0.44226571300000006,0.49407277,0.57306441
9900,0.4423454746,0.494156402,0.573206814
9901,0.44236621460000003,0.49414022199999996,0.5732756640000001
9902,0.4425232824,0.494104634,0.573352166
9903,0.44279042840000005,0.49414078600000005,0.5733702780000001
9904,0.44288386760000004,0.494089046,0.573284514
9905,0.4428629896,0.49416001600000004,0.573324556
9906,0.4428254634,0.49414286,0.573367332
9907,0.44283566280000003,0.49412649000000003,0.573393536
9908,0.44275281,0.494084744,0.573501834
9909,0.44262573599999994,0.494142492,0.573731008
9910,0.44240573,0.49433941400000003,0.573907834
9911,0.44218060000000003,0.49446819599999997,0.574011952
9912,0.44198844000000004,0.49467447800000003,0.574178546
9913,0.441771764,0.494873432,0.5742614540000001
9914,0.441288896,0.494943128,0.5744395560000001
9915,0.440891288,0.49502743000000005,0.57433585
9916,0.44061746,0.49509885600000003,0.574234366
9917,0.44039934799999997,0.49520255599999996,0.574242802
9918,0.440246206,0.49525919,0.574169304
9919,0.44017530200000005,0.49519906599999997,0.574055612
9920,0.44027040999999995,0.495152062,0.574054882
9921,0.44047651600000004,0.49522349400000004,0.574019276
9922,0.440487402,0.495179266,0.57397583
9923,0.440478128,0.49495682,0.57392673
9924,0.44046878399999995,0.494830796,0.573863432
9925,0.44051564200000004,0.49474059400000003,0.57373417
9926,0.44050972,0.494763442,0.573645304
9927,0.44050112599999997,0.49485022,0.5736173920000001
9928,0.440415732,0.49501195000000003,0.573596266
9929,0.440498158,0.495354942,0.573488942
9930,0.4406065,0.495799862,0.573327532
9931,0.44063602,0.496354372,0.573207538
9932,0.440401564,0.496862128,0.57312859
9933,0.440289136,0.497194228,0.572831192
9934,0.440235178,0.497315568,0.57258865
9935,0.440110234,0.49741978000000003,0.572430968
9936,0.44004076599999997,0.497407322,0.572209786
9937,0.439924314,0.497321712,0.571882906
9938,0.439993694,0.497180992,0.5715859600000001
9939,0.44005134599999995,0.49696530000000005,0.571376016
9940,0.4400867544,0.496784962,0.57119989
9941,0.44013140739999995,0.49669874999999997,0.570959602
9942,0.440087501,0.496542008,0.570706806
9943,0.44023923,0.496518862,0.570569648
9944,0.44036929,0.496575326,0.570509748
9945,0.440679206,0.496773702,0.570506256
9946,0.44095509,0.49694704799999995,0.570457526
9947,0.441221766,0.497096236,0.570326546
9948,0.44136750999999996,0.497108482,0.570155794
9949,0.44148716800000004,0.496900622,0.570073018
9950,0.441541664,0.496610618,0.569916434
9951,0.441625868,0.496293828,0.56966218
9952,0.441637124,0.496034572,0.56921966
9953,0.44164858199999996,0.495880928,0.568846732
9954,0.441710714,0.495773584,0.568506344
9955,0.441938278,0.49571335400000005,0.568165858
9956,0.442334198,0.49573303,0.5679461
9957,0.44270321799999995,0.495682838,0.5677970960000001
9958,0.44299794400000003,0.495645656,0.567801558
9959,0.44334926199999997,0.49542977200000005,0.567853028
9960,0.443600444,0.495207598,0.567863522
9961,0.443682394,0.49503478,0.567788748
9962,0.443569344,0.494823354,0.567575546
9963,0.44334514399999997,0.49463781599999995,0.5674737400000001
9964,0.44321456,0.49459439000000005,0.5673566480000001
9965,0.44306182800000005,0.494738804,0.56740067
9966,0.44288321199999997,0.494877678,0.567371192
9967,0.442696674,0.495072628,0.56739893
9968,0.44263175600000004,0.49523983,0.567500786
9969,0.44256447600000004,0.495196374,0.567599894
9970,0.44248978200000005,0.495053986,0.567730414
9971,0.44245660600000003,0.49492750399999996,0.567816678
9972,0.442443934,0.494811412,0.567990192
9973,0.442428624,0.49468140400000005,0.568362346
9974,0.442415018,0.494605476,0.56868966
9975,0.442367796,0.49475345400000004,0.569083164
9976,0.442380448,0.495020532,0.569259082
9977,0.442421432,0.495247358,0.569367736
9978,0.44242717,0.49550549,0.569516274
9979,0.442464486,0.49564358599999997,0.569596586
9980,0.44240444599999995,0.49563051399999997,0.569647186
9981,0.44238959800000005,0.495659248,0.569839188
9982,0.44215353999999996,0.49574224,0.570135402
9983,0.441851522,0.495874998,0.570323524
9984,0.441488752,0.49590327199999995,0.570508812
9985,0.441208306,0.49594016799999996,0.570568814
9986,0.44106204,0.49593185,0.570657218
9987,0.440946186,0.49596569,0.570740032
9988,0.440836308,0.496054186,0.570796352
9989,0.44074233399999996,0.496152566,0.570866428
9990,0.440711674,0.496208364,0.570909556
9991,0.44062485799999995,0.49641463,0.57103506
9992,0.44041519,0.496635108,0.571251932
9993,0.440095516,0.496797678,0.5715000100000001
9994,0.439715772,0.496791078,0.571714724
9995,0.43919747600000003,0.49689310800000003,0.57183748
9996,0.438703718,0.49697783,0.571930242
9997,0.438309348,0.496854962,0.57197309
9998,0.438104854,0.49668654600000006,0.571922876
9999,0.437936232,0.49658870200000005,0.5718625
10000,0.43787853400000004,0.496456118,0.5717848520000001
10001,0.43781028,0.49628798799999996,0.57180396
10002,0.437847172,0.496230446,0.571758736
10003,0.43782828199999996,0.496093518,0.571834266
10004,0.43767861,0.495910748,0.571701892
10005,0.43744024000000004,0.49562558,0.57150148
10006,0.437342064,0.495462482,0.5712619320000001
10007,0.437402698,0.495496036,0.5712087619999999
10008,0.43750481399999996,0.49558032599999996,0.571067094
10009,0.437514064,0.495651054,0.57096339
10010,0.437431336,0.49556713799999996,0.57081822
10011,0.43735212599999995,0.495341066,0.570537252
10012,0.43731051,0.495087064,0.57019409
10013,0.43718273,0.49482524,0.569870674
10014,0.437042918,0.49450554199999996,0.56954789
10015,0.436832424,0.49421503800000005,0.5692457120000001
10016,0.436680784,0.49397158599999996,0.56911063
10017,0.43674007000000004,0.493868886,0.568960554
10018,0.436845774,0.49396122200000003,0.568785914
10019,0.436980844,0.494041444,0.56868457
10020,0.43715101599999995,0.494107372,0.568738556
10021,0.43758780199999997,0.494259762,0.5688863
10022,0.437873908,0.494455514,0.568915388
10023,0.43812241399999996,0.494605706,0.56905168
10024,0.43848706,0.49474824,0.569281308
10025,0.43885715,0.494774492,0.569472354
10026,0.439163074,0.494981876,0.56948265
10027,0.439416394,0.495267502,0.569529002
10028,0.43966881399999996,0.495598888,0.569672352
10029,0.439947492,0.49596147199999996,0.569589438
10030,0.44004494199999994,0.496311272,0.569430448
10031,0.440161426,0.49655993000000004,0.569399212
10032,0.440102074,0.496664912,0.569462766
10033,0.43990130200000005,0.49672389,0.569437214
10034,0.439642378,0.49673150800000004,0.56937593
10035,0.43957661200000003,0.49668937,0.56935098
10036,0.43954507800000003,0.49657988000000003,0.56945442
10037,0.439563752,0.496443626,0.569494676
10038,0.43961268400000003,0.496433716,0.569459244
10039,0.439757046,0.4963335,0.5694679380000001
10040,0.43990923600000004,0.49626967800000005,0.569616126
10041,0.44004306400000004,0.496183432,0.569860802
10042,0.43998139,0.496122304,0.569963494
10043,0.44006106,0.496119596,0.570091476
10044,0.44029891200000004,0.496117888,0.5700606539999999
10045,0.44054823200000004,0.49623724799999996,0.570010554
10046,0.440668608,0.496242838,0.569884014
10047,0.440899424,0.496291718,0.569626436
10048,0.441294386,0.49641033399999995,0.569312356
10049,0.441673038,0.496696806,0.569024674
10050,0.441710994,0.49697116,0.568989958
10051,0.44161903199999997,0.497270312,0.568895688
10052,0.441502508,0.49769410399999997,0.568774034
10053,0.441600122,0.498030978,0.568776262
10054,0.44162827800000004,0.498308514,0.56907459
10055,0.44154613,0.498562494,0.56929508
10056,0.441529884,0.49883574199999997,0.569382468
10057,0.441502276,0.499067864,0.569413578
10058,0.44144554599999997,0.49917109600000004,0.569631212
10059,0.441336444,0.499205358,0.5698384519999999
10060,0.441178818,0.499330708,0.5698884679999999
10061,0.44109474,0.499455318,0.569861542
10062,0.441068872,0.499440948,0.569976834
10063,0.44116319400000004,0.49937007199999994,0.5701298539999999
10064,0.44109592,0.49931619400000005,0.570263964
10065,0.441093358,0.49925105999999997,0.570502686
10066,0.441158838,0.49908186,0.570905666
10067,0.441270872,0.498780566,0.571280598
10068,0.441363284,0.498410746,0.5714472740000001
10069,0.441376542,0.49816424,0.571469686
10070,0.44130814399999996,0.497918982,0.5712261519999999
10071,0.441171174,0.49769111600000004,0.571145648
10072,0.441074282,0.497597166,0.5709416079999999
10073,0.44108637,0.49754971,0.5707777039999999
10074,0.44118673,0.49758825800000006,0.570742874
10075,0.44134667,0.497491506,0.570732234
10076,0.44140631599999997,0.49742800000000004,0.570829534
10077,0.441483044,0.49745628799999997,0.570730422
10078,0.441496102,0.497561358,0.570590284
10079,0.44155007599999996,0.497581332,0.570538746
10080,0.44163621399999997,0.497472366,0.570546206
10081,0.441790534,0.497415302,0.570545072
10082,0.44187821,0.497509898,0.5704542260000001
10083,0.44195965800000003,0.497658014,0.570541494
10084,0.44209634999999997,0.497766948,0.57064655
10085,0.44207883600000003,0.4979461,0.570710662
10086,0.44201405,0.498138458,0.570610828
10087,0.441964694,0.498245654,0.57041042
10088,0.44191286599999996,0.49824578799999997,0.57018745
10089,0.441887832,0.498134752,0.5699980579999999
10090,0.44192995199999996,0.49799072600000005,0.569904322
10091,0.442034278,0.497911516,0.5698917099999999
10092,0.44226047199999996,0.497928778,0.57005065
10093,0.442536604,0.497878982,0.570310944
10094,0.442781196,0.497946676,0.570643326
10095,0.44298548,0.498109774,0.570973892
10096,0.443164022,0.498182344,0.571334156
10097,0.443159694,0.498172422,0.5716350299999999
10098,0.443098894,0.49821439,0.5717256119999999
10099,0.443012426,0.498267212,0.57193963
10100,0.44286295600000003,0.49826604199999996,0.572148044
10101,0.44285691800000004,0.498237164,0.572306844
10102,0.442860032,0.498158026,0.572420384
10103,0.442926264,0.49809887199999997,0.572526482
10104,0.442828302,0.49797197400000004,0.572666984
10105,0.442649424,0.497838708,0.57272855
10106,0.442432808,0.49765609,0.572771616
10107,0.44232301999999996,0.497552314,0.572880528
10108,0.442129136,0.497485484,0.573091938
10109,0.44203453400000003,0.497442336,0.5733088279999999
10110,0.442019132,0.49746991,0.573392484
10111,0.442096344,0.49741370599999996,0.573575988
10112,0.44211046600000004,0.497389412,0.5739324179999999
10113,0.442090558,0.49738119599999997,0.57434974
10114,0.44205499,0.497344662,0.574694444
10115,0.442154218,0.49724417000000004,0.574928688
10116,0.442297186,0.497205058,0.57508176
10117,0.44250473999999995,0.49717478800000003,0.57516148
10118,0.44270948,0.497190904,0.5752322080000001
10119,0.44292518000000003,0.497097744,0.57538777
10120,0.44311822999999995,0.496940588,0.575431388
10121,0.443302619,0.496837432,0.575479974
10122,0.4435577032,0.496716838,0.575563394
10123,0.44378036800000004,0.49665623400000003,0.575765238
10124,0.44400128,0.496708924,0.575931588
10125,0.44416305799999994,0.496921002,0.576115408
10126,0.444273402,0.497145274,0.576273018
10127,0.44416158000000006,0.497203466,0.576432438
10128,0.443927154,0.49737733,0.576575178
10129,0.443755248,0.497592742,0.576609246
10130,0.443346882,0.497611096,0.576537028
10131,0.44284788999999997,0.497602916,0.5763726100000001
10132,0.44228669400000004,0.4976353,0.576170198
10133,0.441768114,0.497783422,0.576069046
10134,0.441338568,0.497891028,0.575986046
10135,0.440886378,0.498103952,0.5759731020000001
10136,0.44047292,0.498191434,0.57589089
10137,0.44024192399999995,0.49816299999999997,0.575880288
10138,0.440059788,0.498055134,0.575805772
10139,0.43979123000000003,0.49786028200000004,0.57554417
10140,0.43937052800000004,0.497470246,0.575366292
10141,0.438955694,0.497012016,0.575253948
10142,0.438609484,0.496531436,0.575294802
10143,0.4383693,0.49615409200000005,0.5753056999999999
10144,0.438227254,0.495869734,0.5753048599999999
10145,0.43815398,0.495559912,0.575296204
10146,0.438246496,0.495380358,0.575180684
10147,0.438467522,0.495236878,0.575130702
10148,0.43865055,0.495030996,0.575269762
10149,0.438727928,0.494773644,0.575319288
10150,0.438672422,0.494480124,0.575204138
10151,0.438544712,0.49419716199999997,0.575301532
10152,0.43843994000000003,0.493984058,0.575299034
10153,0.438259452,0.493822282,0.575167964
10154,0.438135598,0.493769742,0.5749747080000001
10155,0.43824967600000003,0.493614872,0.574712036
10156,0.43839486,0.49326316400000003,0.574511842
10157,0.438472558,0.49305067,0.5741922
10158,0.43856301000000003,0.492943376,0.574130022
10159,0.438645684,0.4928111,0.5740640220000001
10160,0.43864803,0.49264338,0.573932554
10161,0.43866754,0.492498636,0.5738044680000001
10162,0.438608322,0.492480182,0.5736573779999999
10163,0.438757432,0.49221738600000003,0.573574716
10164,0.43884759,0.49196418999999997,0.573380134
10165,0.438948222,0.491704788,0.5732201219999999
10166,0.43911966999999996,0.49154200400000003,0.573366514
10167,0.439266482,0.49140012999999994,0.573407778
10168,0.439564782,0.49125403,0.573646174
10169,0.43983575399999997,0.49132796400000006,0.5738511
10170,0.440240576,0.49140134,0.574092106
10171,0.44047677399999996,0.491554206,0.574169542
10172,0.440786448,0.49167216199999997,0.5743059
10173,0.44090418800000003,0.491771136,0.5743934039999999
10174,0.44107316599999996,0.491967694,0.5744119959999999
10175,0.44128262399999996,0.49208243,0.574321916
10176,0.44144793800000004,0.492188784,0.574261586
10177,0.441691134,0.492180114,0.5743262699999999
10178,0.441905116,0.492172896,0.5743153759999999
10179,0.442048822,0.492055918,0.574166404
10180,0.44221271200000006,0.49197074399999996,0.574114236
10181,0.442448094,0.491787072,0.573990778
10182,0.44259414999999996,0.491601352,0.573870936
10183,0.442650724,0.49159759399999997,0.5738292159999999
10184,0.44260120999999997,0.49148883,0.573570104
10185,0.44240618400000004,0.49128161200000003,0.573416656
10186,0.44201003,0.49105637,0.57331631
10187,0.441662535,0.49083937,0.573193168
10188,0.44123993980000004,0.490616206,0.573198764
10189,0.44104435399999997,0.490321926,0.57319933
10190,0.4407373386,0.49004019200000004,0.573131328
10191,0.4406650406,0.4898351,0.573067756
10192,0.44068647400000005,0.48985388999999996,0.573270394
10193,0.4407891086,0.489873134,0.573413346
10194,0.44081422400000003,0.489845166,0.573673036
10195,0.440911734,0.48975884000000003,0.57384522
10196,0.441041886,0.489729698,0.574194086
10197,0.441242874,0.489712902,0.5745818580000001
10198,0.441509566,0.48964978600000003,0.574869136
10199,0.44167984000000005,0.48968765,0.575047572
10200,0.441824886,0.489701924,0.57516925
10201,0.441908904,0.4897691,0.575348838
10202,0.44191974199999995,0.489901512,0.575405984
10203,0.44181868199999996,0.49002086400000006,0.575561216
10204,0.44162757399999997,0.490127996,0.575674034
10205,0.44167092,0.49014694999999997,0.57576987
10206,0.441650706,0.49010404,0.575766228
10207,0.44168523200000004,0.4900369,0.57575423
10208,0.441713698,0.489936948,0.575664888
10209,0.441868196,0.489767968,0.575510946
10210,0.44197600000000004,0.48950541799999997,0.575343542
10211,0.442103924,0.489142472,0.57530835
10212,0.442208724,0.48884866000000005,0.5752833079999999
10213,0.44251324400000003,0.488765096,0.5751414300000001
10214,0.442777722,0.488700878,0.5751671300000001
10215,0.44302484599999997,0.488582998,0.575131468
10216,0.443268408,0.488567242,0.575134196
10217,0.44347876399999997,0.488503032,0.574886218
10218,0.44346316,0.488514688,0.5748676739999999
10219,0.443465116,0.48852574,0.5749133959999999
10220,0.443476712,0.488447034,0.5750712
10221,0.44332683,0.48852893000000003,0.5752291079999999
10222,0.44304129400000003,0.48866640599999994,0.575403588
10223,0.44274804,0.488796102,0.5755031420000001
10224,0.442515998,0.488858756,0.575499096
10225,0.44244126200000006,0.48894877999999997,0.575390642
10226,0.4424035,0.489041746,0.575248584
10227,0.44255266800000004,0.489006168,0.5749980459999999
10228,0.44272649999999997,0.488911236,0.574692226
10229,0.44289099,0.488765498,0.574388894
10230,0.44287256999999997,0.48863233800000005,0.57418715
10231,0.442834176,0.488433112,0.573964452
10232,0.44268268400000005,0.48827675800000003,0.57369832
10233,0.44260383,0.48814336199999997,0.573411576
10234,0.44231139999999997,0.488093358,0.573387216
10235,0.442140372,0.488110268,0.57340683
10236,0.44207371199999995,0.488225688,0.573555974
10237,0.442214034,0.488343486,0.57366405
10238,0.442187794,0.48824416800000003,0.573689384
10239,0.442236276,0.488112312,0.573695024
10240,0.44226978,0.487910108,0.573716424
10241,0.442271462,0.48788530799999996,0.57358967
10242,0.4421547,0.487929314,0.573464596
10243,0.44204359000000004,0.488089292,0.573368472
10244,0.44198048399999995,0.488264522,0.573273344
10245,0.44197021,0.48827761000000003,0.573159342
10246,0.442000526,0.48837145200000004,0.5731541920000001
10247,0.442164426,0.488430612,0.573206676
10248,0.442192122,0.48868774600000003,0.573308114
10249,0.44229659,0.488845006,0.573300462
10250,0.442319326,0.48904775200000006,0.573379772
10251,0.442467556,0.48916945399999995,0.573459366
10252,0.442522024,0.489394614,0.573397836
10253,0.4426281184,0.489658584,0.57320618
10254,0.4428509704,0.489810886,0.572983696
10255,0.4432279494,0.490028038,0.572617354
10256,0.44344144659999996,0.49016395199999996,0.572271414
10257,0.443579948,0.4902055,0.572068064
10258,0.44365963880000003,0.49022326400000005,0.5719346980000001
10259,0.4437948322,0.49020896,0.571905368
10260,0.44393893419999997,0.490217748,0.5720767099999999
10261,0.44398780260000004,0.4902492838,0.572348694
10262,0.443971832,0.4902837592,0.572598096
10263,0.444143982,0.490374141,0.5728427779999999
10264,0.44419457199999995,0.490506496,0.5731758880000001
10265,0.44441728599999997,0.4907418424,0.573457588
10266,0.444575078,0.490938117,0.573654184
10267,0.44474705,0.49119097000000006,0.57384082
10268,0.44481939400000003,0.4913657604,0.57395762
10269,0.444784292,0.49145749520000004,0.5741758180000001
10270,0.444568582,0.49150242028,0.57424372
10271,0.44440212799999995,0.49144935832000003,0.574340056
10272,0.44425687799999997,0.4914755384,0.574577396
10273,0.44422648000000003,0.4915667432,0.574924236
10274,0.444237404,0.4916751542,0.575197018
10275,0.444481156,0.4918506074,0.575426522
10276,0.44481815599999996,0.4920180834,0.575667888
10277,0.445165892,0.4922886344,0.575825844
10278,0.445358184,0.4925952554,0.5759063
10279,0.445446958,0.4928583628,0.576082204
10280,0.445570468,0.4929802178,0.576153712
10281,0.445801176,0.49326697199999997,0.576219232
10282,0.44587299199999997,0.493563576,0.576291396
10283,0.44587510399999997,0.4936945,0.5762569399999999
10284,0.445855484,0.4938754882,0.57612466
10285,0.44596208400000004,0.49404541719999995,0.57601184
10286,0.44602395799999994,0.4941510226,0.57596754
10287,0.445896226,0.4941517306,0.5758268799999999
10288,0.44569620200000004,0.4941282772,0.57565869
10289,0.445573068,0.4941227302,0.575515574
10290,0.445386278,0.4940855972,0.57536207
10291,0.44551974199999994,0.49398052579999996,0.575193662
10292,0.4456555746,0.493824172,0.574915406
10293,0.4458727098,0.4937272046,0.5746001780000001
10294,0.44606497929999994,0.4936162658,0.57454934
10295,0.4464074724,0.4934701426,0.5744801
10296,0.4466160914,0.4933306642,0.574270712
10297,0.4467626702,0.49318119320000003,0.5738660879999999
10298,0.4468603632,0.4930812068,0.573627982
10299,0.44697644140000004,0.49293712400000006,0.573502186
10300,0.447074904,0.4927076358,0.5733540500000001
10301,0.44697319640000005,0.4926389184,0.573147638
10302,0.44683408399999996,0.4925583018,0.572927702
10303,0.44658543799999995,0.4922858058,0.57284114
10304,0.44638824,0.4920251002,0.5727441600000001
10305,0.44623878640000003,0.4916397516,0.57252074
10306,0.4461996072,0.4913758896,0.57242066
10307,0.44641487679999997,0.4910863518,0.57234582
10308,0.4464612484,0.4909478592,0.5725973599999999
10309,0.4466388392,0.490934751,0.57279294
10310,0.44658306400000003,0.490796892,0.57293091
10311,0.4465389716,0.49071304,0.5730029360000001
10312,0.4463788522,0.490733672,0.573156392
10313,0.44623082199999997,0.49069592,0.573290168
10314,0.44596069819999995,0.49054556399999993,0.57334199
10315,0.4456763818,0.490385606,0.573241944
10316,0.4453482872,0.49034110200000003,0.573088222
10317,0.4451422856,0.490323986,0.5731948179999999
10318,0.4450254322,0.49033612,0.573190156
10319,0.4449426564,0.490311004,0.573020856
10320,0.4448663426,0.490275886,0.57283922
10321,0.4448981808,0.49028792600000004,0.5727175600000001
10322,0.44504718,0.490262306,0.57269774
10323,0.44521332059999996,0.49013513000000003,0.57260992
10324,0.44524799600000003,0.48993103400000004,0.57264534
10325,0.445360946,0.489782848,0.57273372
10326,0.44555852199999996,0.489750158,0.57291398
10327,0.44582305,0.489609902,0.57308852
10328,0.44595144400000003,0.489531738,0.57314948
10329,0.4459940628,0.48943872400000005,0.57326844
10330,0.4459066466,0.489462988,0.57348256
10331,0.44583180419999996,0.489352406,0.5737968
10332,0.44568861583999997,0.48926861600000005,0.57402216
10333,0.4455893708,0.48920627600000005,0.57426226
10334,0.44544790640000004,0.489022408,0.57447986
10335,0.44536340879999997,0.488852786,0.57465454
10336,0.44530786040000003,0.48874503599999997,0.57491756
10337,0.44520307600000003,0.488657194,0.5750251399999999
10338,0.445007526,0.48854102400000005,0.57507718
10339,0.44479196600000004,0.48856864199999994,0.5750658
10340,0.44470361199999997,0.488606764,0.5749869000000001
10341,0.444920922,0.48867084399999994,0.57474858
10342,0.445106332,0.48885731200000004,0.57449664
10343,0.445263068,0.48903529,0.57423128
10344,0.44547552500000004,0.48923973400000004,0.57413872
10345,0.44559452720000003,0.48931629,0.57415136
10346,0.44556619259999997,0.48941515799999996,0.57407476
10347,0.44542595939999996,0.489479136,0.57414338
10348,0.44521067940000003,0.489473154,0.5743123400000001
10349,0.4451057834,0.48938338000000003,0.57457218
10350,0.4449084732,0.489521108,0.57468148
10351,0.44473863719999995,0.48967774,0.57473706
10352,0.44447483062000004,0.48963406800000003,0.57496808
10353,0.44417670260000003,0.489598162,0.5751748
10354,0.4437687684,0.489502918,0.575562
10355,0.4434795156,0.48934491399999996,0.5757396
10356,0.44305500080000004,0.48893452000000004,0.57589332
10357,0.4427392674,0.488493098,0.57615396
10358,0.44256425559999996,0.48814155200000003,0.57630454
10359,0.44237280320000005,0.48788098599999996,0.57646982
10360,0.44222667899999996,0.487746146,0.5764756
10361,0.4422193588,0.48786847199999994,0.5764624
10362,0.44219057139999995,0.488122666,0.57620252
10363,0.4421953566,0.488291354,0.57592296
10364,0.442172754,0.488451242,0.57565438
10365,0.44235139,0.48858822599999996,0.57542888
10366,0.442548504,0.48872016799999995,0.57509532
10367,0.44277411200000005,0.488808808,0.57491088
10368,0.442948674,0.488749474,0.57483508
10369,0.44295752,0.488580844,0.57489092
10370,0.44299299599999997,0.488435954,0.5749175
10371,0.44290131600000004,0.48851832799999995,0.57489002
10372,0.442717128,0.488654378,0.57497542
10373,0.44270023399999997,0.48873885799999994,0.57499294
10374,0.44271934,0.488755306,0.57506208
10375,0.442918636,0.48888759,0.5750786999999999
10376,0.44311237,0.488918842,0.575253
10377,0.44339764600000003,0.488729448,0.57534778
10378,0.44359209800000005,0.48848565,0.57541344
10379,0.44367291999999997,0.48806435200000003,0.575405796
10380,0.44377555999999996,0.48765936000000004,0.575413332
10381,0.44392240200000005,0.48732989000000004,0.575412402
10382,0.44397237000000006,0.486990834,0.57548327
10383,0.444053902,0.486689178,0.5756402
10384,0.44419541799999995,0.48648758999999997,0.575820498
10385,0.444436474,0.486489934,0.576122196
10386,0.444519452,0.48656381000000004,0.576240682
10387,0.444604048,0.48648882800000004,0.576301678
10388,0.444727306,0.48649278799999995,0.576269644
10389,0.44487658799999996,0.486453536,0.576018424
10390,0.444925978,0.486324782,0.575801506
10391,0.44489839400000003,0.486183446,0.575670618
10392,0.444986406,0.485974778,0.57564561
10393,0.44501994000000006,0.485858138,0.57568348
10394,0.444953808,0.48583070399999995,0.575795984
10395,0.44489646,0.48583564,0.5760086520000001
10396,0.444878394,0.485873828,0.576227512
10397,0.44482065800000004,0.485996702,0.57634712
10398,0.444903068,0.486201872,0.5765723
10399,0.44511013,0.486354332,0.576689
10400,0.445382082,0.486443376,0.5767095
10401,0.44555741,0.486534384,0.5766804400000001
10402,0.445709576,0.48663391599999994,0.5766978739999999
10403,0.445899376,0.48676949,0.576653792
10404,0.44585440400000004,0.48710284600000003,0.576507962
10405,0.445786002,0.48745119600000003,0.57653919
10406,0.445757908,0.48774044000000005,0.576556754
10407,0.44579068,0.48791998200000003,0.57640001
10408,0.445588556,0.487942376,0.576073824
10409,0.445271144,0.4878884,0.575819544
10410,0.444933442,0.487786788,0.575617148
10411,0.44465571,0.487624622,0.5752403540000001
10412,0.444285252,0.48737417800000005,0.574831684
10413,0.443979854,0.487199582,0.574797478
10414,0.443749464,0.487040582,0.574825092
10415,0.44370679,0.486988072,0.5748165439999999
10416,0.443814628,0.487080488,0.5746027459999999
10417,0.444005676,0.48730538,0.574406152
10418,0.44425527000000004,0.48748973999999995,0.5741450220000001
10419,0.444578468,0.48772337800000004,0.573842486
10420,0.444926822,0.48803174,0.573741128
10421,0.445247216,0.48830690400000004,0.573541258
10422,0.445471374,0.4885083,0.573476528
10423,0.445600434,0.48855207,0.573353174
10424,0.44563207400000004,0.48863723,0.573221974
10425,0.44567513599999997,0.488756208,0.57314564
10426,0.445757884,0.488723976,0.573031242
10427,0.44580315,0.48867064,0.5730940919999999
10428,0.445768414,0.48853668999999994,0.573174328
10429,0.445808556,0.488469558,0.573262138
10430,0.44587085200000004,0.488395566,0.573426112
10431,0.446060432,0.488242284,0.573610594
10432,0.44614175600000006,0.488122654,0.573804926
10433,0.446209514,0.487907796,0.573948144
10434,0.446271304,0.48778762200000003,0.5741290800000001
10435,0.446520176,0.487719004,0.574435104
10436,0.44663946000000004,0.487696562,0.5745964579999999
10437,0.446627976,0.487702322,0.574745916
10438,0.446508038,0.487722154,0.574775262
10439,0.44642714400000005,0.48772950000000004,0.5748634460000001
10440,0.44647368,0.487833158,0.574898388
10441,0.44666184000000003,0.48792628800000004,0.574939924
10442,0.44670667799999997,0.488009816,0.574869378
10443,0.44659142,0.487998026,0.574819132
10444,0.446414896,0.48812703,0.57480988
10445,0.446213578,0.488241394,0.574810006
10446,0.44592539999999997,0.488214172,0.574722178
10447,0.44557667199999995,0.488066768,0.574742444
10448,0.44533952200000004,0.487961042,0.574638878
10449,0.44524779000000003,0.487914996,0.574506534
10450,0.44510898,0.48778886200000005,0.574320184
10451,0.44509045,0.487669068,0.574102228
10452,0.445094574,0.48774634999999994,0.573985908
10453,0.44523764,0.487867142,0.57381722
10454,0.445351086,0.48798844799999996,0.5738265659999999
10455,0.445382548,0.488255192,0.573872442
10456,0.44522927,0.48853015,0.573856768
10457,0.44518985,0.48860591800000003,0.57375368
10458,0.445224486,0.48860633200000003,0.5736337
10459,0.445169728,0.48855319399999997,0.573569942
10460,0.44519793999999996,0.488354744,0.5734584300000001
10461,0.44519337800000003,0.488152732,0.573418572
10462,0.445200504,0.48795100599999996,0.573377244
10463,0.445008284,0.487775832,0.573462876
10464,0.44493561,0.487613636,0.573417148
10465,0.44490956400000004,0.48753607600000004,0.57311538
10466,0.44490249400000004,0.487594146,0.572859568
10467,0.444967952,0.487631972,0.5727220479999999
10468,0.44496837999999994,0.48755163199999996,0.572637902
10469,0.44514901199999996,0.487565072,0.572392314
10470,0.445430566,0.48764263999999996,0.572112976
10471,0.445800782,0.48758054,0.571952584
10472,0.446147444,0.4873384,0.571815024
10473,0.446434718,0.48714028800000003,0.571692654
10474,0.446715802,0.48698222399999996,0.5714799500000001
10475,0.44708413999999996,0.48686144,0.571476696
10476,0.447342436,0.486746978,0.57151125
10477,0.447717476,0.48674920200000005,0.571660572
10478,0.448173192,0.486876064,0.571706392
10479,0.448594218,0.48693699799999995,0.57173476
10480,0.44900091799999997,0.48705584,0.5718862699999999
10481,0.449315006,0.487098844,0.5718162840000001
10482,0.44960411,0.48731432599999996,0.571662776
10483,0.449678254,0.487508256,0.5714561
10484,0.44975718600000003,0.487736776,0.571179216
10485,0.449838834,0.488075692,0.570884498
10486,0.449868528,0.488425116,0.570626182
10487,0.449861478,0.488748794,0.570536732
10488,0.44982832,0.48909345000000004,0.570471412
10489,0.449715458,0.489489454,0.57041815
10490,0.44955453,0.48989276400000004,0.570358802
10491,0.44931493000000006,0.490268292,0.5703020639999999
10492,0.448937994,0.49059168999999997,0.570242524
10493,0.44861247,0.490866872,0.57011756
10494,0.44834884199999997,0.490827354,0.570231716
10495,0.448186588,0.490710942,0.570487872
10496,0.448037576,0.49068893799999996,0.570828966
10497,0.447953968,0.49057677,0.571001248
10498,0.447906258,0.49059189599999997,0.571221632
10499,0.44816626200000004,0.490595982,0.571415706
10500,0.448502396,0.490532486,0.571537626
10501,0.448683696,0.490436286,0.571543788
10502,0.44872081199999997,0.49036346799999997,0.57140607
10503,0.448656632,0.490500864,0.571398924
10504,0.44860889800000003,0.490701766,0.57154718
10505,0.448396538,0.490749138,0.571687314
10506,0.448269704,0.490975514,0.571800134
10507,0.448221724,0.49127710399999996,0.5720436560000001
10508,0.44811397,0.491570602,0.572309276
10509,0.448008444,0.49178220000000006,0.572581108
10510,0.44784106,0.491973694,0.572793704
10511,0.447668252,0.492497728,0.572971958
10512,0.44730578,0.49305213999999997,0.57311802
10513,0.446841804,0.49345332399999997,0.57327278
10514,0.4464957,0.49373117,0.5733792
10515,0.446220784,0.493888058,0.57330916
10516,0.445994774,0.493990256,0.57322642
10517,0.44596726600000003,0.493886088,0.5730853
10518,0.44603492600000005,0.493784694,0.5728951800000001
10519,0.44617725999999996,0.49374710800000005,0.5726485800000001
10520,0.446332322,0.493742432,0.57223484
10521,0.44649222,0.49385766400000003,0.57194258
10522,0.446854784,0.493826498,0.57191378
10523,0.44707178599999997,0.493814302,0.57202552
10524,0.447257086,0.493934084,0.57217474
10525,0.447421644,0.49404471800000005,0.5722871
10526,0.447519996,0.494096574,0.5724602999999999
10527,0.447633932,0.494158922,0.5725153000000001
10528,0.447675944,0.49423089,0.5727848
10529,0.44785308999999995,0.494151734,0.57287674
10530,0.448015382,0.493915558,0.57273594
10531,0.448162292,0.493693854,0.572726208
10532,0.44827854,0.493551536,0.572885198
10533,0.44834941800000006,0.49349366000000006,0.5729204640000001
10534,0.44831806399999996,0.493471816,0.572951074
10535,0.448255134,0.49365727,0.572923352
10536,0.448169116,0.493889834,0.572873418
10537,0.44802585800000005,0.49417008,0.5727327799999999
10538,0.44801386200000004,0.494425304,0.572585912
10539,0.448064574,0.494638814,0.572469126
10540,0.44804140600000003,0.49472406399999996,0.572345542
10541,0.448000798,0.494742958,0.572229074
10542,0.447869856,0.494795826,0.572218288
10543,0.447779796,0.49482729999999997,0.572199044
10544,0.447640604,0.4948592,0.5721148380000001
10545,0.44746856,0.494834514,0.57206355
10546,0.447284398,0.49474373800000004,0.5719671040000001
10547,0.44714864,0.49473366999999996,0.571888734
10548,0.447063114,0.494740118,0.571673974
10549,0.447122952,0.4945431,0.571420768
10550,0.44716034800000004,0.49436169999999996,0.571185716
10551,0.44719822800000003,0.494143502,0.570884632
10552,0.447155648,0.493939576,0.5705575780000001
10553,0.44723141,0.493657862,0.57041618
10554,0.447199514,0.49350668400000003,0.570267106
10555,0.44706677399999994,0.493479,0.570073596
10556,0.44694025000000004,0.49349407999999995,0.56991415
10557,0.44690676599999996,0.493548002,0.569758024
10558,0.446837236,0.493486332,0.569693446
10559,0.44674594400000006,0.493415234,0.56967545
10560,0.446671268,0.49323243,0.56981472
10561,0.446498564,0.493064934,0.569828936
10562,0.446364158,0.49303339799999996,0.569847218
10563,0.44633882999999996,0.493177738,0.569897724
10564,0.44635286,0.493354164,0.569903162
10565,0.44635657799999995,0.493509994,0.569951862
10566,0.44614412999999997,0.493645592,0.570035524
10567,0.445986432,0.493659228,0.570198212
10568,0.445804154,0.49360148000000004,0.570418704
10569,0.445608352,0.49354127400000003,0.570702476
10570,0.445383574,0.493464032,0.570900244
10571,0.44538472,0.493347564,0.571164788
10572,0.445445974,0.493259458,0.5714307860000001
10573,0.445561158,0.49327546400000005,0.5716459420000001
10574,0.44554920000000003,0.493300512,0.571832096
10575,0.44553969000000004,0.493268732,0.572069096
10576,0.44526297,0.493199684,0.572306724
10577,0.445074984,0.49309354,0.572566736
10578,0.444988824,0.493010434,0.572802384
10579,0.444942008,0.49294891399999996,0.573093038
10580,0.44494131600000003,0.492930942,0.5732764379999999
10581,0.44500095799999995,0.492996926,0.57336354
10582,0.44513861,0.49297998,0.573425812
10583,0.445294102,0.492883846,0.573409902
10584,0.445245968,0.49291110600000004,0.57360561
10585,0.44516427999999997,0.49287137000000003,0.573571604
10586,0.44489493,0.49287333000000005,0.57366385
10587,0.444654108,0.49292102800000004,0.573879084
10588,0.44445397200000003,0.49298110800000006,0.57388561
10589,0.44434364600000004,0.49292934600000005,0.573892708
10590,0.444319716,0.49276955,0.57381521
10591,0.44432907,0.49262561400000004,0.573735514
10592,0.444432422,0.492441656,0.573705704
10593,0.444537264,0.492206792,0.57371918
10594,0.44456545599999997,0.491959998,0.573750674
10595,0.44458027800000005,0.491844844,0.573734206
10596,0.444464684,0.49157939,0.573651668
10597,0.444541854,0.49137856,0.573632286
10598,0.44463872600000004,0.49120741799999995,0.573450394
10599,0.444646558,0.49098179999999997,0.573262022
10600,0.44457944400000005,0.490756182,0.572978816
10601,0.444750382,0.490506786,0.57274906
10602,0.444983158,0.490339374,0.572518522
10603,0.445192332,0.490208444,0.57224319
10604,0.44531049600000006,0.490214272,0.572273382
10605,0.445397714,0.490315454,0.572255692
10606,0.445361118,0.490424588,0.5722626040000001
10607,0.445354378,0.490508376,0.572341714
10608,0.44521750400000004,0.490725366,0.57235208
10609,0.445221162,0.49078890000000003,0.572482466
10610,0.44529075,0.49074934,0.5725453699999999
10611,0.44539057,0.49082072,0.57273187
10612,0.445496324,0.49084215999999997,0.572842186
10613,0.445636372,0.49079649799999997,0.57277476
10614,0.44573219799999997,0.49069638400000004,0.572697366
10615,0.44584301600000004,0.49063214,0.572565248
10616,0.44576368600000005,0.490496206,0.5724935680000001
10617,0.445631116,0.490219594,0.572514422
10618,0.445583756,0.490057454,0.572471398
10619,0.445540216,0.48997518,0.572420404
10620,0.445408164,0.49011035599999997,0.572321172
10621,0.44529684199999997,0.490201374,0.572332234
10622,0.44530577800000004,0.49033919,0.57225149
10623,0.445471494,0.490619076,0.571992104
10624,0.445608358,0.490845548,0.57181836
10625,0.44587574,0.49109161399999995,0.5716975440000001
10626,0.446210278,0.491287438,0.571673218
10627,0.44657343400000005,0.491469052,0.571647808
10628,0.44675859,0.491638258,0.571726824
10629,0.44686931,0.491685708,0.571855986
10630,0.44680278,0.49172943199999997,0.57197202
10631,0.446748252,0.491775298,0.572175632
10632,0.44672018199999997,0.491897472,0.572458374
10633,0.44669859199999995,0.49198489199999995,0.572588686
10634,0.446584136,0.492147752,0.572635464
10635,0.44661259600000003,0.49247101800000004,0.5726869760000001
10636,0.44652894,0.492683156,0.572788636
10637,0.44645530199999994,0.49280240399999997,0.572837984
10638,0.44640114599999997,0.49284384000000003,0.57302366
10639,0.44634779,0.492795954,0.573021662
10640,0.44636927200000004,0.49282443600000003,0.57311014
10641,0.446479704,0.492964982,0.57326476
10642,0.446489834,0.49315784399999996,0.573289932
10643,0.44645850600000003,0.4933108,0.573375364
10644,0.44650019399999996,0.49345809,0.573495236
10645,0.44671504400000006,0.493542348,0.573462562
10646,0.44688048799999996,0.493445792,0.57332468
10647,0.447016964,0.49320194799999995,0.57315965
10648,0.44721482799999995,0.492894626,0.572800808
10649,0.447495286,0.492596742,0.57253967
10650,0.44769819400000005,0.492231176,0.572274546
10651,0.44784692200000004,0.491868338,0.572038242
10652,0.44796339199999996,0.491669304,0.57178807
10653,0.448051562,0.4915078,0.571520068
10654,0.448109382,0.49132368800000004,0.57124259
10655,0.448212226,0.49125100000000005,0.5711349640000001
10656,0.448385374,0.491270996,0.570958812
10657,0.44844539,0.49132234799999996,0.570813806
10658,0.44835818600000005,0.49144152599999996,0.570805916
10659,0.448340032,0.491627906,0.570575344
10660,0.448412718,0.491750212,0.57029502
10661,0.448543206,0.491759434,0.56993286
10662,0.44850226200000004,0.491776786,0.569579462
10663,0.44851075799999995,0.49174302400000003,0.569277814
10664,0.448493996,0.491708948,0.568962214
10665,0.44854869399999997,0.491622256,0.568798398
10666,0.44850371600000005,0.491484484,0.56869898
10667,0.44843724799999996,0.491228156,0.56868704
10668,0.448509358,0.491019608,0.5686538
10669,0.448688526,0.490826656,0.5685699000000001
10670,0.44880119999999996,0.490511782,0.5684007
10671,0.448828284,0.49024597599999997,0.56821872
10672,0.44869977,0.49001401199999994,0.56810288
10673,0.44851039200000004,0.48990536,0.56803152
10674,0.44835934,0.489701642,0.56787458
10675,0.448283392,0.489625218,0.5678408
10676,0.44825483,0.489710312,0.56777404
10677,0.448105168,0.489813124,0.5677302399999999
10678,0.44813567200000004,0.48976639400000005,0.5676929
10679,0.448232518,0.489716616,0.5675312800000001
10680,0.448155578,0.489758358,0.56751414
10681,0.44814174800000006,0.489937536,0.56758378
10682,0.44817400999999996,0.490083162,0.56772236
10683,0.44828353,0.49030530400000005,0.56769872
10684,0.44821284,0.490627926,0.5675811799999999
10685,0.448004798,0.49090603,0.56769372
10686,0.44779303200000004,0.49118796000000003,0.56787648
10687,0.447652584,0.49150702199999996,0.56808492
10688,0.44750418799999997,0.49174402800000006,0.56815814
10689,0.44731283,0.49182305,0.56812798
10690,0.44716397,0.491916468,0.56817238
10691,0.44711290400000003,0.49195828399999997,0.56831506
10692,0.44701852799999997,0.491974398,0.56845548
10693,0.446903978,0.491891812,0.5685223
10694,0.446740372,0.49179396799999997,0.5686323600000001
10695,0.446535382,0.491781894,0.56885138
10696,0.44626741000000003,0.49179915799999996,0.56883886
10697,0.446211614,0.49182772,0.56885518
10698,0.446328302,0.491894932,0.56894274
10699,0.44638569599999994,0.49213003,0.5690065
10700,0.446359196,0.492372862,0.56888008
10701,0.446391724,0.492441358,0.5688202600000001
10702,0.446527124,0.492478368,0.56880988
10703,0.446581746,0.49267882999999996,0.56894454
10704,0.44659841,0.492885966,0.56907436
10705,0.446643994,0.49290198,0.5690603399999999
10706,0.446876746,0.49288288799999996,0.56895158
10707,0.44719346000000004,0.492926724,0.56878454
10708,0.447324168,0.492840076,0.56860534
10709,0.447504874,0.49292242399999997,0.56842618
10710,0.447539272,0.493121646,0.5682149400000001
10711,0.44760640799999996,0.493481332,0.56803238
10712,0.447469568,0.49377158,0.56780438
10713,0.44738356,0.493932516,0.5678126
10714,0.44736351399999996,0.4939488,0.5678418
10715,0.44756047600000004,0.49380115799999996,0.56788756
10716,0.44773262799999997,0.49357892,0.56788116
10717,0.447967222,0.49320734,0.56782908
10718,0.44818690599999994,0.49296761600000005,0.5678036
10719,0.448333618,0.49292707,0.5676568
10720,0.44837513,0.49282055399999997,0.56757112
10721,0.44842405999999996,0.492793464,0.56736294
10722,0.448489058,0.492695264,0.5670999
10723,0.44856733400000004,0.49249547,0.56692122
10724,0.44863650800000004,0.492201142,0.56662896
10725,0.44867972,0.49194848999999996,0.56637588
10726,0.448553612,0.49180885,0.56606588
10727,0.448195858,0.491722168,0.56590766
10728,0.44778664,0.49177027199999995,0.565755
10729,0.44741084600000003,0.491953466,0.56556518
10730,0.447150876,0.492276872,0.56554458
10731,0.44693151999999997,0.49253756000000004,0.56553632
10732,0.446693564,0.492767392,0.56544346
10733,0.446573826,0.493041938,0.56537464
10734,0.446523968,0.493166332,0.56520834
10735,0.446672692,0.49335915999999996,0.56519694
10736,0.44674442,0.4934957,0.56536104
10737,0.44694146599999995,0.49369711600000005,0.56554704
10738,0.447090772,0.493909072,0.56574552
10739,0.447316132,0.494084162,0.56588876
10740,0.447514064,0.494204236,0.56597914
10741,0.447710958,0.49410214199999997,0.56604456
10742,0.447932128,0.493842416,0.5659071
10743,0.448187846,0.49340691200000003,0.5658357
10744,0.44849037,0.492965216,0.56582292
10745,0.448848796,0.49262390000000006,0.56578524
10746,0.449127046,0.492360726,0.56583686
10747,0.449249188,0.492020998,0.56592244
10748,0.44906749599999995,0.491837524,0.56602652
10749,0.448787344,0.49173312,0.56597724
10750,0.448596504,0.491666698,0.56581204
10751,0.448564194,0.491658798,0.56568868
10752,0.44830877999999996,0.49163319200000005,0.56554686
10753,0.448020576,0.49162506800000005,0.5654555
10754,0.447738554,0.491594472,0.5653866
10755,0.44755935,0.491634998,0.56531476
10756,0.447334526,0.49158593000000006,0.5650853
10757,0.447315642,0.491467746,0.56475364
10758,0.44739291999999997,0.49133433600000004,0.56438806
10759,0.447694198,0.49105326,0.56408152
10760,0.44783695,0.490799002,0.56375558
10761,0.448042056,0.490620026,0.56334186
10762,0.44823810000000003,0.49049721599999996,0.56300878
10763,0.448336154,0.49054973599999996,0.56271874
10764,0.44854734399999996,0.490586048,0.56241868
10765,0.448589692,0.490778732,0.5622039600000001
10766,0.44864529,0.49094746800000005,0.56206204
10767,0.4487102,0.49108071799999997,0.56213176
10768,0.448730574,0.49121117,0.5621378
10769,0.448695776,0.491384008,0.56217458
10770,0.44867925200000003,0.491545154,0.56216538
10771,0.44860446600000004,0.491778466,0.5623154
10772,0.448520236,0.49198439800000004,0.56232094
10773,0.448393626,0.49225500599999994,0.56226458
10774,0.44825491399999995,0.492534832,0.56216794
10775,0.448084086,0.49285089800000004,0.56212384
10776,0.447871062,0.493125072,0.56208172
10777,0.447735682,0.49330944600000004,0.56209192
10778,0.447506608,0.493322532,0.56221998
10779,0.44735078200000006,0.49321445199999997,0.5621480799999999
10780,0.44710735999999995,0.493100648,0.56203094
10781,0.446911892,0.49295305399999995,0.5617992199999999
10782,0.446693662,0.492844332,0.56152782
10783,0.446503436,0.49270547200000003,0.5612714
10784,0.446543642,0.492693464,0.5609826600000001
10785,0.44656080000000004,0.49269068,0.5607338
10786,0.44648657999999997,0.492544744,0.56058376
10787,0.446450136,0.49237234399999996,0.56062926
10788,0.446596192,0.49206725999999995,0.56067788
10789,0.446807536,0.491761076,0.56071458
10790,0.44702507199999997,0.491433734,0.560987
10791,0.447370862,0.491152962,0.56124804
10792,0.447686432,0.490828128,0.56143426
10793,0.447884422,0.490542684,0.5615623200000001
10794,0.4479036,0.49033909600000003,0.56161504
10795,0.447986776,0.49021581,0.56154232
10796,0.447993442,0.490058784,0.5613999
10797,0.44806318599999995,0.48986975199999994,0.56147164
10798,0.44801034199999995,0.489722036,0.56155022
10799,0.44817034,0.48971918600000003,0.56157302
10800,0.448271772,0.48963210599999996,0.56161848
10801,0.448346652,0.48961826399999997,0.5617823
10802,0.448439026,0.48981847199999995,0.5619086200000001
10803,0.448524536,0.49004019200000004,0.56188478
10804,0.448610082,0.490269994,0.5620063000000001
10805,0.448577358,0.490466752,0.5621993599999999
10806,0.44849026399999997,0.49063653199999996,0.5623043
10807,0.44847456,0.49064304599999997,0.56230812
10808,0.44835640400000004,0.49073517600000005,0.56227334
10809,0.448364502,0.49086275999999995,0.5622800800000001
10810,0.44850085,0.49092238600000004,0.5621662399999999
10811,0.448593094,0.490880746,0.56218174
10812,0.448626204,0.490716974,0.5620362
10813,0.448678804,0.49059028,0.56195262
10814,0.448783956,0.490320724,0.5616995
10815,0.44885155,0.490045334,0.56146072
10816,0.448859628,0.489801916,0.5613993
10817,0.44891031800000003,0.489418078,0.56126986
10818,0.44890041199999997,0.48909717,0.56126652
10819,0.448915594,0.48888554399999995,0.56111534
10820,0.448782152,0.488848272,0.56107524
10821,0.448665674,0.488804784,0.5611896200000001
10822,0.448746128,0.488729478,0.56121626
10823,0.448885494,0.488841126,0.5612486799999999
10824,0.44891495800000003,0.488922796,0.56120528
10825,0.44887456800000003,0.489032402,0.5614835
10826,0.448920952,0.489221686,0.56179452
10827,0.44890997,0.489583844,0.5621426199999999
10828,0.448827822,0.49005878,0.56248354
10829,0.44889845200000006,0.49048094400000003,0.56290048
10830,0.448848274,0.490788464,0.5631183399999999
10831,0.44889806800000004,0.491013128,0.56330682
10832,0.448835182,0.491152308,0.56346272
10833,0.448747772,0.491187484,0.56362238
10834,0.448652826,0.491141814,0.56372382
10835,0.448668642,0.49107996200000004,0.56370024
10836,0.448681652,0.49104864800000003,0.56361416
10837,0.448644612,0.490993306,0.56348286
10838,0.448502528,0.490907298,0.56333784
10839,0.44837311999999996,0.490836392,0.56327816
10840,0.448328732,0.49075539,0.56333796
10841,0.44823858800000005,0.49058415600000005,0.56326334
10842,0.448119272,0.490378144,0.5631626200000001
10843,0.448138074,0.4901198,0.56316762
10844,0.44816451999999996,0.48980794600000005,0.56327188
10845,0.44824899,0.48949181,0.56306588
10846,0.448115554,0.48906964399999997,0.5629254
10847,0.448040114,0.48884551800000003,0.56291534
10848,0.447825556,0.488516668,0.56298458
10849,0.447519334,0.488236232,0.56297564
10850,0.44719832,0.487861824,0.5628146
10851,0.446984918,0.48751813,0.56293402
10852,0.446812062,0.48716624799999997,0.56295266
10853,0.44678123,0.486872832,0.5628512400000001
10854,0.446615848,0.486538904,0.56277456
10855,0.446554548,0.486147042,0.5627654
10856,0.44659570600000004,0.48583939200000004,0.56271986
10857,0.44670860599999995,0.485562156,0.56273562
10858,0.446712632,0.48522179,0.56261182
10859,0.446747582,0.48472772,0.56239774
10860,0.446934766,0.484496896,0.56218334
10861,0.44706819600000003,0.484436724,0.56199904
10862,0.44717854,0.484436294,0.56178048
10863,0.447315404,0.484332938,0.5616450199999999
10864,0.44721426999999997,0.48434133199999996,0.56171408
10865,0.44708391,0.48454059800000004,0.56178494
10866,0.446817104,0.48468047599999997,0.5617729
10867,0.44654246999999997,0.484680934,0.5617473
10868,0.44624095599999997,0.484656814,0.56168052
10869,0.445982726,0.48464967999999997,0.5616355399999999
10870,0.44578764800000004,0.48487463399999997,0.5616527
10871,0.445737164,0.484856548,0.5618190200000001
10872,0.44573910400000005,0.48479461,0.5619464
10873,0.445779494,0.48480623800000006,0.5618993600000001
10874,0.445857002,0.484815824,0.56191676
10875,0.446081128,0.48470062599999997,0.56198794
10876,0.44624077,0.48454813799999996,0.56196398
10877,0.44634046,0.484527556,0.56195184
10878,0.44646632799999997,0.484508748,0.5620010400000001
10879,0.446495972,0.48438805199999996,0.56221192
10880,0.446533736,0.48442617,0.56249868
10881,0.446493356,0.48443591599999997,0.56263546
10882,0.44642648,0.484438806,0.56269762
10883,0.446361414,0.484410106,0.56268918
10884,0.44632467,0.484388302,0.5627821399999999
10885,0.44613778400000004,0.484211884,0.56291236
10886,0.445813154,0.48398449,0.56312984
10887,0.445646458,0.48389262600000005,0.5632436
10888,0.44554988799999995,0.484001206,0.56325228
10889,0.44554330600000003,0.484247458,0.56333184
10890,0.44552633,0.484457178,0.5634024
10891,0.445489696,0.484677936,0.56342622
10892,0.44553981,0.484879678,0.5635640399999999
10893,0.44569634999999996,0.485138892,0.56365804
10894,0.44565809799999995,0.485277756,0.56367122
10895,0.445614396,0.485137202,0.56369932
10896,0.44562196200000004,0.484999186,0.563583
10897,0.4457407,0.484874242,0.56348832
10898,0.4458185,0.48480269800000003,0.56337496
10899,0.445961476,0.484638138,0.5632760600000001
10900,0.446180082,0.484530964,0.5632458
10901,0.446399014,0.484409032,0.56313628
10902,0.446554028,0.48422930999999997,0.5629466200000001
10903,0.446690818,0.484099482,0.56278636
10904,0.446686086,0.484072654,0.56255794
10905,0.44671697600000004,0.483929222,0.5623225399999999
10906,0.446766504,0.48369418000000003,0.56201846
10907,0.44697612,0.48355149,0.56172508
10908,0.44711409199999996,0.483524228,0.5615708
10909,0.44731338800000003,0.483446424,0.56152426
10910,0.447515814,0.483443638,0.56148384
10911,0.44762948,0.48359453,0.56155514
10912,0.44758067599999996,0.48382800000000004,0.56161882
10913,0.44747736600000004,0.484036836,0.56179928
10914,0.44736770800000003,0.48408312600000003,0.56192014
10915,0.447343816,0.48398440200000004,0.5619136
10916,0.44728333200000003,0.483848646,0.5618082
10917,0.44727984800000004,0.483655036,0.56179572
10918,0.447265166,0.48344388600000004,0.5617967
10919,0.44742401600000004,0.48329183600000003,0.5618124600000001
10920,0.44749157000000006,0.48300494800000005,0.56185334
10921,0.447389042,0.482736648,0.56189614
10922,0.447262288,0.482575796,0.5619765999999999
10923,0.447091892,0.4824604,0.56193228
10924,0.447108812,0.482351398,0.56194554
10925,0.44708422,0.482367282,0.561951828
10926,0.447091334,0.482402724,0.561956752
10927,0.447171986,0.482446754,0.562183906
10928,0.447054804,0.482400558,0.562402348
10929,0.447025158,0.48244157600000004,0.562684426
10930,0.447020804,0.482650794,0.562937292
10931,0.44705956999999996,0.48273458599999997,0.56314818
10932,0.447045966,0.48274616600000003,0.563406988
10933,0.44711892200000003,0.482682102,0.563656824
10934,0.447207392,0.48270169799999996,0.563847346
10935,0.447224176,0.48265872000000004,0.563969938
10936,0.447152884,0.482705198,0.5639701
10937,0.447181104,0.482817432,0.5638827200000001
10938,0.447189944,0.482847614,0.56387064
10939,0.44720810200000005,0.482887904,0.56388756
10940,0.447147364,0.48295773799999997,0.56371888
10941,0.44713145400000004,0.483138102,0.5635406
10942,0.447057566,0.483421268,0.56335058
10943,0.446878226,0.483702434,0.56322582
10944,0.446682038,0.4840584,0.56304698
10945,0.446477978,0.484477012,0.56305782
10946,0.446325434,0.48494005199999995,0.5631182
10947,0.446074176,0.485280018,0.56315004
10948,0.4458261,0.48536407400000003,0.563219
10949,0.445737832,0.48528753199999997,0.56330318
10950,0.44561966,0.485108672,0.5635768999999999
10951,0.44572601,0.484928108,0.5638004
10952,0.44574946400000004,0.48458320200000005,0.5642191799999999
10953,0.445885822,0.484380594,0.56462624
10954,0.44600822199999995,0.484340664,0.5649622999999999
10955,0.44628323799999997,0.484193258,0.56519436
10956,0.446523234,0.484043282,0.5653408
10957,0.446787188,0.483942386,0.56558462
10958,0.447022434,0.48390250799999995,0.5657842399999999
10959,0.44729593799999995,0.483801316,0.56599496
10960,0.44752214199999996,0.483808436,0.56611146
10961,0.447731494,0.48389313,0.56632354
10962,0.44779336399999997,0.48406033200000004,0.56634212
10963,0.44778334200000003,0.484243436,0.5663269400000001
10964,0.447751168,0.48435892799999997,0.56617864
10965,0.44770747200000005,0.48466372399999996,0.56600398
10966,0.447718724,0.484905594,0.56570932
10967,0.44773176800000003,0.48530669000000004,0.5654853599999999
10968,0.447729196,0.485520164,0.5652217199999999
10969,0.44778794400000005,0.485592764,0.5649713599999999
10970,0.44777627799999997,0.48556129,0.56468544
10971,0.447739482,0.48562152199999997,0.56426506
10972,0.44755616,0.485804276,0.56386838
10973,0.44741557200000004,0.4858126,0.56348202
10974,0.447335534,0.485744238,0.56301268
10975,0.447309636,0.48565561799999996,0.56257654
10976,0.44721291,0.485625234,0.56233132
10977,0.44723309800000005,0.485608996,0.56227332
10978,0.447310428,0.48533423200000003,0.56222664
10979,0.447527792,0.485053424,0.56219868
10980,0.447611172,0.484824,0.5622501599999999
10981,0.447635286,0.484647222,0.56228294
10982,0.44767186999999997,0.484469702,0.56236904
10983,0.44779609,0.48424786,0.5624036800000001
10984,0.447929976,0.4841722,0.56236152
10985,0.448013592,0.484144518,0.56229274
10986,0.44813928199999997,0.484132016,0.5622548
10987,0.44820497600000003,0.484218774,0.56219326
10988,0.44812606000000005,0.484198122,0.5620346399999999
10989,0.448019072,0.48415225,0.5619128
10990,0.447960244,0.484128664,0.5618868
10991,0.44774486,0.48421047200000006,0.5617017400000001
10992,0.447568336,0.48436819200000003,0.56143204
10993,0.447358366,0.484438168,0.56113406
10994,0.44712449200000004,0.484567908,0.56085428
10995,0.446950518,0.48477160999999996,0.56060376
10996,0.4466733,0.48498897,0.56046454
10997,0.44649024,0.48509063599999996,0.5605281999999999
10998,0.446217184,0.485095484,0.56054508
10999,0.446094976,0.485149148,0.560386
11000,0.44603159400000003,0.48512332,0.56013892
11001,0.44615321,0.4851632,0.55997328
11002,0.446306176,0.48518805,0.5598223
11003,0.44633427,0.485334308,0.55984106
11004,0.446204004,0.48549723,0.5599647999999999
11005,0.44609585,0.48566133200000006,0.56015024
11006,0.44597834,0.485753914,0.5603747
11007,0.446021938,0.485738644,0.5605599800000001
11008,0.446030342,0.485720908,0.56079258
11009,0.44605498,0.48567888400000003,0.56088218
11010,0.446167018,0.485687,0.56095588
11011,0.44632776399999996,0.485763738,0.56107902
11012,0.44649375599999996,0.485963274,0.56122266
11013,0.44654484600000005,0.48622478399999997,0.56136712
11014,0.44663396399999994,0.48642569799999996,0.56154202
11015,0.446847368,0.486552972,0.56176558
11016,0.446983326,0.486743198,0.5619639
11017,0.447123494,0.486897558,0.56193406
11018,0.447120266,0.48700171,0.56203762
11019,0.447125094,0.486962084,0.56203918
11020,0.44697417199999995,0.486956006,0.56200144
11021,0.44673162,0.48696185599999997,0.56201284
11022,0.446482378,0.48700161399999997,0.56213218
11023,0.446217604,0.487154984,0.56207582
11024,0.44589025,0.48717685000000005,0.5619738000000001
11025,0.445617192,0.48715240000000004,0.56205708
11026,0.44537117600000004,0.487197196,0.56205908
11027,0.445168542,0.487180398,0.5620721000000001
11028,0.444764526,0.48709153,0.5620615999999999
11029,0.444405334,0.486944552,0.56195596
11030,0.44411063400000006,0.48696417,0.5618348799999999
11031,0.44388982,0.486904568,0.56162242
11032,0.44371687000000004,0.486709704,0.56148106
11033,0.443726122,0.486512642,0.56126974
11034,0.44374899399999995,0.48623058,0.56107304
11035,0.44376595199999996,0.485934178,0.5609647600000001
11036,0.443807714,0.48557109,0.5609742
11037,0.443837156,0.48515267,0.56127122
11038,0.443897284,0.484888196,0.56140914
11039,0.4438345,0.48473660799999996,0.56158086
11040,0.443717328,0.484594018,0.56169912
11041,0.44372103199999996,0.48450968600000005,0.5619055199999999
11042,0.44385130599999995,0.48456704799999994,0.56203392
11043,0.444168432,0.484667,0.5620603599999999
11044,0.444358434,0.4847846,0.56210472
11045,0.444530648,0.484995392,0.56202444
11046,0.44456604,0.485223442,0.5619018
11047,0.44448392800000003,0.485513484,0.5618278
11048,0.444245626,0.485649158,0.56190518
11049,0.443838474,0.485866992,0.56196026
11050,0.443379504,0.486103186,0.56205932
11051,0.44300859600000003,0.486143632,0.56222182
11052,0.44281359600000003,0.486151244,0.5623098
11053,0.442740894,0.485972622,0.56229224
11054,0.44261817200000003,0.485658344,0.5622862
11055,0.44265616199999996,0.485248432,0.5624633
11056,0.44270318799999997,0.484988902,0.56277572
11057,0.44268676,0.48473668400000003,0.56325106
11058,0.442647336,0.484447822,0.56365358
11059,0.44269868799999995,0.48410686599999997,0.5640741
11060,0.44277411,0.483703034,0.5641992
11061,0.44282660999999995,0.48335237,0.56414066
11062,0.442875834,0.48291530800000004,0.5639067
11063,0.44296052,0.482633018,0.56369932
11064,0.442945276,0.482494374,0.56369452
11065,0.443012478,0.482520906,0.5637184
11066,0.443180086,0.482600388,0.563897
11067,0.443303832,0.48273551400000003,0.56411398
11068,0.443226898,0.48291359,0.56433298
11069,0.4430144084,0.483192408,0.56453754
11070,0.4427931344,0.48341829599999997,0.56452008
11071,0.4427650412,0.48356326000000005,0.56449148
11072,0.44267680800000003,0.483461378,0.56419972
11073,0.442702242,0.483284336,0.56387116
11074,0.44285632999999996,0.483083198,0.56364334
11075,0.4430905,0.48295238599999996,0.5635079199999999
11076,0.443290362,0.48281701400000004,0.56350166
11077,0.443272646,0.482779788,0.56355444
11078,0.44321669999999996,0.482828596,0.5637476
11079,0.443059082,0.48292491,0.56386172
11080,0.442909438,0.48308484999999995,0.56398912
11081,0.44273292599999997,0.48323721399999997,0.5639683999999999
11082,0.442562996,0.48338905,0.56406362
11083,0.442596494,0.48363835,0.56400456
11084,0.44249330600000003,0.483924398,0.56393652
11085,0.442653664,0.484146416,0.56383544
11086,0.442734058,0.48425531,0.56360536
11087,0.44279135599999997,0.484275034,0.5633971799999999
11088,0.442793384,0.484221752,0.5631809799999999
11089,0.442915482,0.48409035,0.56306216
11090,0.44302139599999996,0.483976972,0.56298878
11091,0.442963342,0.483866012,0.56294652
11092,0.44275957400000004,0.48365352799999994,0.56302752
11093,0.44252431999999997,0.483524544,0.5629551
11094,0.442242436,0.48347513,0.5629256
11095,0.442130046,0.48338210400000003,0.56290264
11096,0.4419505,0.48340715,0.56289104
11097,0.441885434,0.483479246,0.56272938
11098,0.44198519199999997,0.48358005800000003,0.5626222599999999
11099,0.44226233,0.48354347599999997,0.56261052
11100,0.442494544,0.483537714,0.56253886
11101,0.442763394,0.483630432,0.56247234
11102,0.442921104,0.48367246399999997,0.5625530599999999
11103,0.44310634200000004,0.48369211,0.5626471
11104,0.443123066,0.48385263799999995,0.56275794
11105,0.443224442,0.483883326,0.5626883
11106,0.443251444,0.483749398,0.56260524
11107,0.443276568,0.48369119,0.5625209999999999
11108,0.44335591,0.483793348,0.56239642
11109,0.443391984,0.48391625,0.56234412
11110,0.443433972,0.483905836,0.5622347
11111,0.44354358400000005,0.483772076,0.56205588
11112,0.44363974,0.483590576,0.56199392
11113,0.443761036,0.483494412,0.56196998
11114,0.44373811199999996,0.48325180599999995,0.56197312
11115,0.443754414,0.48280397399999997,0.5620263
11116,0.443814578,0.482349642,0.56207274
11117,0.444000086,0.481983554,0.56209478
11118,0.444170272,0.481576118,0.56209104
11119,0.44426436799999997,0.48114709,0.5621941
11120,0.44425658,0.48084505800000005,0.5622659999999999
11121,0.444170874,0.480623066,0.5624178400000001
11122,0.443980622,0.48047043,0.5624284
11123,0.443808054,0.480260272,0.56226974
11124,0.44349123399999996,0.48018668400000003,0.56199194
11125,0.443258008,0.48019991599999995,0.56191778
11126,0.44301504399999997,0.480204972,0.56194226
11127,0.442840854,0.48025134199999997,0.56212484
11128,0.442561,0.48023546000000006,0.56230882
11129,0.44231386,0.480270962,0.5624662
11130,0.442142788,0.48031666800000006,0.56262714
11131,0.44202824399999996,0.480378482,0.56275208
11132,0.44196978600000003,0.48053181,0.56292886
11133,0.441912184,0.48081792,0.5632107399999999
11134,0.44197843800000003,0.481103718,0.5634003
11135,0.44214630800000004,0.481365954,0.56383774
11136,0.442224052,0.48162008,0.5644103
11137,0.44243721399999997,0.4820608,0.56490992
11138,0.442479414,0.482404072,0.56527382
11139,0.44256288,0.48269147600000006,0.56548022
11140,0.442598086,0.48306037199999996,0.56558402
11141,0.442582318,0.483329342,0.5654837
11142,0.44261028,0.48333960400000003,0.5653116
11143,0.442615938,0.48303029000000003,0.56527292
11144,0.442746458,0.482662092,0.56536264
11145,0.44286041,0.48230733000000003,0.56538878
11146,0.442869898,0.48201296800000004,0.56550798
11147,0.442863206,0.481675436,0.56585716
11148,0.44273671800000003,0.481512952,0.56613128
11149,0.442652636,0.48139529799999997,0.5661775
11150,0.44256245800000005,0.481206206,0.56616734
11151,0.44252043999999996,0.48101153799999996,0.56618682
11152,0.44260843800000005,0.48082125400000003,0.56622678
11153,0.44265036,0.480726346,0.5663637
11154,0.44260339600000004,0.480748812,0.56637074
11155,0.442537038,0.480681398,0.56652194
11156,0.44260173399999997,0.480780648,0.56660204
11157,0.44269330599999995,0.48091952,0.56650634
11158,0.442643884,0.48116401400000003,0.56634822
11159,0.442694392,0.481408178,0.56603892
11160,0.442793814,0.48171587000000005,0.56581666
11161,0.44286093800000004,0.48206279,0.56565896
11162,0.443018564,0.48232946400000004,0.56537774
11163,0.44323498800000005,0.48255189000000004,0.56523612
11164,0.443407712,0.482580748,0.5651223000000001
11165,0.443426674,0.48257953600000003,0.5651419
11166,0.443521346,0.48260277199999996,0.56515952
11167,0.443653318,0.48262707,0.56526918
11168,0.443610452,0.482692586,0.56533908
11169,0.443533574,0.482862546,0.56526
11170,0.443533606,0.482989612,0.56530228
11171,0.44346308,0.48316417199999995,0.56521278
11172,0.44335893,0.48323457599999997,0.56517606
11173,0.44326922,0.48314143800000003,0.565224
11174,0.443295548,0.48308512800000003,0.56530848
11175,0.44338141600000003,0.48306890199999997,0.5654469
11176,0.443425362,0.48299276999999996,0.56553696
11177,0.44363687399999996,0.48288737400000004,0.5655741400000001
11178,0.443856972,0.482765992,0.56548834
11179,0.444054346,0.48270956,0.56530326
11180,0.444159432,0.482764576,0.56510622
11181,0.444324408,0.482735854,0.56507148
11182,0.44443078399999997,0.482752536,0.5650373599999999
11183,0.444603112,0.482852264,0.5651704399999999
11184,0.444855084,0.482987838,0.56555222
11185,0.445089172,0.48313028199999997,0.5659040000000001
11186,0.445141094,0.48333041800000004,0.56629464
11187,0.44494352,0.48369245,0.56658098
11188,0.444807914,0.48399405199999995,0.56663044
11189,0.44469053199999997,0.484217108,0.56657302
11190,0.444542728,0.484336616,0.56662274
11191,0.44450174400000003,0.48423187999999995,0.5666506600000001
11192,0.444502626,0.48407249399999996,0.5667255999999999
11193,0.44453848,0.48400377399999994,0.56690798
11194,0.44432982600000004,0.484076352,0.56696328
11195,0.444199404,0.484162018,0.5670416
11196,0.44400498,0.484309966,0.56699246
11197,0.44380495,0.484488428,0.5671265600000001
11198,0.44345986000000004,0.48465715600000003,0.56713126
11199,0.44311071599999996,0.484687408,0.56709688
11200,0.44287447999999996,0.484725242,0.5671379799999999
11201,0.44274169,0.484778296,0.5671116399999999
11202,0.44266182200000004,0.484957828,0.56711822
11203,0.44249972800000004,0.48505506,0.56707068
11204,0.442444122,0.48505605199999996,0.56702886
11205,0.44258561399999996,0.48502181800000005,0.5668961800000001
11206,0.442691156,0.484976112,0.5668263
11207,0.44283172200000004,0.484910726,0.5667148799999999
11208,0.442902892,0.48475515199999997,0.56661144
11209,0.442895976,0.484633696,0.56650858
11210,0.442816854,0.484383536,0.56650408
11211,0.442587606,0.484053424,0.56655376
11212,0.442359432,0.483749686,0.5667975
11213,0.442175042,0.48340046000000003,0.56710134
11214,0.44213077,0.483162176,0.56719918
11215,0.44229006,0.482906826,0.56725898
11216,0.442469938,0.482791044,0.5672391
11217,0.442597708,0.48286351000000005,0.56714674
11218,0.44252762599999995,0.482938792,0.56713426
11219,0.442573178,0.48305120799999995,0.56713558
11220,0.442550906,0.48312708200000004,0.5670841200000001
11221,0.442422284,0.483168462,0.56703838
11222,0.442433652,0.483141934,0.56708004
11223,0.442431008,0.48319342800000004,0.56704448
11224,0.442403652,0.483372426,0.5671436599999999
11225,0.442369408,0.483407368,0.56715182
11226,0.44235273999999997,0.48338171799999996,0.56713768
11227,0.442499416,0.483368902,0.56705964
11228,0.442575532,0.4833303,0.56686134
11229,0.442787126,0.48337980999999997,0.56671052
11230,0.44294926599999995,0.48333107200000003,0.56663706
11231,0.44309774599999996,0.48331903400000004,0.56672752
11232,0.443235196,0.48330218199999997,0.56670488
11233,0.443301258,0.48328070599999995,0.5667609
11234,0.44312398799999997,0.483292932,0.56692782
11235,0.44294891399999997,0.483140756,0.56710262
11236,0.442839302,0.483091866,0.56713204
11237,0.44274217200000004,0.483086326,0.5669873400000001
11238,0.442629436,0.483091668,0.5669478
11239,0.442632792,0.483189258,0.5669211200000001
11240,0.44280579400000003,0.48331631999999997,0.5668103800000001
11241,0.443052778,0.48362539,0.56667536
11242,0.44326438199999996,0.483995088,0.56670768
11243,0.44349579400000005,0.48447480400000004,0.5666188600000001
11244,0.443707888,0.484801642,0.5663680999999999
11245,0.443779064,0.485053398,0.56610812
11246,0.44376528,0.48528550600000003,0.56574014
11247,0.4437116,0.485427424,0.5654224800000001
11248,0.44347955,0.48560274200000003,0.56507304
11249,0.44316584800000003,0.485747728,0.56477742
11250,0.44284471000000003,0.4858971,0.56444304
11251,0.442582022,0.486015778,0.5642153599999999
11252,0.442379442,0.48609693,0.56404858
11253,0.44230722,0.486199732,0.56401674
11254,0.442276826,0.486160086,0.56415664
11255,0.442207486,0.48592211999999996,0.5643754599999999
11256,0.442066122,0.485777626,0.5644713800000001
11257,0.441934504,0.48564210199999996,0.5645745
11258,0.441966594,0.48536191199999995,0.5645711
11259,0.441866724,0.485015302,0.56452948
11260,0.44181866599999997,0.484667532,0.5646486000000001
11261,0.441823418,0.48432394199999995,0.56460738
11262,0.44187415399999996,0.483996044,0.56459496
11263,0.441936666,0.48368925599999996,0.56450916
11264,0.441849826,0.483467894,0.5644098799999999
11265,0.44181324000000005,0.48335454,0.56443838
11266,0.44175233999999997,0.48328540400000003,0.56445746
11267,0.441869022,0.48316775999999995,0.56446352
11268,0.44203412999999997,0.483090452,0.56452442
11269,0.442357454,0.483119558,0.56450734
11270,0.442744886,0.48302963400000004,0.56452182
11271,0.443050748,0.48293813,0.56431582
11272,0.443182976,0.48291685,0.5640097399999999
11273,0.443177558,0.482930182,0.56381886
11274,0.44317945799999997,0.483097208,0.5636222
11275,0.44310636600000003,0.483122504,0.56341496
11276,0.44294789199999995,0.483104818,0.56322396
11277,0.44283110200000003,0.483020192,0.56305354
11278,0.4429594,0.48294979400000004,0.5628676
11279,0.443054564,0.48283463,0.5627293
11280,0.44317168199999996,0.482637424,0.56259066
11281,0.443189104,0.48248335400000003,0.5626059
11282,0.44313558999999997,0.48236547799999996,0.56276062
11283,0.442973778,0.48227602599999997,0.56278704
11284,0.44271960800000004,0.48225817800000004,0.5628103200000001
11285,0.44251769199999996,0.482391052,0.56296958
11286,0.44250871799999997,0.48248769199999997,0.56318292
11287,0.44245024200000005,0.482824822,0.5632208999999999
11288,0.44259019600000005,0.48309852,0.56306698
11289,0.44269757,0.483324408,0.56307206
11290,0.442805774,0.48346936399999996,0.56323718
11291,0.443014342,0.48348352,0.56337438
11292,0.443251906,0.48350790600000004,0.56353862
11293,0.44339898,0.483419106,0.5638219800000001
11294,0.443378366,0.483487388,0.5641642
11295,0.443429042,0.48362202600000004,0.56437264
11296,0.443511268,0.48371234799999996,0.56450352
11297,0.443588992,0.483882154,0.56478162
11298,0.443464076,0.484036112,0.5648852999999999
11299,0.44336568800000004,0.48418903,0.56499078
11300,0.443474024,0.48424628599999997,0.5649282800000001
11301,0.443601748,0.48416296000000003,0.5648932
11302,0.44360028399999996,0.48395570200000004,0.56472866
11303,0.44354356,0.48352893399999997,0.5646625000000001
11304,0.44353771399999997,0.483077116,0.5645387199999999
11305,0.44356619399999997,0.482645948,0.5644750599999999
11306,0.44346333,0.482414316,0.56440984
11307,0.44349151400000003,0.482291276,0.5642039400000001
11308,0.443643174,0.482350742,0.56394644
11309,0.44401141000000005,0.482410876,0.56371686
11310,0.444413944,0.48243119,0.5637140199999999
11311,0.44474957400000004,0.48239261,0.56363052
11312,0.44499991,0.48241848000000004,0.56364704
11313,0.44529072599999997,0.482426356,0.56382148
11314,0.44546104999999997,0.482391708,0.56401568
11315,0.445457042,0.482544988,0.5642505
11316,0.445386734,0.48257202800000004,0.56439498
11317,0.44543829799999995,0.482577406,0.5646428
11318,0.445471832,0.48270193399999994,0.56480692
11319,0.445498278,0.482823266,0.56486702
11320,0.44541804,0.48299479,0.56486544
11321,0.445360974,0.48291769199999995,0.56468058
11322,0.44520308399999997,0.482990382,0.56445058
11323,0.44506615600000005,0.48311808400000006,0.5642623600000001
11324,0.444789928,0.483331776,0.56410296
11325,0.444573058,0.483551942,0.56418696
11326,0.444528054,0.483696682,0.56428224
11327,0.444659704,0.483821364,0.56411174
11328,0.44478102999999997,0.483844706,0.56400916
11329,0.444860912,0.48387192,0.56384664
11330,0.44495536399999996,0.48388296,0.56367464
11331,0.44513315,0.48401183799999997,0.56346248
11332,0.445275928,0.48413357599999995,0.56319752
11333,0.445296204,0.48415647,0.5629977
11334,0.445387568,0.48409959,0.5629276999999999
11335,0.445519448,0.484205234,0.56284578
11336,0.445450394,0.48424882199999997,0.56291994
11337,0.445151844,0.48427219800000004,0.56280792
11338,0.444914134,0.484375062,0.5625817399999999
11339,0.444815608,0.48454141,0.56224652
11340,0.44460203,0.484761808,0.56199712
11341,0.44437327,0.48487251,0.56159106
11342,0.44409377399999994,0.48489938600000004,0.56124844
11343,0.443890066,0.48492079,0.56094218
11344,0.44368871400000004,0.484995114,0.5606616799999999
11345,0.443679034,0.48509894000000003,0.5605011000000001
11346,0.44372082,0.485247874,0.56030812
11347,0.443736756,0.48542296399999996,0.56027384
11348,0.44378839,0.48549000999999997,0.5604652999999999
11349,0.44370342399999996,0.48550552799999996,0.56081056
11350,0.443611342,0.485297254,0.56119218
11351,0.44354933,0.48500213000000003,0.5616189
11352,0.443322066,0.484630602,0.56198048
11353,0.443176438,0.48418371200000004,0.56223666
11354,0.443195228,0.483697224,0.5623119400000001
11355,0.44312071199999997,0.483297046,0.56232928
11356,0.44293276200000004,0.483047922,0.56223534
11357,0.44280025799999995,0.482911078,0.5620295399999999
11358,0.442801832,0.48290817199999997,0.5618507
11359,0.44293491799999996,0.48298721200000005,0.56191132
11360,0.442929588,0.483119932,0.56206954
11361,0.44295834999999995,0.483196374,0.56237574
11362,0.443059984,0.483283292,0.56273262
11363,0.443205736,0.483309568,0.56312632
11364,0.44331436199999996,0.483210172,0.5633786
11365,0.44337951600000003,0.483192844,0.56336834
11366,0.443508974,0.483115588,0.56312292
11367,0.44376832,0.48313427,0.56301978
11368,0.444129596,0.483302596,0.56300668
11369,0.444483338,0.48339899199999997,0.56317704
11370,0.44465932,0.48340063,0.5633201600000001
11371,0.444751024,0.48318906399999995,0.56351522
11372,0.444640458,0.4829096,0.56377646
11373,0.44446551399999995,0.48266887599999997,0.5638751599999999
11374,0.44423521800000004,0.48234037799999996,0.5637601999999999
11375,0.443930662,0.48194092400000005,0.56366268
11376,0.443645328,0.481634234,0.563535
11377,0.44359267,0.481286002,0.56358902
11378,0.443552982,0.48095100199999996,0.56363092
11379,0.443583826,0.48065295399999997,0.5638304199999999
11380,0.44357945200000004,0.480499338,0.56398376
11381,0.44350932200000004,0.48049062800000003,0.56411198
11382,0.443533096,0.48046671199999996,0.56434118
11383,0.443431918,0.480468646,0.56447496
11384,0.44330769000000003,0.48049302400000005,0.56441886
11385,0.443206998,0.48038332599999994,0.5643569
11386,0.44318693400000003,0.480123958,0.56432118
11387,0.443409968,0.479794588,0.56436502
11388,0.443441176,0.47952702199999997,0.56449684
11389,0.44345899600000005,0.47946482199999996,0.56492458
11390,0.44350014600000004,0.479301562,0.5653823
11391,0.443635268,0.479198864,0.56592268
11392,0.443675134,0.479079976,0.56647602
11393,0.44363534,0.479003394,0.56690028
11394,0.443598444,0.47894864400000003,0.56708966
11395,0.443642116,0.47880464599999994,0.5672221599999999
11396,0.443541062,0.47870821999999996,0.56724022
11397,0.443489518,0.47861283,0.56697662
11398,0.44340892400000004,0.47853154400000003,0.5666288
11399,0.44339450999999996,0.478466972,0.56608928
11400,0.44336821800000004,0.47835037399999997,0.56570284
11401,0.443397934,0.47812745399999995,0.56556708
11402,0.44333938000000006,0.477915534,0.56539618
11403,0.443254668,0.47780226,0.56546998
11404,0.44324135200000003,0.47783332,0.5656056
11405,0.443284798,0.477838568,0.56579578
11406,0.443304916,0.47786786200000003,0.5659687999999999
11407,0.443420708,0.47806648,0.5659240400000001
11408,0.443465366,0.47831060000000003,0.56584214
11409,0.443449382,0.47845738,0.56570614
11410,0.44335263599999997,0.478558652,0.56544754
11411,0.443395802,0.47870791599999996,0.56524868
11412,0.44344786999999997,0.478872622,0.56492612
11413,0.44354477000000003,0.479001518,0.56468058
11414,0.443573062,0.478998596,0.56444408
11415,0.44364779400000004,0.479043428,0.56411034
11416,0.443514876,0.479165842,0.5638233
11417,0.44339356,0.479460434,0.5634987800000001
11418,0.443189852,0.479739956,0.56319226
11419,0.443195024,0.48005190200000003,0.56294296
11420,0.443097978,0.480268116,0.56275906
11421,0.44286616,0.480349068,0.56276096
11422,0.442743722,0.480310446,0.5629121
11423,0.44275196200000005,0.480108278,0.56329366
11424,0.442879292,0.480024562,0.5636021999999999
11425,0.442946292,0.479847964,0.56364064
11426,0.443067672,0.47977789000000004,0.56383134
11427,0.44325091,0.479825748,0.5637305
11428,0.44332969,0.479917146,0.5636055799999999
11429,0.443493176,0.47991925799999996,0.5633030800000001
11430,0.443463622,0.47984168000000005,0.56309438
11431,0.44356545,0.47985761000000005,0.56291916
11432,0.44381354800000006,0.479952074,0.5627027
11433,0.444185496,0.480033838,0.562404
11434,0.444461624,0.480224202,0.56222224
11435,0.444640078,0.480370602,0.56194466
11436,0.444802634,0.480554038,0.5617315
11437,0.44491167400000003,0.48079204799999997,0.56173536
11438,0.444827194,0.48106869199999996,0.56172268
11439,0.44481882400000006,0.481336554,0.5617326
11440,0.44475407000000006,0.48149747,0.56196212
11441,0.444582446,0.48156098,0.56215956
11442,0.444382918,0.481608704,0.56219366
11443,0.44428115599999995,0.481693068,0.5621849
11444,0.44423493999999997,0.481567248,0.56228902
11445,0.444246492,0.481488474,0.56245304
11446,0.444235266,0.481619272,0.562507436
11447,0.44443946599999995,0.481803484,0.562347618
11448,0.44474541199999995,0.48199514800000004,0.562183548
11449,0.445084752,0.482120204,0.5621308859999999
11450,0.44532654199999994,0.48215566000000004,0.561902548
11451,0.44558749,0.481992144,0.561684794
11452,0.445642364,0.48174571,0.5614793619999999
11453,0.44565272,0.48141705799999995,0.561195698
11454,0.44565810999999994,0.481200292,0.56101024
11455,0.445684372,0.481102974,0.5608299800000001
11456,0.44561419999999996,0.481169108,0.56074396
11457,0.44564601600000003,0.48127955,0.5606895399999999
11458,0.44574251,0.481345432,0.56070664
11459,0.44582110999999996,0.481402896,0.5606814
11460,0.44575285200000003,0.481455658,0.5605479600000001
11461,0.445637606,0.48169826800000004,0.56030856
11462,0.44559869999999996,0.48194209200000004,0.5600135199999999
11463,0.445472514,0.48220022999999995,0.55975872
11464,0.44523960199999996,0.48248642799999997,0.55949876
11465,0.44490862200000003,0.482750266,0.5592393
11466,0.444530984,0.48310039600000004,0.55915066
11467,0.444294076,0.483380912,0.55901232
11468,0.444059566,0.483649188,0.5589820600000001
11469,0.44389363600000004,0.483809982,0.55879466
11470,0.443780856,0.48381323000000004,0.5586513
11471,0.44383499,0.483804752,0.55854692
11472,0.44397022999999997,0.483803484,0.55834662
11473,0.44426188000000005,0.483848184,0.5582879599999999
11474,0.444503536,0.48388733,0.55805794
11475,0.444846544,0.48395666800000003,0.55776012
11476,0.445052018,0.48408867,0.55777862
11477,0.44520901799999996,0.48422844400000004,0.55784174
11478,0.44515126000000005,0.484334016,0.55782952
11479,0.445075066,0.484577784,0.55776978
11480,0.445019036,0.484601318,0.55779578
11481,0.444939856,0.48468680399999997,0.5577232999999999
11482,0.444932372,0.48460635,0.55756176
11483,0.444833042,0.48463205000000004,0.5573819600000001
11484,0.444574166,0.484669322,0.55724186
11485,0.444363522,0.484588248,0.5571961799999999
11486,0.44412067,0.48465358999999997,0.5570475
11487,0.443898536,0.484698128,0.55709586
11488,0.443738216,0.484780102,0.5571503400000001
11489,0.44360654,0.48483667199999997,0.55733204
11490,0.44355324799999996,0.484982878,0.5575034999999999
11491,0.443660718,0.48501000400000005,0.557746104
11492,0.443825052,0.48511214199999997,0.5579280560000001
11493,0.444048394,0.48532936,0.558043322
11494,0.444237846,0.48550885800000004,0.558160132
11495,0.444489476,0.48557350400000004,0.55821511
11496,0.44478449,0.48564062399999997,0.558184646
11497,0.444983146,0.48575712000000004,0.55814183
11498,0.445086238,0.485873076,0.558174896
11499,0.445178104,0.485873908,0.558250844
11500,0.44519589000000004,0.48581215800000005,0.5582621240000001
11501,0.445145912,0.485668758,0.55818132
11502,0.445012142,0.485494026,0.558239854
11503,0.44487422000000004,0.485316238,0.558321124
11504,0.44476064,0.485248134,0.55846345
11505,0.444710544,0.485246948,0.558565574
11506,0.444601404,0.485399528,0.55853279
11507,0.444585868,0.485523472,0.55832038
11508,0.444693014,0.48564977200000004,0.558116756
11509,0.44486265799999997,0.48561568,0.5579709660000001
11510,0.444927986,0.48557355,0.5578506440000001
11511,0.44502232599999997,0.485605458,0.5578334699999999
11512,0.445006462,0.48544772999999997,0.5578907439999999
11513,0.444949162,0.485465998,0.558087188
11514,0.444816912,0.485309266,0.5582222
11515,0.444720408,0.485293852,0.5582831380000001
11516,0.44472909800000004,0.48539824600000003,0.558343104
11517,0.44480361,0.48549586,0.558340254
11518,0.444733316,0.485680984,0.5582290400000001
11519,0.444774544,0.485833486,0.55797727
11520,0.44481332799999995,0.48595216399999996,0.557839734
11521,0.44476616,0.485850298,0.557636798
11522,0.444666918,0.485726842,0.557481842
11523,0.44473490399999993,0.485575386,0.5573171339999999
11524,0.444838712,0.485409254,0.55729805
11525,0.44493239,0.48526384,0.5573713
11526,0.444891752,0.485218292,0.557432198
11527,0.444878958,0.485280906,0.5576036719999999
11528,0.444902358,0.48510257,0.55767477
11529,0.4450861,0.48495867,0.5579047779999999
11530,0.44538130000000004,0.48480072399999996,0.558167146
11531,0.445671544,0.48458932400000004,0.558467802
11532,0.44605323599999996,0.48437558000000003,0.558803908
11533,0.44639445,0.484243134,0.559083208
11534,0.446675612,0.48431016800000004,0.559207812
11535,0.44687180400000004,0.484365594,0.559257802
11536,0.44686605999999995,0.48449789600000004,0.5592833079999999
11537,0.446835354,0.484648838,0.5593397840000001
11538,0.446827726,0.484684162,0.5593270300000001
11539,0.44703656799999997,0.484659344,0.559348946
11540,0.44704892399999996,0.48455764,0.559265936
11541,0.447196458,0.484410348,0.559199154
11542,0.44754856600000004,0.484386056,0.559250606
11543,0.44797080200000006,0.484327446,0.559226284
11544,0.44818841200000004,0.484438728,0.5591315020000001
11545,0.44823119400000005,0.48450639,0.559150248
11546,0.44823251999999997,0.484548256,0.55906326
11547,0.448097428,0.484463572,0.559018362
11548,0.44790153600000004,0.484354258,0.558851442
11549,0.447822618,0.48421242999999997,0.558726004
11550,0.44791365,0.48405859,0.558456656
11551,0.4482566,0.483996062,0.558224092
11552,0.448327402,0.48389028,0.558148866
11553,0.448339386,0.483930928,0.558114738
11554,0.44841237399999995,0.484210532,0.558301202
11555,0.448452744,0.484557448,0.558512658
11556,0.44838594800000003,0.484760304,0.558653984
11557,0.44836554999999995,0.48479122599999996,0.5589428240000001
11558,0.44836779800000004,0.484582538,0.559042732
11559,0.448272772,0.484429736,0.559131698
11560,0.44806577799999997,0.48421146,0.559224256
11561,0.44781029599999994,0.4840420512,0.559360232
11562,0.447497246,0.48388823799999997,0.55959306
11563,0.44728363600000004,0.48366686940000003,0.55985041
11564,0.44722972,0.4836292744,0.560161724
11565,0.447270696,0.4836218702,0.56048188
11566,0.44720129200000003,0.4837543972,0.560697208
11567,0.447179176,0.48383945940000006,0.560872466
11568,0.447219252,0.4838380804,0.560972928
11569,0.447314314,0.4838986858,0.560914596
11570,0.44724157200000003,0.48394287059999996,0.561011916
11571,0.447224194,0.4839254304,0.560979518
11572,0.447190594,0.4839107816,0.560958518
11573,0.44711808,0.48400193199999997,0.560991946
11574,0.446968074,0.4841922562,0.561117344
11575,0.446855376,0.4844213068,0.5612428039999999
11576,0.44682214600000003,0.4846159496,0.561292378
11577,0.44692453800000004,0.484819298,0.561357934
11578,0.44699349400000005,0.485133572,0.56133411
11579,0.447091916,0.48534263600000005,0.561394152
11580,0.44713398400000004,0.485529482,0.561361904
11581,0.447142098,0.48571031,0.56139234
11582,0.446868528,0.48588057999999995,0.561583236
11583,0.446634198,0.486053978,0.561929792
11584,0.44637922,0.48632954,0.562471958
11585,0.44623976200000004,0.486673932,0.5628595080000001
11586,0.44625241000000004,0.486889538,0.5632644299999999
11587,0.44661782,0.487084108,0.563654806
11588,0.44709404399999997,0.487172868,0.563897764
11589,0.447521192,0.48712458,0.563905782
11590,0.447811638,0.487038362,0.563797128
11591,0.447976738,0.486845142,0.563630062
11592,0.44805053199999995,0.486615314,0.563464794
11593,0.44803529799999997,0.48632448599999994,0.563393412
11594,0.44806606000000004,0.485947522,0.563377338
11595,0.44826906200000005,0.48568184000000003,0.563369606
11596,0.448402178,0.485642456,0.563252238
11597,0.44869130599999996,0.485549652,0.563248718
11598,0.44911337,0.485413292,0.563186458
11599,0.449499136,0.48539508400000003,0.563115614
11600,0.44980978200000005,0.48546713799999996,0.562832458
11601,0.450132178,0.485624018,0.562603846
11602,0.450473398,0.48566116200000004,0.562436976
11603,0.45070492799999995,0.485704346,0.562194018
11604,0.45089402,0.48559253399999996,0.56222791
11605,0.451032014,0.485555588,0.5623539399999999
11606,0.45105756999999996,0.48550137200000004,0.562353164
11607,0.451204762,0.48539219600000005,0.562406466
11608,0.45143626400000003,0.485412324,0.562465658
11609,0.451676072,0.485381238,0.562499262
11610,0.451693306,0.485394322,0.5623980199999999
11611,0.45160320200000004,0.485488942,0.56220398
11612,0.45149839,0.48563241599999996,0.562053306
11613,0.451311804,0.485662782,0.561969002
11614,0.451113586,0.48582787600000005,0.562052252
11615,0.45098381,0.486318958,0.5620475540000001
11616,0.450810886,0.48665637000000006,0.5619792499999999
11617,0.450619074,0.486884474,0.561975774
11618,0.450403544,0.48692881200000004,0.561909688
11619,0.450206556,0.486964746,0.5618786219999999
11620,0.449953608,0.486915884,0.5617508959999999
11621,0.44978066400000005,0.486930338,0.561802084
11622,0.449587924,0.48688243800000003,0.561838812
11623,0.449463674,0.486750314,0.561752158
11624,0.44920799,0.486639998,0.561643298
11625,0.448973312,0.486577256,0.561556986
11626,0.44878065399999995,0.486560788,0.56143304
11627,0.448703992,0.4866269928,0.561289126
11628,0.44860756799999996,0.4867047454,0.5610092019999999
11629,0.448393254,0.48672791,0.560701794
11630,0.448153486,0.4867441,0.56049711
11631,0.448028736,0.486703544,0.5601115759999999
11632,0.44796524,0.486667098,0.560001742
11633,0.448160236,0.48655287,0.559994518
11634,0.448424932,0.486529162,0.560281358
11635,0.448690346,0.48644339000000003,0.560740736
11636,0.448951322,0.48628345,0.560991436
11637,0.449140708,0.48614081200000003,0.561037006
11638,0.449132132,0.485831,0.561001632
11639,0.448962158,0.485530138,0.5609278480000001
11640,0.44861309,0.48514622799999996,0.560670604
11641,0.44826592400000004,0.484830784,0.560356214
11642,0.448015664,0.484603226,0.560118466
11643,0.44779438,0.484538754,0.560042122
11644,0.44755249999999996,0.48466361399999996,0.5599005340000001
11645,0.44729466,0.484826806,0.55974893
11646,0.44696216,0.485017704,0.559652158
11647,0.4467006,0.485246874,0.559544108
11648,0.44634762,0.485511512,0.55940711
11649,0.44616214,0.48583231,0.559365084
11650,0.4460713,0.486202108,0.559395592
11651,0.44615226,0.48658805800000005,0.559437754
11652,0.44627654,0.48677639399999995,0.559424854
11653,0.44658332,0.48708224200000005,0.559426762
11654,0.44693724,0.48732485799999997,0.55941189
11655,0.44718490000000005,0.48745337,0.55938831
11656,0.4472835,0.48749773599999996,0.5593775480000001
11657,0.44735754,0.48759012599999996,0.559414474
11658,0.44729714000000004,0.487620734,0.559420868
11659,0.447277146,0.48769176399999997,0.559421928
11660,0.44729497799999995,0.487814914,0.559310974
11661,0.447271942,0.487864348,0.55922653
11662,0.44724066,0.487990974,0.559256802
11663,0.447354792,0.48800544,0.559383222
11664,0.447484452,0.488117376,0.559633624
11665,0.447517408,0.48805177800000005,0.559752748
11666,0.44755890600000003,0.48776426800000006,0.559832932
11667,0.447593966,0.487434558,0.559820808
11668,0.447797174,0.487204596,0.55967623
11669,0.44802791999999997,0.48708578199999997,0.559611096
11670,0.44832472,0.48695694600000006,0.559512396
11671,0.44860138,0.486805212,0.559408216
11672,0.4487631,0.48667726800000005,0.559585454
11673,0.44882753999999997,0.48657164,0.559904022
11674,0.44883490000000004,0.48650238,0.5601728
11675,0.4487209,0.48650993800000003,0.560485124
11676,0.4484827,0.486658936,0.560787402
11677,0.44827718,0.48697192200000006,0.56100309
11678,0.44810906,0.48715646999999995,0.561243278
11679,0.44809164199999996,0.487269904,0.561420226
11680,0.447890988,0.487328098,0.561605944
11681,0.44770598,0.48754457199999995,0.561898394
11682,0.447522302,0.487645932,0.5622376760000001
11683,0.44743246,0.487889372,0.562520266
11684,0.44727336,0.488244836,0.56260384
11685,0.447226582,0.48857864399999995,0.562600652
11686,0.447224652,0.48890093,0.5624998560000001
11687,0.44724162,0.489267246,0.562216358
11688,0.44722902400000003,0.48956731,0.56176209
11689,0.44734506799999996,0.48972304,0.561174658
11690,0.44744174800000003,0.489780606,0.560667536
11691,0.44732698200000004,0.48984378999999995,0.560304322
11692,0.44725823200000003,0.48987314400000004,0.560054964
11693,0.44714551399999997,0.489864994,0.559862794
11694,0.44696381,0.48993098199999996,0.559796994
11695,0.446892676,0.489974004,0.559693842
11696,0.446870674,0.489982688,0.559579152
11697,0.44686516400000004,0.49010327400000003,0.559506898
11698,0.44674636,0.49022637799999996,0.5594189620000001
11699,0.44678187999999996,0.490321588,0.559303088
11700,0.44686292,0.49041865,0.559170394
11701,0.4469325,0.490428272,0.55909664
11702,0.44701662,0.49027544400000006,0.559037196
11703,0.44701198,0.490136194,0.559105082
11704,0.4471188,0.49012143199999997,0.559127432
11705,0.44724198000000004,0.490124494,0.559039036
11706,0.44723996,0.49021892,0.5590040479999999
11707,0.44732824,0.490241098,0.558929092
11708,0.44728774,0.490191376,0.558799858
11709,0.4474186,0.490001034,0.558645314
11710,0.447495598,0.48977742399999996,0.55836181
11711,0.447644058,0.489447094,0.558133888
11712,0.44775473,0.489051544,0.558093502
11713,0.44775102000000006,0.488634468,0.557981592
11714,0.44766562,0.48834764399999997,0.557973188
11715,0.44757210000000003,0.48820263199999997,0.557974014
11716,0.4473935,0.488126286,0.5579529879999999
11717,0.44712317999999995,0.48813144799999997,0.55800941
11718,0.44693784000000003,0.48806563799999997,0.557934394
11719,0.4468075,0.488078828,0.5579225720000001
11720,0.44665146,0.488190826,0.5579843299999999
11721,0.44648422000000004,0.488119716,0.558009366
11722,0.44640211999999996,0.488054136,0.558036212
11723,0.44628152,0.48790723999999996,0.55803334
11724,0.44612258,0.48796287800000004,0.5583129840000001
11725,0.44588727999999994,0.48818217799999997,0.5585885660000001
11726,0.44555469999999997,0.48840971600000005,0.558655376
11727,0.44516236,0.48859439000000005,0.558961758
11728,0.44467878,0.48881743200000005,0.559361412
11729,0.44427184599999997,0.488967326,0.559494028
11730,0.44381396799999995,0.489047018,0.5593533980000001
11731,0.44338054200000004,0.48898583799999995,0.559181498
11732,0.443139916,0.48885853599999995,0.559174166
11733,0.44303056599999996,0.488864794,0.559023866
11734,0.443064118,0.488980776,0.558936246
11735,0.443014508,0.48902013599999994,0.5589602579999999
11736,0.44305765,0.488938838,0.559010436
11737,0.443260338,0.488924362,0.559058512
11738,0.443473636,0.48886725,0.559085858
11739,0.443599558,0.48890105,0.559101002
11740,0.443578258,0.48884042800000005,0.559005666
11741,0.443771448,0.488723786,0.55890289
11742,0.44386203199999996,0.48858235800000005,0.5588872220000001
11743,0.443972396,0.48837072200000003,0.558848466
11744,0.44393368600000005,0.48813903599999997,0.55897698
11745,0.443841186,0.48779077,0.559261512
11746,0.443644204,0.48758850600000003,0.55961864
11747,0.443694574,0.487440624,0.560025044
11748,0.443848786,0.487378774,0.56034423
11749,0.44402583,0.48746808999999997,0.560408524
11750,0.44417146199999996,0.487591228,0.56048845
11751,0.444367482,0.48760455999999996,0.560419566
11752,0.444755378,0.487479558,0.560275058
11753,0.445171694,0.48741126799999995,0.560258442
11754,0.44540123000000004,0.487320686,0.560303668
11755,0.445622966,0.487032456,0.560289664
11756,0.44585822399999997,0.486889294,0.560280702
11757,0.44611644,0.486725104,0.560203068
11758,0.446285554,0.48673998599999996,0.5601019
11759,0.4463421,0.48675899,0.560064936
11760,0.44635542,0.48676012,0.5601501799999999
11761,0.446378992,0.48679472599999996,0.560289448
11762,0.44633252999999995,0.486755314,0.560301028
11763,0.446296094,0.48680532,0.560228058
11764,0.446066644,0.48687123200000004,0.560129052
11765,0.44577929,0.48695437999999996,0.5599835559999999
11766,0.44547689599999996,0.48714948399999997,0.559858216
11767,0.44535651800000003,0.48722601400000004,0.559914396
11768,0.44522712999999997,0.487366462,0.5598828180000001
11769,0.445154564,0.487407264,0.559900434
11770,0.445043762,0.487477572,0.560031086
11771,0.44500395,0.487448446,0.560169964
11772,0.44504614000000003,0.487351846,0.560164092
11773,0.44519944,0.48742706599999996,0.560107328
11774,0.445452324,0.487499508,0.560154054
11775,0.44578557799999996,0.487419642,0.560209138
11776,0.446134998,0.487246896,0.560087946
11777,0.446446232,0.487072938,0.560009616
11778,0.446553472,0.48682794,0.559886994
11779,0.44649635000000004,0.48662722799999997,0.55976352
11780,0.446350262,0.486568406,0.55957072
11781,0.446206102,0.486690994,0.5593948059999999
11782,0.44610592400000004,0.48668854600000006,0.5594229159999999
11783,0.446022804,0.486736862,0.559358716
11784,0.445828618,0.48679084599999994,0.559167976
11785,0.445657122,0.48695203800000003,0.558940172
11786,0.44544137,0.48710548600000003,0.558711732
11787,0.44533664199999995,0.48731121,0.558438106
11788,0.44520697,0.487586862,0.558199282
11789,0.44515245,0.48784377399999995,0.5581304020000001
11790,0.445158876,0.488144422,0.558103752
11791,0.44511966199999997,0.488412558,0.5581046159999999
11792,0.445198756,0.48870108,0.557896134
11793,0.445290812,0.48886365,0.55791203
11794,0.44525917200000004,0.488853698,0.557971208
11795,0.445231492,0.48877482,0.557844466
11796,0.445358204,0.488540326,0.5576584360000001
11797,0.445569726,0.48819,0.5572551459999999
11798,0.445621706,0.487871782,0.55711428
11799,0.44563664199999997,0.4877838,0.557116256
11800,0.445692748,0.48779183,0.557088224
11801,0.445694326,0.4879191,0.557154494
11802,0.445582988,0.488101426,0.55717449
11803,0.44546981,0.48817711,0.557274146
11804,0.44543038,0.488186738,0.557418974
11805,0.44538629,0.48805090399999995,0.5574864500000001
11806,0.44511848,0.48795876200000005,0.557741184
11807,0.444861182,0.48783588199999994,0.557859432
11808,0.444602826,0.487649008,0.5579762620000001
11809,0.444338228,0.487545214,0.557970478
11810,0.444116134,0.48731489000000006,0.557935074
11811,0.443888508,0.48709155000000004,0.5579324179999999
11812,0.44381290399999995,0.48699372599999996,0.557797306
11813,0.443825342,0.487012232,0.557643016
11814,0.44393461799999995,0.486951546,0.557588996
11815,0.444120438,0.486807668,0.557677174
11816,0.44423745400000003,0.486759772,0.5577671
11817,0.4443474,0.486660604,0.5577022660000001
11818,0.444254934,0.486454162,0.557744836
11819,0.444245758,0.486344536,0.5578442
11820,0.44392766199999995,0.486281466,0.5579667340000001
11821,0.443741462,0.48629069999999996,0.55807946
11822,0.443458546,0.48622054,0.55810954
11823,0.443346722,0.486217606,0.5580850860000001
11824,0.443221376,0.486110586,0.557949832
11825,0.443053988,0.485946636,0.557921338
11826,0.44302351199999995,0.48580268600000004,0.557978002
11827,0.443009052,0.485594794,0.5580009659999999
11828,0.44311787799999997,0.48545923,0.558076508
11829,0.443136892,0.48533817,0.5581405079999999
11830,0.443153206,0.48523899,0.55817487
11831,0.44324991199999997,0.485127404,0.55817587
11832,0.443380654,0.484966932,0.558193256
11833,0.443657074,0.484847494,0.558227014
11834,0.44389511800000003,0.484862538,0.55830393
11835,0.444156636,0.484677868,0.558263186
11836,0.44431655,0.484580996,0.558293274
11837,0.444546214,0.484561898,0.558310498
11838,0.444649446,0.48451122599999996,0.558423468
11839,0.444756164,0.484419798,0.558676948
11840,0.444872464,0.484406938,0.558870126
11841,0.444922828,0.484378622,0.5591852860000001
11842,0.44496929199999996,0.48428635800000003,0.5594181540000001
11843,0.444896794,0.48415775599999994,0.559559242
11844,0.44487938800000004,0.483986462,0.559523648
11845,0.444890728,0.484016824,0.55941301
11846,0.44483069000000003,0.484030284,0.5594524599999999
11847,0.44474641,0.48406401000000004,0.559654302
11848,0.444673946,0.484174198,0.560004288
11849,0.444657184,0.48423613600000004,0.560375054
11850,0.44469874,0.48428115400000005,0.560754812
11851,0.44477964999999997,0.48425462799999996,0.56117417
11852,0.44485843199999997,0.484128072,0.561562214
11853,0.44490510800000005,0.484031378,0.561864396
11854,0.444841534,0.48391020599999995,0.562066626
11855,0.44469925000000005,0.483906282,0.562238996
11856,0.44432278,0.48390397999999996,0.562402534
11857,0.444019334,0.48396219,0.5624780779999999
11858,0.44364838,0.4840144,0.562532686
11859,0.44323323000000003,0.483967132,0.562546862
11860,0.44302430000000004,0.48389007,0.562534348
11861,0.442892436,0.483758468,0.562671404
11862,0.442904382,0.483639724,0.562890504
11863,0.442897742,0.48335292,0.563043496
11864,0.44281470400000006,0.48310321199999995,0.563136192
11865,0.44275165,0.48291793400000005,0.563394242
11866,0.44274777800000004,0.482783948,0.563542558
11867,0.44287307800000003,0.48258270400000003,0.5637147
11868,0.443006978,0.482497586,0.563874622
11869,0.443217146,0.48243860400000005,0.564056064
11870,0.44336495200000003,0.482313586,0.564101166
11871,0.443435562,0.482159946,0.564144558
11872,0.44345999399999997,0.482087802,0.56416261
11873,0.443496886,0.482281792,0.564144968
11874,0.443560712,0.482474552,0.56407078
11875,0.44357652000000003,0.482854626,0.563930122
11876,0.443687284,0.483299628,0.563786708
11877,0.44370531,0.48367463200000005,0.563492674
11878,0.44363168199999997,0.484004302,0.5632372680000001
11879,0.443602042,0.48414616000000005,0.563055942
11880,0.443498808,0.48432596599999994,0.563045384
11881,0.443493984,0.484462276,0.5630341099999999
11882,0.44339199,0.484552374,0.5630134259999999
11883,0.44331865,0.484635398,0.5628918860000001
11884,0.443374572,0.484610534,0.5626961
11885,0.443481656,0.484510608,0.562448828
11886,0.443596764,0.484400864,0.56234817
11887,0.443513854,0.484315068,0.5621897419999999
11888,0.44351221199999996,0.484198024,0.562013028
11889,0.44358930399999996,0.48402049599999997,0.561897824
11890,0.44356386800000003,0.48390157199999995,0.561903312
11891,0.44347569800000003,0.483895726,0.561999102
11892,0.44341442799999997,0.48377285000000003,0.56197013
11893,0.443433176,0.48360909999999996,0.562070732
11894,0.443298488,0.48361264,0.5623220760000001
11895,0.443260166,0.483510276,0.56243705
11896,0.443232614,0.48358309999999993,0.562456818
11897,0.443248404,0.48367933,0.562234652
11898,0.44311058400000003,0.48387038,0.562128658
11899,0.443042424,0.48406444,0.56192038
11900,0.442980918,0.48389631,0.561638822
11901,0.44287562199999997,0.483876462,0.561263418
11902,0.442664536,0.48383928400000004,0.560942332
11903,0.442633814,0.483893016,0.560726176
11904,0.44290752,0.484008478,0.560444574
11905,0.443197458,0.48417085,0.560140306
11906,0.443337222,0.484433308,0.5596309939999999
11907,0.443375352,0.48469734000000003,0.559371026
11908,0.44351732,0.48500688599999997,0.559291854
11909,0.44368523600000004,0.48520921800000005,0.55922067
11910,0.44379589199999997,0.485375544,0.559203914
11911,0.443930612,0.485535516,0.559323044
11912,0.44394659799999997,0.485666722,0.55944434
11913,0.44408662200000004,0.485843014,0.559574114
11914,0.444208628,0.48607885,0.55967203
11915,0.4442425,0.48628932399999997,0.55974186
11916,0.444324632,0.486547404,0.559733578
11917,0.444437676,0.486729172,0.5596349939999999
11918,0.444469718,0.48681958000000003,0.55978472
11919,0.44441894400000004,0.486792326,0.55999448
11920,0.444326172,0.48673754799999996,0.56006524
11921,0.444287568,0.48678777600000006,0.5602556
11922,0.44437117800000003,0.4867102,0.5603855
11923,0.444372128,0.48658612599999995,0.56054026
11924,0.4441903,0.48647747199999997,0.5605624
11925,0.44398412,0.486407882,0.5606226
11926,0.44360055000000004,0.486506364,0.56066954
11927,0.44313009999999997,0.486646142,0.56060894
11928,0.442417698,0.486674722,0.56052272
11929,0.44188988799999995,0.486718448,0.56055244
11930,0.441385382,0.486733038,0.56061062
11931,0.440990582,0.4867955,0.56049962
11932,0.44083039,0.48679214600000004,0.5602981
11933,0.44083534,0.48692630800000003,0.56019562
11934,0.440944084,0.48722068999999996,0.560006958
11935,0.441129932,0.48748505000000003,0.560099734
11936,0.44139447400000004,0.487613796,0.560248362
11937,0.441699804,0.48773003600000003,0.560308984
11938,0.44188946199999996,0.487811906,0.560377492
11939,0.441972622,0.48782086,0.5604260560000001
11940,0.44203455599999997,0.48774668400000004,0.560616478
11941,0.44202751399999995,0.487780098,0.560741518
11942,0.441994282,0.48797381799999995,0.5609137599999999
11943,0.44200340000000005,0.488103578,0.5610741
11944,0.442129892,0.48830426000000005,0.56115828
11945,0.442275256,0.48842244,0.5613617200000001
11946,0.442174852,0.488398314,0.56152374
11947,0.44219165000000005,0.488254066,0.5616474920000001
11948,0.44215036599999996,0.48798716599999997,0.561694664
11949,0.442243028,0.48785324199999996,0.561716756
11950,0.442219912,0.48745851199999995,0.561690014
11951,0.44222540000000005,0.48711686800000004,0.5614979
11952,0.442319788,0.486805898,0.561317904
11953,0.442426096,0.48650418799999995,0.56111442
11954,0.44249014000000003,0.486308698,0.56089281
11955,0.44241912,0.48619683,0.560644
11956,0.442249644,0.486007684,0.560562202
11957,0.44204362,0.485813862,0.560441074
11958,0.441837698,0.48553958799999997,0.560311
11959,0.44169834799999996,0.485150412,0.5603050839999999
11960,0.44161753,0.484849476,0.5603106600000001
11961,0.441614656,0.484557428,0.560308528
11962,0.441802038,0.484354608,0.56020946
11963,0.441947228,0.484144616,0.56017436
11964,0.442044134,0.48405014199999996,0.56024112
11965,0.44233789,0.48395420200000006,0.5603020999999999
11966,0.44266714,0.48382940599999996,0.56028042
11967,0.442964976,0.483856306,0.56028872
11968,0.442977774,0.483905892,0.56033284
11969,0.44328525399999996,0.48396311,0.56042152
11970,0.443500402,0.483951504,0.56049002
11971,0.443525552,0.483872972,0.560583532
11972,0.44345810399999996,0.48377297999999996,0.560724706
11973,0.443452624,0.483597938,0.5608412
11974,0.443656406,0.483486304,0.560827702
11975,0.443859578,0.483270344,0.56093903
11976,0.443963652,0.483032316,0.561218342
11977,0.444080928,0.482862284,0.561554206
11978,0.44409114000000005,0.482727328,0.5618509199999999
11979,0.44405205999999997,0.48284934,0.562199142
11980,0.44408296,0.48286659,0.562459398
11981,0.44421672,0.482935486,0.562776248
11982,0.44436660000000006,0.48295225,0.563146846
11983,0.44438626,0.482874004,0.563593578
11984,0.44452916000000003,0.48268710800000003,0.56388597
11985,0.44466812,0.482570502,0.56409241
11986,0.44462116,0.48256016,0.564372914
11987,0.4444248,0.482598566,0.5644266019999999
11988,0.44414494,0.482827922,0.564419924
11989,0.444035042,0.483164406,0.564380274
11990,0.443992808,0.48354968800000003,0.564305926
11991,0.44408821,0.48397146999999996,0.564352776
11992,0.44417689600000004,0.48429150800000004,0.564107924
11993,0.44436003399999996,0.484691404,0.5638843520000001
11994,0.44449314,0.485035064,0.563836014
11995,0.44455648,0.48539684,0.563702606
11996,0.44446979999999997,0.48582379000000003,0.563414416
11997,0.44459014,0.486242972,0.56307845
11998,0.44464726,0.48663760000000006,0.562733252
11999,0.44480110000000006,0.487085546,0.562449538


==> revision_pdf_figures/data/60_distance_barplot_statistics.csv <==
Label,Category,Average_Speed,Std_Speed,SE_Speed,Num_Seeds,Min_Speed,Max_Speed,Path
AA-V,0%,0.011779287833661094,0.0023950608432029242,0.0003387127527166316,50,0.0015107616831001,0.0140252745459828,
AA-V,5%,0.008964455762562643,0.0027817516183131627,0.000393399086577178,50,0.0014307584597819,0.0124782807506374,
AA-V,10%,0.00571431404033044,0.0028365712028770853,0.0004011517465745738,50,0.0001534622014779,0.0129262755553585,
AA-V,15%,0.003510383558769856,0.0022877063497830155,0.0003235305346590188,50,0.0001743082651624,0.009131002832293,
AA-V,20%,0.001227754460456852,0.0020341123557992,0.0002876669280961915,50,2.639646685398413e-05,0.0079309897410701,
AAPG-V,0%,0.007079160133456248,0.001796065647651709,0.00025400203978214635,50,0.0004117928694411,0.0091586125644188,
AAPG-V,5%,0.005950130753314179,0.002113223931431444,0.00029885499441617395,50,0.0009478657313679,0.008655579172413,
AAPG-V,10%,0.005530134043784529,0.0019320625463407318,0.0002732349056388159,50,0.0005558628043115,0.0087653717104276,
AAPG-V,15%,0.005329016877229903,0.0019360885815597171,0.000273804272999744,50,0.0003907605391012,0.0086402464340812,
AAPG-V,20%,0.004481108285793386,0.00173229459619745,0.00024498345119680577,50,0.0008669286802561,0.0080644575086266,


==> revision_pdf_figures/data/best_model_25_20f_mean_wide.csv <==
Time step,AA-V,AAPG-V
0,0.19278614000000002,0.19278614000000002
15,0.198795652,0.19844849
30,0.2020662596,0.20350121399999999
45,0.200147896,0.204789006
60,0.204803018,0.201947674
75,0.206961514,0.20264326600000002
90,0.215259118,0.20473406400000002
105,0.223856392,0.21189855000000002
120,0.23695519,0.213979072
135,0.249924268,0.219309212
150,0.253956672,0.225912504
165,0.260124658,0.236548084
180,0.271532812,0.24211987000000001
195,0.27185815,0.250985992
210,0.274264594,0.2593431968
225,0.27304408599999996,0.26570222
240,0.27711769799999997,0.269010914
255,0.2754347186,0.273570482
270,0.27966425,0.274644598
285,0.28280476,0.280503402
300,0.284784118,0.283620044
315,0.293801282,0.28778005
330,0.30104203,0.291097462
345,0.309001956,0.292277928
360,0.308569276,0.29940027199999997
375,0.31348706400000004,0.30188434399999997
390,0.30761848799999997,0.30759097999999996
405,0.307235926,0.3152711
420,0.29850840359999997,0.32086913
435,0.303171682,0.320016984
450,0.31354295,0.322986714
465,0.3156659844,0.323376934
480,0.31626932,0.33172843399999996
495,0.31296898,0.34246149600000003
510,0.307874386,0.345515894
525,0.301629696,0.348323472
540,0.298597624,0.34343943000000005
555,0.292029682,0.34399878800000006
570,0.28148615,0.34270222599999994
585,0.282290468,0.345478822
600,0.278055962,0.351832188
615,0.2618387532,0.35459606800000004
630,0.247563452,0.35426411199999996
645,0.242213634,0.359596988
660,0.24991708599999998,0.35788589600000004
675,0.243674574,0.359869766
690,0.234130474,0.36065676199999996
705,0.22536709600000002,0.36187602599999996
720,0.22399577399999998,0.365039408
735,0.22634296119999997,0.3645479422
750,0.228151956,0.36614164600000004
765,0.23075880399999998,0.37176002599999997
780,0.22610341779999998,0.37696638200000004
795,0.228732634,0.382426368
810,0.247644932,0.384447562
825,0.26352350999999996,0.385445584
840,0.268754926,0.38283108
855,0.269355938,0.381354944
870,0.28122231200000003,0.38136055999999996
885,0.298158718,0.380240448
900,0.307877412,0.378534582
915,0.30955559,0.378449018
930,0.304115674,0.38054152
945,0.29185838000000003,0.38343868200000003
960,0.2837710452,0.38651581
975,0.290590228,0.3909792736
990,0.295894826,0.3970144088
1005,0.304490482,0.407166664
1020,0.313740074,0.418571828
1035,0.313715866,0.42542746000000004
1050,0.303954734,0.42860358
1065,0.29793329,0.42938968000000005
1080,0.30181148,0.43048929999999996
1095,0.307099406,0.43400692
1110,0.308238868,0.44018394
1125,0.317120128,0.44626706
1140,0.32590155000000004,0.44575776
1155,0.33457194799999995,0.44706378
1170,0.341855512,0.451749
1185,0.34279536,0.4546113
1200,0.339612196,0.45611794000000006
1215,0.329963348,0.46042108
1230,0.317045158,0.46609777999999996
1245,0.31611254600000005,0.47136864
1260,0.313908652,0.47441088
1275,0.31921427999999996,0.47480414000000004
1290,0.331750346,0.48097638000000004
1305,0.342044144,0.482917578
1320,0.34850196599999994,0.486539132
1335,0.34205321400000005,0.48754490000000006
1350,0.331063414,0.48995862
1365,0.32676408199999996,0.49161977999999995
1380,0.332017264,0.49348034999999996
1395,0.341402206,0.497369376
1410,0.34272546800000003,0.501327552
1425,0.34107937800000004,0.502927522
1440,0.337088704,0.502272598
1455,0.333073468,0.498125986
1470,0.33042309799999997,0.49808336400000003
1485,0.327825006,0.5013679600000001
1500,0.32932246200000004,0.5048034100000001
1515,0.329710004,0.503579308
1530,0.333648188,0.501926408
1545,0.333491676,0.508993876
1560,0.3298546364,0.513736796
1575,0.325483378,0.51763445
1590,0.323846304,0.52109899
1605,0.329127552,0.5234153539999999
1620,0.33396724,0.5263286620000001
1635,0.339111726,0.5276924199999999
1650,0.3450189,0.5274747999999999
1665,0.353304036,0.527900478
1680,0.36478813600000004,0.52987117
1695,0.365042178,0.5286803
1710,0.35884562600000003,0.531248878
1725,0.35450826399999996,0.535058796
1740,0.34758375399999997,0.540161942
1755,0.34782589,0.546472606
1770,0.34795952999999996,0.547564226
1785,0.34963241000000006,0.546175504
1800,0.35980736399999996,0.541994852
1815,0.370377794,0.54321242
1830,0.379381278,0.542898198
1845,0.375740124,0.545659
1860,0.37118595800000004,0.5549854479999999
1875,0.365360524,0.559548124
1890,0.366960108,0.563173842
1905,0.36700784999999997,0.5684983379999999
1920,0.367577804,0.5728604580000001
1935,0.37462369799999995,0.576036866
1950,0.37704982600000003,0.5752131899999999
1965,0.377775518,0.575291192
1980,0.381827354,0.580291864
1995,0.384776028,0.585134062
2010,0.39559825000000004,0.58720262
2025,0.404298012,0.587331
2040,0.40594402799999996,0.5856644200000001
2055,0.407803162,0.5866872200000001
2070,0.40463687200000004,0.589971764
2085,0.40450657,0.590866132
2100,0.41519508,0.58916879
2115,0.42054837999999994,0.59056696
2130,0.424228948,0.5951607400000001
2145,0.424877484,0.59802402
2160,0.429943064,0.599349406
2175,0.4216872,0.603071948
2190,0.40998373800000004,0.603786806
2205,0.40632274199999996,0.60293559
2220,0.40538415,0.601828936
2235,0.39933988,0.601513438
2250,0.39619031200000004,0.603910788
2265,0.388534754,0.60485285
2280,0.387798314,0.608991366
2295,0.390453038,0.6115025399999999
2310,0.393996226,0.6114677
2325,0.393012348,0.613489342
2340,0.39616754,0.616861712
2355,0.406387546,0.618043346
2370,0.41590482,0.616069626
2385,0.422684076,0.611432882
2400,0.43538891399999996,0.609833034
2415,0.437201608,0.61192481
2430,0.42794868,0.610830882
2445,0.415289454,0.61208454
2460,0.401739,0.6152512800000001
2475,0.38590637800000005,0.6169570600000001
2490,0.37778276,0.61668356
2505,0.381056902,0.619745916
2520,0.39395704000000004,0.619513374
2535,0.39966968399999997,0.618888976
2550,0.399061654,0.6198471
2565,0.40235534799999995,0.62269242
2580,0.40786091399999996,0.6251874399999999
2595,0.406285886,0.63220018
2610,0.414262454,0.63645472
2625,0.42407668,0.64257656
2640,0.42382640000000005,0.65163012
2655,0.43075078,0.65356148
2670,0.43501403599999994,0.6589301999999999
2685,0.43602408,0.66112026
2700,0.430576772,0.66005336
2715,0.433276802,0.65820802
2730,0.43230218,0.6576992199999999
2745,0.426006178,0.65679402
2760,0.42288415999999995,0.65991596
2775,0.43044172,0.6642861600000001
2790,0.4392715,0.66583434
2805,0.44823824,0.66652402
2820,0.444495422,0.6691812
2835,0.444644414,0.6732796600000001
2850,0.45104306800000005,0.67815964
2865,0.457968398,0.68090442
2880,0.46680046599999997,0.68077306
2895,0.465757396,0.67629758
2910,0.458513309,0.67648554
2925,0.4548581,0.68067076
2940,0.443193104,0.6821736799999999
2955,0.437634176,0.6824856060000001
2970,0.438928692,0.6859826019999999
2985,0.44354441199999994,0.68779618
3000,0.445515334,0.690311322
3015,0.446377352,0.693157276
3030,0.453714944,0.694047384
3045,0.45835666420000004,0.6928926400000001
3060,0.447912496,0.69289368
3075,0.444064888,0.69424668
3090,0.452461168,0.6965180200000001
3105,0.45764508,0.697057746
3120,0.463650698,0.699436824
3135,0.477588388,0.6990515
3150,0.48337396,0.69948398
3165,0.48052174000000003,0.69789704
3180,0.480899662,0.6987633200000001
3195,0.47823791800000004,0.70192908
3210,0.474570526,0.70344312
3225,0.47331175999999997,0.7065597800000001
3240,0.47455010999999997,0.7076511000000001
3255,0.47476885799999996,0.70681288
3270,0.478195508,0.7039314600000001
3285,0.47934012000000004,0.7054390599999999
3300,0.47988413,0.71035834
3315,0.47656677999999997,0.71266044
3330,0.472583992,0.71298574
3345,0.474434404,0.7127857
3360,0.47065055200000006,0.7125717
3375,0.47020027200000003,0.7125171400000001
3390,0.47584826999999996,0.71666752
3405,0.480418012,0.71962458
3420,0.49069979,0.7199734200000001
3435,0.49768383,0.71739396
3450,0.49984944800000003,0.7178461199999999
3465,0.492026482,0.72210806
3480,0.484938192,0.7230686199999999
3495,0.478016442,0.71982584
3510,0.481660124,0.71798164
3525,0.487000722,0.72065292
3540,0.488551684,0.72444452
3555,0.485928632,0.72274694
3570,0.48266017,0.7213862
3585,0.484075604,0.7261997
3600,0.48852986000000004,0.72670998
3615,0.49072444,0.73058326
3630,0.495267186,0.73319338
3645,0.4966853,0.73084874
3660,0.49040185999999997,0.73107546
3675,0.482197548,0.73390464
3690,0.47476703600000003,0.73868818
3705,0.467324366,0.74082128
3720,0.466001438,0.74143414
3735,0.47566319999999995,0.74233858
3750,0.48254418,0.74139556
3765,0.48556911399999997,0.74424832
3780,0.487679448,0.746153776
3795,0.48337107199999996,0.745767174
3810,0.477738104,0.746235346
3825,0.470737632,0.7452240360000001
3840,0.46855274,0.744415882
3855,0.468135066,0.741095822
3870,0.47221134200000003,0.743775218
3885,0.4711062348,0.744391054
3900,0.479982032,0.743089782
3915,0.48693814799999996,0.74047173
3930,0.486349002,0.739987946
3945,0.48598631,0.744570576
3960,0.483980272,0.746564352
3975,0.48820211399999996,0.748337054
3990,0.497274386,0.7494503040000001
4005,0.49907139200000006,0.748734074
4020,0.497736614,0.747494874
4035,0.49889057800000003,0.749834804
4050,0.49615432,0.749852796
4065,0.49695534799999996,0.7517915039999999
4080,0.490357578,0.750188356
4095,0.487343926,0.747144768
4110,0.487650998,0.7478159200000001
4125,0.495067818,0.75113196
4140,0.495633476,0.751952
4155,0.49237495600000003,0.7526058600000001
4170,0.488068936,0.75474068
4185,0.478920738,0.75541258
4200,0.477664966,0.7550431000000001
4215,0.474914428,0.7553401
4230,0.476965694,0.7534696200000001
4245,0.48216377,0.7526246000000001
4260,0.4891351044,0.75436296
4275,0.4933067128,0.7575293200000001
4290,0.49881853,0.75658806
4305,0.501686292,0.75512346
4320,0.49992794160000004,0.75861492
4335,0.499877556,0.76119602
4350,0.496566512,0.76068256
4365,0.49420378,0.76081074
4380,0.495477014,0.7592138199999999
4395,0.48827795,0.76049604
4410,0.48961266000000003,0.7625200200000001
4425,0.493334434,0.7605352000000001
4440,0.5001337339999999,0.76016886
4455,0.506717106,0.7589676
4470,0.509405004,0.7568921799999999
4485,0.5057668799999999,0.7577529
4500,0.5047343,0.75907106
4515,0.5026825739999999,0.76223372
4530,0.49860144,0.76228848
4545,0.5070978620000001,0.7625552999999999
4560,0.519507562,0.75997164
4575,0.52353456,0.76164208
4590,0.517182992,0.76015514
4605,0.503474526,0.76054588
4620,0.49762941,0.76146972
4635,0.497751814,0.7612047599999999
4650,0.496342708,0.76295922
4665,0.5056538119999999,0.7635925
4680,0.5127325460000001,0.76474446
4695,0.516257482,0.76576656
4710,0.522790168,0.76550218
4725,0.522248426,0.7629739
4740,0.52566593,0.762276
4755,0.520929832,0.7622816400000001
4770,0.523022622,0.76330844
4785,0.52517572,0.76445652
4800,0.5238877200000001,0.76199348
4815,0.5239659,0.76323162
4830,0.52141616,0.76504014
4845,0.513443634,0.76648802
4860,0.512544452,0.76655418
4875,0.516134546,0.76386036
4890,0.509308474,0.76283126
4905,0.515519968,0.76206666
4920,0.516627782,0.76088718
4935,0.509658498,0.76344382
4950,0.5013445480000001,0.7653837400000001
4965,0.49770021999999997,0.7628682600000001
4980,0.493754214,0.7619249
4995,0.498940852,0.76273892
5010,0.5039165219999999,0.76490632
5025,0.509997958,0.76194114
5040,0.517427494,0.75934326
5055,0.518592812,0.7598851000000001
5070,0.51659224,0.76433988
5085,0.50974288,0.7606889200000001
5100,0.502994602,0.7615623599999999
5115,0.497666698,0.7608532
5130,0.496735582,0.76141202
5145,0.49318272,0.76128266
5160,0.49399287999999997,0.76143144
5175,0.48845612000000005,0.76042762
5190,0.48473426199999997,0.7591373
5205,0.492507106,0.7603116
5220,0.504676626,0.7600583799999999
5235,0.508724614,0.75830094
5250,0.51142577,0.7560796999999999
5265,0.5087800640000001,0.7571636599999999
5280,0.5073285359999999,0.75851146
5295,0.50758186,0.7590964200000001
5310,0.512397954,0.7631882600000001
5325,0.516846288,0.76662834
5340,0.528200904,0.76532722
5355,0.53606166,0.76466954
5370,0.5426979399999999,0.76466836
5385,0.5436491,0.7647168999999999
5400,0.55190365,0.7614938800000001
5415,0.560864082,0.7632746
5430,0.560151408,0.76708524
5445,0.552851022,0.7692303800000001
5460,0.553254958,0.7692924800000001
5475,0.547362958,0.7669979600000001
5490,0.542379598,0.7690235
5505,0.539881994,0.77084394
5520,0.544304184,0.77188474
5535,0.55183681,0.7732646400000001
5550,0.5563345,0.7715487
5565,0.560731596,0.7698408000000001
5580,0.555745678,0.76827894
5595,0.562149902,0.76785732
5610,0.564285632,0.76754956
5625,0.563552484,0.76737486
5640,0.560822256,0.7670152400000001
5655,0.5551201259999999,0.7660606
5670,0.549878572,0.7670840800000001
5685,0.54952342,0.7660975999999999
5700,0.54802073,0.76652292
5715,0.54569218,0.7658280999999999
5730,0.546239604,0.7627285
5745,0.55467884,0.76276398
5760,0.55540282,0.7655659
5775,0.551408978,0.76866588
5790,0.545480556,0.7683324
5805,0.542809162,0.77137622
5820,0.544166644,0.77089064
5835,0.5453821680000001,0.76996904
5850,0.541459004,0.77033728
5865,0.538657594,0.7673051
5880,0.534285548,0.76498834
5895,0.5336073100000001,0.76135828
5910,0.528838112,0.76125652
5925,0.5357705039999999,0.760831
5940,0.54175816,0.7610087
5955,0.543796086,0.76388434
5970,0.545910318,0.76443886
5985,0.549198902,0.76701568
6000,0.54816149,0.7688802
6015,0.550471152,0.7639791800000001
6030,0.548457108,0.76101096
6045,0.5456694639999999,0.7621928200000001
6060,0.5482996,0.76416884
6075,0.546291278,0.76422438
6090,0.543974476,0.76273656
6105,0.545617266,0.7625582
6120,0.544727064,0.7629088799999999
6135,0.539236254,0.76143226
6150,0.547940366,0.76096296
6165,0.552458498,0.76227052
6180,0.55577951,0.762925336
6195,0.55736736,0.76362569
6210,0.559790176,0.7634354000000001
6225,0.558625562,0.7632808799999999
6240,0.554805646,0.76210172
6255,0.555621394,0.76102198
6270,0.556527264,0.76118284
6285,0.565828068,0.7632257199999999
6300,0.5673927160000001,0.76270366
6315,0.567214758,0.7612934199999999
6330,0.565966268,0.7599509799999999
6345,0.56243234,0.7596988
6360,0.555969306,0.76129898
6375,0.549055572,0.7625751
6390,0.5426712779999999,0.761364392
6405,0.5350804140000001,0.761208608
6420,0.532052656,0.76353821
6435,0.531913224,0.7656953799999999
6450,0.529769572,0.76575434
6465,0.523244186,0.76366744
6480,0.5264424059999999,0.76463962
6495,0.531997598,0.76550978
6510,0.53112146,0.7649858999999999
6525,0.533757092,0.76389994
6540,0.53243094,0.7612802999999999
6555,0.53621232,0.75790424
6570,0.5422530799999999,0.75953728
6585,0.545899664,0.76382158
6600,0.549783044,0.76316682
6615,0.55729371,0.76103106
6630,0.557824086,0.76245636
6645,0.557479218,0.76153688
6660,0.55538704,0.7599095
6675,0.564291358,0.7578973999999999
6690,0.56974504,0.7607814999999999
6705,0.56931802,0.7602001799999999
6720,0.57075257,0.75664994
6735,0.574561422,0.75754772
6750,0.57210398,0.7531907
6765,0.565023622,0.75594954
6780,0.55871391,0.75722116
6795,0.561103812,0.75593046
6810,0.55893785,0.75503684
6825,0.556128658,0.75716816
6840,0.553939886,0.7584753200000001
6855,0.5544318960000001,0.7571454
6870,0.556527048,0.7564248600000001
6885,0.556135342,0.7580288799999999
6900,0.552466212,0.75664552
6915,0.552491132,0.75387614
6930,0.5512921,0.75299086
6945,0.553697664,0.75588464
6960,0.558870352,0.75469168
6975,0.566796286,0.75686244
6990,0.573214236,0.75752222
7005,0.571599166,0.75560622
7020,0.568611588,0.75493968
7035,0.573063064,0.7544913599999999
7050,0.576282748,0.75514648
7065,0.5826796000000001,0.75562568
7080,0.5869318,0.75664886
7095,0.59309706,0.7566665
7110,0.589212822,0.75756612
7125,0.58998552,0.75844892
7140,0.595782928,0.7583552
7155,0.594769252,0.7608312599999999
7170,0.596631716,0.7637847000000001
7185,0.603269264,0.7641739
7200,0.60036167,0.7603812600000001
7215,0.587817782,0.76066346
7230,0.584751078,0.76223918
7245,0.589176164,0.7645257599999999
7260,0.5891818099999999,0.76245718
7275,0.595036294,0.7623788399999999
7290,0.595513206,0.7631102599999999
7305,0.593225044,0.76503226
7320,0.58942402,0.7636932799999999
7335,0.589575408,0.76573624
7350,0.590816838,0.76668484
7365,0.588992002,0.76471074
7380,0.585180126,0.7623266200000001
7395,0.581013596,0.76448414
7410,0.582447826,0.7682916799999999
7425,0.5855463559999999,0.7658532
7440,0.5852165699999999,0.76529302
7455,0.583415784,0.7632228999999999
7470,0.581191772,0.7639459599999999
7485,0.581743552,0.76643512
7500,0.585951802,0.76355044
7515,0.596598294,0.76156324
7530,0.599160952,0.7606579600000001
7545,0.600872792,0.76323498
7560,0.597558368,0.7629244199999999
7575,0.58949491,0.7619287800000001
7590,0.579937626,0.7622253999999999
7605,0.57746539,0.7650814800000001
7620,0.579896406,0.76794184
7635,0.58444186,0.7668779600000001
7650,0.582683994,0.7655055799999999
7665,0.5863676139999999,0.7688603399999999
7680,0.595555478,0.7682723
7695,0.5931606460000001,0.76720106
7710,0.5824530920000001,0.76486396
7725,0.579522944,0.76502932
7740,0.580300986,0.7672631
7755,0.581658458,0.7674474600000001
7770,0.591872922,0.76623872
7785,0.595971882,0.76632262
7800,0.59750633,0.76685
7815,0.5999338980000001,0.7671352400000001
7830,0.60350156,0.7684481
7845,0.5990842700000001,0.77063996
7860,0.5961992500000001,0.76894142
7875,0.593791524,0.76564364
7890,0.601127006,0.7606498
7905,0.6116975219999999,0.75900258
7920,0.61067813,0.76372814
7935,0.6074055,0.7661618400000001
7950,0.60536455,0.7663318
7965,0.597228376,0.7640328599999999
7980,0.593655276,0.76170422
7995,0.592311816,0.75998532
8010,0.5947812100000001,0.75861522
8025,0.5959840900000001,0.76011556
8040,0.600711814,0.75798892
8055,0.60803587,0.75834248
8070,0.606387578,0.7618106
8085,0.608708224,0.76070016
8100,0.613387102,0.75981138
8115,0.616529378,0.76152108
8130,0.6141491760000001,0.76475532
8145,0.6181388,0.76349408
8160,0.619942682,0.7619328
8175,0.617915562,0.76519686
8190,0.61187168,0.76503514
8205,0.6068608059999999,0.76446542
8220,0.605797372,0.7644137499999999
8235,0.606393242,0.764083232
8250,0.608595468,0.76192249
8265,0.610027676,0.762311584
8280,0.609900568,0.76328138
8295,0.615031522,0.7644197800000001
8310,0.61884664,0.76549126
8325,0.623002052,0.76875006
8340,0.62699636,0.76827664
8355,0.62814799,0.7700067
8370,0.6350873880000001,0.76869924
8385,0.64153081,0.76983232
8400,0.642415722,0.7673979
8415,0.638394014,0.76640172
8430,0.632220048,0.76755498
8445,0.6281526740000001,0.76911586
8460,0.623433368,0.7673506600000001
8475,0.621459888,0.76840816
8490,0.62510473,0.7703015999999999
8505,0.630963924,0.769442822
8520,0.625658242,0.76847982
8535,0.61505878,0.766819544
8550,0.6126546780000001,0.76813082
8565,0.6142009380000001,0.76818508
8580,0.6180790006,0.76898498
8595,0.6172963260000001,0.76940284
8610,0.618757268,0.76723626
8625,0.61645139,0.77067514
8640,0.61497134,0.77040538
8655,0.61138094,0.7676433
8670,0.60813662,0.7645453000000001
8685,0.607518232,0.7651895999999999
8700,0.601200188,0.7650229799999999
8715,0.592341118,0.7666045800000001
8730,0.5895207179999999,0.76533334
8745,0.58891106,0.76465316
8760,0.593110942,0.7642217600000001
8775,0.60075536,0.76495168
8790,0.600270746,0.7658972
8805,0.592740122,0.7655046799999999
8820,0.586643156,0.76648706
8835,0.583033082,0.7652084600000001
8850,0.58780743,0.76636768
8865,0.587250754,0.76736614
8880,0.593797844,0.7696103999999999
8895,0.6059447,0.77103988
8910,0.61879104,0.77331468
8925,0.62332232,0.7722114600000001
8940,0.627555194,0.7734317199999999
8955,0.628865306,0.7763150799999999
8970,0.635136244,0.77116196
8985,0.641539604,0.76971928
9000,0.64195956,0.76746138
9015,0.6456532199999999,0.76529264
9030,0.6424951400000001,0.7650848600000001
9045,0.634867252,0.76567396
9060,0.6285261839999999,0.76678334
9075,0.6256992984,0.76561174
9090,0.6217552040000001,0.7647044599999999
9105,0.61865329,0.7654411600000001
9120,0.614898914,0.7673668600000001
9135,0.612911214,0.76729856
9150,0.623322954,0.76871902
9165,0.634974198,0.76911166
9180,0.646915792,0.76620306
9195,0.64801885,0.76371828
9210,0.649426314,0.76264708
9225,0.64367118,0.7628790200000001
9240,0.636452728,0.76116816
9255,0.626710698,0.76160168
9270,0.6292021839999999,0.7622834
9285,0.633827826,0.75963994
9300,0.634225106,0.76041494
9315,0.6342167,0.7653218599999999
9330,0.6365400999999999,0.76946056
9345,0.636173724,0.7706039800000001
9360,0.63812826,0.77122946
9375,0.637875926,0.76958682
9390,0.636664874,0.76969872
9405,0.638164328,0.77190088
9420,0.636068064,0.7705042799999999
9435,0.636537196,0.77003124
9450,0.628889972,0.77106482
9465,0.625846836,0.7701571199999999
9480,0.62643447,0.77095296
9495,0.631718736,0.77254566
9510,0.6382649,0.7735823000000001
9525,0.63917488,0.7713390800000001
9540,0.635912016,0.7711062200000001
9555,0.63523348,0.77243762
9570,0.640329536,0.77265946
9585,0.64127098,0.7737185599999999
9600,0.6420382859999999,0.7748238000000001
9615,0.6443807300000001,0.7775378000000001
9630,0.65033642,0.77301646
9645,0.65724876,0.7659885799999999
9660,0.65763382,0.76528514
9675,0.65758822,0.76787406
9690,0.653898846,0.76507594
9705,0.650191548,0.7666157
9720,0.648068964,0.77045738
9735,0.644396632,0.7709587999999999
9750,0.6421060160000001,0.76919236
9765,0.636836794,0.77093646
9780,0.6377361100000001,0.76922168
9795,0.638722114,0.7654492999999999
9810,0.634189546,0.76425528
9825,0.62973589,0.76215698
9840,0.623961616,0.76356736
9855,0.6244889,0.76595314
9870,0.624368004,0.7656028
9885,0.62880545,0.76487774
9900,0.628476826,0.76789632
9915,0.626733408,0.76736734
9930,0.62354681,0.7650555
9945,0.628554318,0.7618003600000001
9960,0.634667856,0.7603419800000001
9975,0.640401532,0.7600337
9990,0.640313802,0.7655242800000001
10005,0.640011082,0.76413796
10020,0.640195124,0.76353874
10035,0.636029098,0.76562216
10050,0.635922282,0.7637402
10065,0.63443332,0.7588895999999999
10080,0.636274542,0.75954444
10095,0.6402668319999999,0.76017292
10110,0.640208372,0.7595723200000001
10125,0.635930386,0.75679566
10140,0.631452832,0.7591479
10155,0.628776842,0.75982408
10170,0.631438184,0.7591048
10185,0.63476254,0.76011924
10200,0.63603098,0.7600188400000001
10215,0.629566344,0.7574831000000001
10230,0.62601909,0.75992194
10245,0.62176614,0.76340856
10260,0.620991,0.7641963199999999
10275,0.6209868000000001,0.76522962
10290,0.624538506,0.7632494599999999
10305,0.630511486,0.76358076
10320,0.6397667,0.76368006
10335,0.64605949,0.76590048
10350,0.6573397540000001,0.77104096
10365,0.6637202879999999,0.77302176
10380,0.668067594,0.7690598
10395,0.67289902,0.76648354
10410,0.67526914,0.7660768
10425,0.675832712,0.7668651
10440,0.6737028720000001,0.7687161
10455,0.6677957999999999,0.76882714
10470,0.6662226,0.7682364800000001
10485,0.66666038,0.7676672000000001
10500,0.664698186,0.7685289799999999
10515,0.666843866,0.76863956
10530,0.666185334,0.7667613799999999
10545,0.6706754240000001,0.76346356
10560,0.6765197399999999,0.76784664
10575,0.68137026,0.7679433400000001
10590,0.68034998,0.76524666
10605,0.67995814,0.766621
10620,0.67297638,0.76914626
10635,0.66226902,0.7673863799999999
10650,0.656958554,0.76769102
10665,0.654471754,0.76732874
10680,0.6533939019999999,0.76445322
10695,0.6518233019999999,0.76151006
10710,0.6507246000000001,0.75927594
10725,0.6453198,0.76043914
10740,0.64673322,0.7580653599999999
10755,0.6512825720000001,0.7594783599999999
10770,0.6540977486,0.7608555800000001
10785,0.645049722,0.7639303
10800,0.641205808,0.76509118
10815,0.639092954,0.7666988600000001
10830,0.64381332,0.7659358
10845,0.6514084,0.7642905999999999
10860,0.658598408,0.76240368
10875,0.6604623220000001,0.7615048600000001
10890,0.6640633800000001,0.7630289600000001
10905,0.67166204,0.76542282
10920,0.68494118,0.77013724
10935,0.68905836,0.76964696
10950,0.69350086,0.7695780999999999
10965,0.688198458,0.76666432
10980,0.678223114,0.76527412
10995,0.669752492,0.76453772
11010,0.6649199779999999,0.7636978000000001
11025,0.65861192,0.7645097200000001
11040,0.6551862800000001,0.7620829600000001
11055,0.6507176940000001,0.7625515799999999
11070,0.65514943,0.7648976399999999
11085,0.65294538,0.76475916
11100,0.65291681,0.7642967
11115,0.65798746,0.7629526799999999
11130,0.6552606799999999,0.76129892
11145,0.6533890200000001,0.7621370000000001
11160,0.65882296,0.7623765400000001
11175,0.6641188200000001,0.7589888600000001
11190,0.66770998,0.76235992
11205,0.6592694,0.7630744
11220,0.65235242,0.7617059
11235,0.6445017,0.7619722400000001
11250,0.6380089840000001,0.7652225199999999
11265,0.634354228,0.76816416
11280,0.6371136,0.76449988
11295,0.64219667,0.7619116800000001
11310,0.642999796,0.76286124
11325,0.635681742,0.76181046
11340,0.638248812,0.7607045800000001
11355,0.64554526,0.7576520800000001
11370,0.6522836599999999,0.7591260200000001
11385,0.65098698,0.7582513799999999
11400,0.64708162,0.75686926
11415,0.649040724,0.75637506
11430,0.651136176,0.75597418
11445,0.647351904,0.7574588
11460,0.64185112,0.7594845800000001
11475,0.6389406120000001,0.7633546199999999
11490,0.6451758959999999,0.76200812
11505,0.6467807600000001,0.76136346
11520,0.6441827019999999,0.76078402
11535,0.647517024,0.76105402
11550,0.651795632,0.75955426
11565,0.65951728,0.75941002
11580,0.66067712,0.7587868799999999
11595,0.656594566,0.7604261
11610,0.6537465039999999,0.75832578
11625,0.65510448,0.7568585
11640,0.655571178,0.75873686
11655,0.65930678,0.76018338
11670,0.658058236,0.76038352
11685,0.657726122,0.7585593199999999
11700,0.663295446,0.75701208
11715,0.666271904,0.7574464999999999
11730,0.6623505860000001,0.75696592
11745,0.663021846,0.7599292599999999
11760,0.66566974,0.76191078
11775,0.6677788259999999,0.7650915
11790,0.6706142540000001,0.7642132599999999
11805,0.66749838,0.76520436
11820,0.6593645480000001,0.7646234599999999
11835,0.656453626,0.7599363800000001
11850,0.6582949600000001,0.76263346
11865,0.65858158,0.7656541400000001
11880,0.650207154,0.76144818
11895,0.6479491980000001,0.7623758599999999
11910,0.64570734,0.7672709999999999
11925,0.6471131099999999,0.76690088
11940,0.6473707000000001,0.76756276
11955,0.652157234,0.76660232
11970,0.655153684,0.76028796
11985,0.6531397699999999,0.76134582


==> revision_pdf_figures/data/best_model_40_20f_mean_wide.csv <==
Time step,AA-V,AAPG-V
0,0.149144132,0.149144132
15,0.147187764,0.1448116784
30,0.16191357,0.14749918539999998
45,0.17839573,0.160803324
60,0.175894564,0.174641182
75,0.17672802,0.177154766
90,0.17684427199999997,0.1787976206
105,0.183134086,0.18376703800000002
120,0.18979973,0.187281246
135,0.19787850599999998,0.19312919999999997
150,0.205459006,0.19451566
165,0.21039368199999997,0.195551722
180,0.220064682,0.198832778
195,0.227347052,0.20314277
210,0.233741862,0.20813930800000002
225,0.237632632,0.215037562
240,0.231800734,0.217201594
255,0.22821193999999997,0.2128011202
270,0.233804754,0.21135886599999998
285,0.236285484,0.216507488
300,0.23473238,0.22140541
315,0.22570426000000002,0.22518808799999998
330,0.22310845799999998,0.226682886
345,0.22199345,0.22784118800000003
360,0.215913594,0.23364957539999998
375,0.21585427,0.2384545878
390,0.21318542399999998,0.244289008
405,0.20694558000000002,0.248208242
420,0.20204469,0.251863664
435,0.2045160544,0.25082506
450,0.20342340199999998,0.24971018400000003
465,0.21112076800000001,0.254283668
480,0.212235066,0.257319372
495,0.209501502,0.260289976
510,0.211601304,0.26072482
525,0.204501618,0.267642916
540,0.19299651,0.268953806
555,0.19044045199999998,0.266587156
570,0.19713730399999999,0.262236688
585,0.20208073,0.262067224
600,0.2072814124,0.265300452
615,0.21435219400000002,0.27071603
630,0.218931732,0.276969714
645,0.223589442,0.277707562
660,0.22225489199999998,0.275674926
675,0.219033632,0.276717492
690,0.21185378,0.275177956
705,0.202242322,0.274126762
720,0.20684648200000003,0.274647544
735,0.205557366,0.277492782
750,0.20348912600000002,0.273783372
765,0.204306298,0.272568346
780,0.21221665,0.273603628
795,0.220820018,0.275671496
810,0.22163676599999999,0.281996546
825,0.22095205199999998,0.286933978
840,0.219582898,0.290677906
855,0.22881377,0.290231828
870,0.232097892,0.293960422
885,0.2297898958,0.291715864
900,0.22489267999999998,0.288065312
915,0.224784842,0.286385814
930,0.225581842,0.287711874
945,0.22771041400000003,0.293267874
960,0.22340731600000002,0.302226416
975,0.214583078,0.308863958
990,0.21325426839999997,0.307732014
1005,0.21111134,0.303833534
1020,0.214621164,0.305158254
1035,0.218889302,0.308978272
1050,0.22165333199999998,0.30914271
1065,0.225633126,0.31236432199999997
1080,0.22794171200000002,0.305535744
1095,0.230770974,0.307249322
1110,0.23123700199999997,0.313375066
1125,0.226270932,0.321087682
1140,0.223250542,0.334220396
1155,0.227989196,0.340140386
1170,0.232494376,0.34325227599999997
1185,0.230183282,0.345757536
1200,0.22291319399999998,0.35036589999999995
1215,0.22361500199999998,0.35246680599999997
1230,0.23237846999999998,0.35378428999999995
1245,0.23164252600000002,0.354699054
1260,0.230597252,0.35670409200000003
1275,0.232383274,0.35544836
1290,0.23468194,0.35984736
1305,0.23490666799999999,0.36632754
1320,0.2443055106,0.3743551
1335,0.24456662,0.3797577
1350,0.243580808,0.38038342
1365,0.241798696,0.38352870000000006
1380,0.240164458,0.389058456
1395,0.23663124580000003,0.395189438
1410,0.245182672,0.399989464
1425,0.259005714,0.397356286
1440,0.271648836,0.39839757400000003
1455,0.2729738676,0.396818626
1470,0.274366846,0.394738786
1485,0.274597228,0.393605944
1500,0.279634344,0.390114522
1515,0.285342412,0.393117626
1530,0.284762506,0.39488121200000004
1545,0.282222196,0.39389738399999996
1560,0.274618038,0.40012773799999996
1575,0.268334448,0.40385983799999997
1590,0.261237294,0.40941609999999995
1605,0.25949161,0.414902482
1620,0.253526562,0.417756528
1635,0.244768918,0.41400334800000005
1650,0.246385622,0.412108694
1665,0.254348916,0.415083304
1680,0.263243008,0.41438879
1695,0.2700390562,0.415496878
1710,0.277806456,0.418806758
1725,0.28422474000000003,0.41714644
1740,0.286096998,0.41681184000000004
1755,0.28388422599999996,0.41526611199999997
1770,0.284869174,0.414810332
1785,0.282624306,0.414571926
1800,0.27777815,0.416973616
1815,0.275801572,0.423142408
1830,0.27494566800000003,0.429434236
1845,0.275146052,0.43091714799999997
1860,0.27638278,0.433559414
1875,0.27878062800000003,0.4323335566
1890,0.278215642,0.4344937246
1905,0.273374274,0.43838811
1920,0.271595688,0.441419714
1935,0.265633998,0.44372964400000003
1950,0.2625480778,0.442484612
1965,0.264605282,0.443060664
1980,0.268030318,0.44407990599999997
1995,0.271217196,0.44366045
2010,0.26600389199999996,0.4438458
2025,0.256516372,0.44335631
2040,0.244663084,0.442955034
2055,0.24989667799999998,0.446056672
2070,0.254083432,0.44891666
2085,0.256794078,0.450563038
2100,0.2573689,0.45263324400000005
2115,0.258788466,0.459706636
2130,0.26141276399999996,0.46342196
2145,0.264759478,0.46239814
2160,0.269054652,0.46089364000000005
2175,0.277594246,0.46502783999999997
2190,0.287034448,0.46874912
2205,0.291864062,0.47363338
2220,0.287917402,0.47804561999999995
2235,0.28410256,0.481854602
2250,0.287447668,0.48526631600000003
2265,0.287862724,0.489730374
2280,0.28513940000000004,0.49489308
2295,0.269097118,0.498223298
2310,0.253482528,0.500396064
2325,0.24408301200000002,0.49954243400000004
2340,0.23754535400000001,0.495910626
2355,0.244200418,0.494679456
2370,0.24728171,0.4951977182
2385,0.25431399,0.499536692
2400,0.256551552,0.503601642
2415,0.256130286,0.505543548
2430,0.258015472,0.50496547
2445,0.262179346,0.50846628
2460,0.26525038,0.51139728
2475,0.26546467,0.512179048
2490,0.272772562,0.514739068
2505,0.27308392600000003,0.5227413160000001
2520,0.267856266,0.532079974
2535,0.268371416,0.537580042
2550,0.264943414,0.5388305600000001
2565,0.263649672,0.5359817
2580,0.262103078,0.53627426
2595,0.2531404,0.53497286
2610,0.249675152,0.53672052
2625,0.248694368,0.536538954
2640,0.25624526,0.53829611
2655,0.254009582,0.54341463
2670,0.252603606,0.546684964
2685,0.259105072,0.54966418
2700,0.261559788,0.55189824
2715,0.251498462,0.55483476
2730,0.24886983199999999,0.56025264
2745,0.251073098,0.56296214
2760,0.260666436,0.56068836
2775,0.266732494,0.5615663399999999
2790,0.26741338,0.5636761
2805,0.26897677600000003,0.562583442
2820,0.26393858800000003,0.5636541198
2835,0.26769044000000003,0.570516256
2850,0.274328218,0.576785244
2865,0.276720322,0.578993166
2880,0.280631708,0.58221774
2895,0.280521696,0.58686754
2910,0.281713194,0.58815902
2925,0.283893362,0.59172786
2940,0.280807554,0.59962914
2955,0.28225397999999996,0.60552262
2970,0.284220066,0.6100226400000001
2985,0.28018519999999997,0.61675348
3000,0.27541514,0.6204292
3015,0.266652538,0.6259859200000001
3030,0.266155886,0.62673822
3045,0.266939688,0.6255933
3060,0.27037181,0.61797242
3075,0.273122458,0.61609834
3090,0.270652946,0.61736164
3105,0.274052662,0.61535124
3120,0.274119256,0.6142307
3135,0.27322277,0.60979176
3150,0.269886264,0.60740358
3165,0.272991368,0.60445706
3180,0.272465348,0.60283496
3195,0.269645002,0.60137614
3210,0.269182606,0.60502742
3225,0.27221811,0.60760182
3240,0.26559942799999997,0.611430036
3255,0.263147758,0.61476521
3270,0.26738703399999997,0.618129384
3285,0.272466824,0.62321678
3300,0.269161744,0.625922422
3315,0.258225504,0.628507274
3330,0.25909361799999997,0.6300525419999999
3345,0.264112726,0.63063431
3360,0.266387042,0.629605485
3375,0.272402664,0.628443458
3390,0.279834596,0.6300926419999999
3405,0.28093026,0.6315002114
3420,0.283482444,0.63507325
3435,0.284945278,0.637856186
3450,0.287449968,0.641000126
3465,0.282157234,0.644822498
3480,0.283475916,0.644358232
3495,0.281712406,0.6444666859999999
3510,0.280671896,0.6434149960000001
3525,0.287187402,0.64328112
3540,0.29646069799999997,0.64732442
3555,0.302180512,0.64799828
3570,0.30154554,0.65229698
3585,0.303688274,0.6573461399999999
3600,0.31156595,0.65864508
3615,0.31583732000000003,0.6565354999999999
3630,0.307990478,0.65623528
3645,0.306744704,0.65342504
3660,0.308161154,0.6523230999999999
3675,0.31133920400000004,0.6543462
3690,0.307925708,0.65367836
3705,0.30833185,0.6515819
3720,0.312085828,0.6494579
3735,0.31118706,0.64748418
3750,0.304333762,0.64717966
3765,0.296427356,0.65039488
3780,0.297872174,0.6498938599999999
3795,0.30710264200000004,0.65101486
3810,0.30704876200000003,0.6517852999999999
3825,0.30790501,0.653215216
3840,0.3054342812,0.65350298
3855,0.300824074,0.6542024879999999
3870,0.293104754,0.653189122
3885,0.28532103400000003,0.652116134
3900,0.283385236,0.651289508
3915,0.278982632,0.65261759
3930,0.2802827962,0.6585037300000001
3945,0.280711276,0.664068156
3960,0.27670738,0.663817354
3975,0.279180612,0.6657251580000001
3990,0.2752798,0.6655772600000001
4005,0.27155495,0.666985474
4020,0.275281738,0.669219414
4035,0.276119848,0.6721694979999999
4050,0.27892373800000003,0.6744721200000001
4065,0.282242956,0.67736718
4080,0.29154326999999997,0.677697658
4095,0.29301345,0.676004842
4110,0.286341224,0.6757701079999999
4125,0.28924378,0.6738135
4140,0.29535865,0.669416322
4155,0.29762054800000004,0.668141704
4170,0.296651554,0.6679652500000001
4185,0.289554282,0.667895602
4200,0.284452388,0.671862046
4215,0.278749694,0.674182692
4230,0.2848337,0.6736517399999999
4245,0.29305244399999997,0.6724808400000001
4260,0.292766654,0.67205902
4275,0.290372638,0.67406274
4290,0.289780278,0.67906336
4305,0.289754408,0.68013738
4320,0.291145522,0.67850996
4335,0.286569648,0.67594812
4350,0.28788265620000003,0.6746205399999999
4365,0.287286322,0.67523644
4380,0.278980148,0.6756981799999999
4395,0.280185148,0.676835
4410,0.289739958,0.6751769
4425,0.29692998200000004,0.6731970199999999
4440,0.298895006,0.67257146
4455,0.300827606,0.6749778999999999
4470,0.300359592,0.67376702
4485,0.302863766,0.67540036
4500,0.308116628,0.6759393199999999
4515,0.299284438,0.6768207599999999
4530,0.286563354,0.67739762
4545,0.278586404,0.67800056
4560,0.274158546,0.6772169800000001
4575,0.265971554,0.6764334599999999
4590,0.262025022,0.6745418
4605,0.26898715,0.67288132
4620,0.28080729000000004,0.67207178
4635,0.286334572,0.6744894600000001
4650,0.2910933,0.67838822
4665,0.290425686,0.6786625599999999
4680,0.288505142,0.67735136
4695,0.287761372,0.68163902
4710,0.28291758,0.68071412
4725,0.27687753,0.6816405419999999
4740,0.279005298,0.68180807
4755,0.28542976400000003,0.680490348
4770,0.289815054,0.682186746
4785,0.2981601282,0.685344478
4800,0.299817528,0.6880381339999999
4815,0.30260136200000004,0.688195168
4830,0.2959684,0.687394714
4845,0.281887568,0.685062432
4860,0.264852988,0.6853395480000001
4875,0.25272786199999997,0.684962582
4890,0.25273695,0.6852423919999999
4905,0.26125780800000004,0.688608208
4920,0.276534948,0.6898624139999999
4935,0.290404726,0.68798496
4950,0.290049218,0.68945658
4965,0.281281968,0.69237498
4980,0.282103214,0.69350594
4995,0.288172316,0.69222202
5010,0.296253302,0.69223522
5025,0.305758464,0.68850788
5040,0.308912034,0.68702432
5055,0.309705266,0.68891892
5070,0.303305768,0.6909194399999999
5085,0.29084718800000003,0.6906036600000001
5100,0.277570652,0.68915222
5115,0.274926816,0.6903147
5130,0.272919282,0.69085628
5145,0.269323506,0.6911705
5160,0.26522361440000003,0.6912239200000001
5175,0.260325682,0.69559408
5190,0.260417232,0.69562568
5205,0.26253904,0.69697648
5220,0.267928602,0.69859736
5235,0.273169346,0.6982586999999999
5250,0.28227094999999996,0.6972028399999999
5265,0.289287794,0.6994471
5280,0.295693148,0.6996580400000001
5295,0.302970948,0.70085668
5310,0.305694776,0.6987416999999999
5325,0.30035371,0.69679806
5340,0.293748284,0.6964716
5355,0.286634766,0.6985499799999999
5370,0.282872834,0.70253156
5385,0.278818372,0.69883406
5400,0.277799646,0.6961355760000001
5415,0.275889738,0.6941044359999999
5430,0.27620100999999997,0.69210421
5445,0.278333396,0.6924517419999999
5460,0.284991182,0.693011394
5475,0.29548692800000004,0.694267324
5490,0.299522824,0.6953343
5505,0.301319422,0.696947526
5520,0.299629378,0.695356622
5535,0.296423028,0.693446154
5550,0.297401164,0.692737508
5565,0.29753110800000004,0.693353246
5580,0.289958124,0.6941512400000001
5595,0.28738587,0.6970056259999999
5610,0.289370472,0.6984271599999999
5625,0.28935021,0.6993917399999999
5640,0.294018716,0.70307796
5655,0.29751752,0.7007971399999999
5670,0.296832052,0.70157136
5685,0.292286584,0.7041303600000001
5700,0.289143044,0.70224656
5715,0.284433392,0.70023926
5730,0.283097888,0.70103938
5745,0.276287996,0.69759796
5760,0.27445842200000004,0.6985057600000001
5775,0.273923106,0.69744298
5790,0.274225904,0.6980488800000001
5805,0.27705468,0.6984452600000001
5820,0.284611314,0.70077556
5835,0.29228749,0.70035158
5850,0.29349217,0.7030263600000001
5865,0.292964602,0.70602462
5880,0.28597108,0.71137956
5895,0.290279736,0.7143272399999999
5910,0.300039166,0.71716002
5925,0.303683178,0.7143785
5940,0.304345368,0.7139561000000001
5955,0.3106517,0.71779672
5970,0.313055112,0.71803688
5985,0.3056600474,0.7183602
6000,0.301263164,0.7161810599999999
6015,0.294665756,0.71530644
6030,0.293589924,0.71205652
6045,0.302839578,0.71225004
6060,0.30172868999999997,0.71374888
6075,0.296176894,0.7129664200000001
6090,0.29831314800000003,0.71514174
6105,0.295705384,0.7172607200000001
6120,0.298167584,0.7150945799999999
6135,0.30454022399999997,0.7137180399999999
6150,0.30750741000000004,0.71328278
6165,0.31563763,0.71142208
6180,0.32332673399999995,0.7129137799999999
6195,0.32722229599999997,0.7143833
6210,0.32076524,0.7152409
6225,0.316837302,0.7166891200000001
6240,0.309853694,0.71700338
6255,0.309802082,0.71817544
6270,0.31170304600000004,0.71704036
6285,0.31197197,0.71615444
6300,0.311590274,0.7149203
6315,0.309417764,0.71779646
6330,0.31442075599999997,0.719180602
6345,0.31586817,0.7191116719999999
6360,0.31096419999999997,0.7167431240000001
6375,0.312797954,0.7147759220000001
6390,0.31615897,0.71682739
6405,0.31256310800000003,0.717553094
6420,0.3072239,0.714800486
6435,0.308967488,0.71421781
6450,0.312514364,0.715570762
6465,0.31339601,0.7186401739999999
6480,0.313422264,0.716064964
6495,0.315920344,0.7166449699999999
6510,0.31632141199999997,0.7162469880000001
6525,0.319185128,0.7169662379999999
6540,0.32066603800000004,0.71792912
6555,0.31877838000000003,0.7151869519999999
6570,0.311642606,0.7103179919999999
6585,0.312799218,0.709422428
6600,0.31646695399999997,0.711496384
6615,0.312759246,0.71785658
6630,0.302147866,0.717385916
6645,0.287190408,0.7184264039999999
6660,0.277428996,0.7210238
6675,0.273566972,0.72073818
6690,0.279349274,0.72192648
6705,0.278780948,0.71952174
6720,0.282391218,0.7179513
6735,0.29334458599999996,0.72221508
6750,0.29992338,0.72368208
6765,0.303527478,0.7271459400000001
6780,0.299380618,0.7287828000000001
6795,0.296183734,0.7294597
6810,0.290329948,0.72994156
6825,0.290595038,0.7289775000000001
6840,0.295224298,0.73255888
6855,0.298961778,0.7350537199999999
6870,0.308104102,0.7349882
6885,0.31468788,0.7354741
6900,0.32292360000000003,0.73502042
6915,0.325055512,0.7355615400000001
6930,0.32762915,0.7346309999999999
6945,0.33480031,0.73385312
6960,0.338167836,0.738082
6975,0.332172366,0.7396335
6990,0.33156717399999996,0.73958042
7005,0.33073883600000004,0.7397497799999999
7020,0.332710232,0.74184016
7035,0.334463516,0.7427845999999999
7050,0.3348667718,0.74296898
7065,0.325349504,0.7410541
7080,0.32241577,0.73941962
7095,0.3247765428,0.73848488
7110,0.328388171,0.7363709799999999
7125,0.327547256,0.7362759200000001
7140,0.325087094,0.73591208
7155,0.326944674,0.73620852
7170,0.326959552,0.73299422
7185,0.323184114,0.73270674
7200,0.323783262,0.73431376
7215,0.32553392600000003,0.7332750400000001
7230,0.327859394,0.73331658
7245,0.33547932199999997,0.73425906
7260,0.33653203400000004,0.73118874
7275,0.339553836,0.7299618200000001
7290,0.350057538,0.7320720799999999
7305,0.361186494,0.73433208
7320,0.357607516,0.7329962600000001
7335,0.34955619,0.7325042399999999
7350,0.345783718,0.73193894
7365,0.342318146,0.7309721
7380,0.339862642,0.7311084800000001
7395,0.337252522,0.72964032
7410,0.32714174399999996,0.7293012799999999
7425,0.32121254200000005,0.7261208
7440,0.313924062,0.7263415380000001
7455,0.306638166,0.7266582800000001
7470,0.295198912,0.7319890800000001
7485,0.282465792,0.7347785
7500,0.28367099,0.73454564
7515,0.29085986399999997,0.7356763
7530,0.293323764,0.73666716
7545,0.29842186600000004,0.7348318399999999
7560,0.303597088,0.7331354600000001
7575,0.312235984,0.7321460000000001
7590,0.32147154,0.73509514
7605,0.319126036,0.7356682999999999
7620,0.321608284,0.73320806
7635,0.325260238,0.73270672
7650,0.33244486,0.73356906
7665,0.33691600200000005,0.73445294
7680,0.336422246,0.7376374
7695,0.334435602,0.73588512
7710,0.331925496,0.7324306799999999
7725,0.331410738,0.73298062
7740,0.32364734400000006,0.7330523200000001
7755,0.312524126,0.7324351400000001
7770,0.311290096,0.7339551799999999
7785,0.31551702200000004,0.7336117799999999
7800,0.313543562,0.7358409
7815,0.31061663,0.73673344
7830,0.318038576,0.73455754
7845,0.321473388,0.73543362
7860,0.325825604,0.7363473399999999
7875,0.332591948,0.7370832799999999
7890,0.33267084199999997,0.7355867
7905,0.32918326,0.7372230000000001
7920,0.325029848,0.7396600200000001
7935,0.322518892,0.7398886
7950,0.322938702,0.7416082799999999
7965,0.32194791,0.7412536799999999
7980,0.322396368,0.7387517200000001
7995,0.32682757199999996,0.74004262
8010,0.32525730799999997,0.73770074
8025,0.32021892199999996,0.7351185
8040,0.316471606,0.7371037
8055,0.315099106,0.73914324
8070,0.3163504,0.73675252
8085,0.31147851,0.7326111000000001
8100,0.30799771800000003,0.73282538
8115,0.30929468,0.73393886
8130,0.31344890400000003,0.7342035
8145,0.31265449,0.73348872
8160,0.30936525200000003,0.73175528
8175,0.310150356,0.73229278
8190,0.30736104799999997,0.73186744
8205,0.308057152,0.73225988
8220,0.31522562,0.7318724
8235,0.320695542,0.7336250400000001
8250,0.32507377,0.7352226000000001
8265,0.325536146,0.73322472
8280,0.32190907799999996,0.73436626
8295,0.317119188,0.73444094
8310,0.319753348,0.73697626
8325,0.31843468,0.7352143800000001
8340,0.31969234,0.73344936
8355,0.31835106799999996,0.73328726
8370,0.32192775599999995,0.73443126
8385,0.326435534,0.73700718
8400,0.3319251,0.73739602
8415,0.338202764,0.73734084
8430,0.34682765,0.7364716
8445,0.35485827200000003,0.7338397600000001
8460,0.35565410999999997,0.73033818
8475,0.351236652,0.7303222599999999
8490,0.344744034,0.72953508
8505,0.34358562800000003,0.7316412200000001
8520,0.33604202800000005,0.7330292
8535,0.330112126,0.73178644
8550,0.329412776,0.73570954
8565,0.329410728,0.7375556400000001
8580,0.326198104,0.73767376
8595,0.32851527599999997,0.7361550800000001
8610,0.33061413,0.73505026
8625,0.331365008,0.73600474
8640,0.336252893,0.73542924
8655,0.34481349199999994,0.73731678
8670,0.347955934,0.73534618
8685,0.35096645000000004,0.73625258
8700,0.356700246,0.73505652
8715,0.35809252,0.7370345999999999
8730,0.35721115400000003,0.7396638400000001
8745,0.357980316,0.73874878
8760,0.356873638,0.73892002
8775,0.350302092,0.73917892
8790,0.34146032400000004,0.73890052
8805,0.338221616,0.7379106799999999
8820,0.340852498,0.74066828
8835,0.34182336,0.74049994
8850,0.33795791799999997,0.73929042
8865,0.3349279294,0.73881102
8880,0.337437298,0.7401437
8895,0.3391912846,0.73855506
8910,0.34008353,0.7380351199999999
8925,0.338751552,0.7375132000000001
8940,0.334854556,0.7384841
8955,0.333237704,0.7367547000000001
8970,0.333359038,0.7351393
8985,0.332539516,0.73446504
9000,0.336058254,0.7318874200000001
9015,0.337072274,0.73304778
9030,0.33615223800000005,0.7335659800000001
9045,0.33554623399999994,0.73470242
9060,0.34106452,0.73237048
9075,0.346133254,0.7297632000000001
9090,0.34430611399999994,0.73182284
9105,0.341797652,0.7303447599999999
9120,0.336264774,0.728540742
9135,0.338953588,0.730037222
9150,0.3380778342,0.7294926099999999
9165,0.336923076,0.729074502
9180,0.33468857399999996,0.7303186959999999
9195,0.335196766,0.732788812
9210,0.340795236,0.731106236
9225,0.345267316,0.7303161880000001
9240,0.342385952,0.7299737399999999
9255,0.330073524,0.73063152
9270,0.3220783104,0.7312261800000001
9285,0.3180640126,0.73050848
9300,0.314246884,0.7295128
9315,0.316245754,0.73024642
9330,0.32882148800000005,0.7345022400000001
9345,0.34321841999999997,0.7379627999999999
9360,0.35490676800000004,0.73561756
9375,0.356297632,0.73524726
9390,0.359833848,0.73645548
9405,0.36234415200000003,0.74032436
9420,0.358583334,0.74031162
9435,0.35762889000000003,0.73920542
9450,0.35721994,0.7408349599999999
9465,0.360609826,0.7412269600000001
9480,0.36644299199999997,0.7390872199999999
9495,0.364226866,0.7380168399999999
9510,0.3594424744,0.73862154
9525,0.356738966,0.74032484
9540,0.361814792,0.7414518800000001
9555,0.368652522,0.74514516
9570,0.37585818000000004,0.74467158
9585,0.38475782000000003,0.74123658
9600,0.385529102,0.73888314
9615,0.38970202,0.7377209600000001
9630,0.385425604,0.73704238
9645,0.378141466,0.7353978999999999
9660,0.37012775,0.7366987
9675,0.36940956399999997,0.73924358
9690,0.365821152,0.737428004
9705,0.35693957400000004,0.736133542
9720,0.34873354400000006,0.737286332
9735,0.349155278,0.736079092
9750,0.349078574,0.7357535679999999
9765,0.345327032,0.735787834
9780,0.340699148,0.73509895
9795,0.336871894,0.7353453759999999
9810,0.333224064,0.73578084
9825,0.32857582999999996,0.73852574
9840,0.32984401599999996,0.7392751
9855,0.341173964,0.73624552
9870,0.34210283599999997,0.73589546
9885,0.34338582199999995,0.7373361800000001
9900,0.34696009599999994,0.73630938
9915,0.34812031400000004,0.7386261399999999
9930,0.35036001400000005,0.7369505599999999
9945,0.353906826,0.73724892
9960,0.35067384599999996,0.73621134
9975,0.35305692200000005,0.7354394399999999
9990,0.355822336,0.7373025200000001
10005,0.358051224,0.7357826799999999
10020,0.369576916,0.7312335280000001
10035,0.375885718,0.7336365659999999
10050,0.384699418,0.735777444
10065,0.39011518,0.736409254
10080,0.3865617,0.7356743640000001
10095,0.38521712999999996,0.735194298
10110,0.386885828,0.734540034
10125,0.38247243799999997,0.734042594
10140,0.36630088800000005,0.732627414
10155,0.356740112,0.7311688479999999
10170,0.35680962199999994,0.732864534
10185,0.354115022,0.731924542
10200,0.354764382,0.73145078
10215,0.35584471,0.731898158
10230,0.354766672,0.729632726
10245,0.355315866,0.730518864
10260,0.35358994000000005,0.733395816
10275,0.353711208,0.732672368
10290,0.35325106,0.731662324
10305,0.357416214,0.734169834
10320,0.35582743800000005,0.733491586
10335,0.359443462,0.732593222
10350,0.355487226,0.732435254
10365,0.35531236,0.730539508
10380,0.356657524,0.731722768
10395,0.356882922,0.735843548
10410,0.35668968399999995,0.7366254360000001
10425,0.36147569599999996,0.73407744
10440,0.362885906,0.7307942199999999
10455,0.363304706,0.73256518
10470,0.36567489799999997,0.73477304
10485,0.361335636,0.7343301
10500,0.359264956,0.73296238
10515,0.35916671200000005,0.73436916
10530,0.364084262,0.73201246
10545,0.36709850600000005,0.7303157400000001
10560,0.363578804,0.73311342
10575,0.360577452,0.73384223
10590,0.36368229,0.73328618
10605,0.365360852,0.731789276
10620,0.367767618,0.732644434
10635,0.38233468000000004,0.73235828
10650,0.384003396,0.733227944
10665,0.37863603599999995,0.735206068
10680,0.37568195600000004,0.737554352
10695,0.37728301000000003,0.737521256
10710,0.38288783600000004,0.739187436
10725,0.38274541399999995,0.7421250279999999
10740,0.37564913,0.743778774
10755,0.3708645616,0.744448206
10770,0.37046382,0.745504406
10785,0.369927956,0.745056498
10800,0.370180806,0.74424137
10815,0.373408334,0.74664213
10830,0.374056344,0.746458606
10845,0.368538272,0.7427889000000001
10860,0.3679107584,0.739774098
10875,0.366915362,0.7395261120000001
10890,0.36503811399999997,0.73855879
10905,0.36664117599999996,0.736611246
10920,0.37066625999999997,0.7391918900000001
10935,0.38024014200000006,0.738821142
10950,0.382031268,0.734550972
10965,0.382823642,0.734936208
10980,0.38538136199999995,0.735970216
10995,0.388383608,0.7356754259999999
11010,0.392198352,0.733538818
11025,0.391758132,0.731443836
11040,0.39170675000000005,0.7332481679999999
11055,0.39520371,0.735410342
11070,0.395214196,0.735035254
11085,0.396503184,0.73472478
11100,0.39968589800000004,0.7320893820000001
11115,0.3969166694,0.7331045740000001
11130,0.39665772,0.735970084
11145,0.398714698,0.73656534
11160,0.39854204000000004,0.735260322
11175,0.39627806200000004,0.735744892
11190,0.393029248,0.7384086759999999
11205,0.393847826,0.7346218840000001
11220,0.39395687199999996,0.7319549379999999
11235,0.393786998,0.7364429199999999
11250,0.39830647999999996,0.739442626
11265,0.398218448,0.7409254359999999
11280,0.39438141600000004,0.73668577
11295,0.395379292,0.731726394
11310,0.398181544,0.73368126
11325,0.406369592,0.7347685560000001
11340,0.41198257400000005,0.7324741779999999
11355,0.410265328,0.730926934
11370,0.40856233799999997,0.7314067679999999
11385,0.409199736,0.7332993179999999
11400,0.40275625,0.73349334
11415,0.39657396,0.733266026
11430,0.39011977999999997,0.731507774
11445,0.389994444,0.73418275
11460,0.38914305,0.73599283
11475,0.39296328,0.734264802
11490,0.401219004,0.734913088
11505,0.40022175400000004,0.735360608
11520,0.40688565400000004,0.73322771
11535,0.40577820600000003,0.732584824
11550,0.40316661400000003,0.733178824
11565,0.400714114,0.731040146
11580,0.397628718,0.730084564
11595,0.394872782,0.730894074
11610,0.394129356,0.7315588
11625,0.39371437,0.731967288
11640,0.39062744000000005,0.735059076
11655,0.386808192,0.73346822
11670,0.382403058,0.7319926
11685,0.38370166,0.729777814
11700,0.38844036600000004,0.730994786
11715,0.390750586,0.73401881
11730,0.388823788,0.73384833
11745,0.3848600422,0.734430818
11760,0.390633754,0.731384428
11775,0.39104718400000005,0.72926266
11790,0.39344715999999996,0.7302237359999999
11805,0.390494158,0.731804796
11820,0.38563205000000006,0.7321827679999999
11835,0.390037108,0.729602084
11850,0.396585884,0.7278981899999999
11865,0.398525054,0.724563292
11880,0.397535782,0.7264367439999999
11895,0.396114276,0.7273348
11910,0.39505891400000004,0.726267038
11925,0.394644224,0.725642512
11940,0.38906531199999994,0.7286920299999999
11955,0.385952062,0.7313219192
11970,0.38540557999999997,0.726541698
11985,0.38644930600000005,0.7237281316


==> revision_pdf_figures/data/best_model_60_20f_mean_wide.csv <==
Time step,AA-V,AAPG-V
0,0.11392064140000001,0.11392064140000001
15,0.128175482,0.123667486
30,0.134121796,0.1343721404
45,0.140238356,0.13750944799999998
60,0.140197612,0.13973095000000002
75,0.141181444,0.1417870318
90,0.14480258628,0.1410256888
105,0.144009782,0.141336344
120,0.140713424,0.146815309
135,0.140540062,0.151221365
150,0.141961434,0.15600983400000001
165,0.155047402,0.159622378
180,0.1631088324,0.157890236
195,0.163850438,0.156037216
210,0.16278752000000002,0.159098068
225,0.16343246,0.159742406
240,0.16640789179999999,0.159303232
255,0.166602332,0.155385954
270,0.17031513799999998,0.156340978
285,0.17502840200000003,0.1607572036
300,0.176264784,0.16952930800000002
315,0.17672929799999998,0.17984503400000001
330,0.171324224,0.183803326
345,0.170396106,0.18523057
360,0.16354019720000001,0.19164634
375,0.15945762800000002,0.195648084
390,0.15683636,0.195296284
405,0.160265668,0.19691797600000002
420,0.162135534,0.19735505199999998
435,0.155991896,0.197851334
450,0.154413801,0.19462787599999998
465,0.154916042,0.19162612199999998
480,0.15814557199999998,0.187844356
495,0.16873768600000003,0.183925464
510,0.166189906,0.18382779400000002
525,0.1580582958,0.181053464
540,0.15982266380000001,0.176175994
555,0.15339851599999998,0.17675161
570,0.1492336302,0.177564412
585,0.155870698,0.17612230199999998
600,0.166794398,0.174730836
615,0.172899988,0.175749092
630,0.17527789800000002,0.172825456
645,0.17146889999999998,0.1727067
660,0.166998334,0.174941804
675,0.16404699999999997,0.173300538
690,0.164665326,0.1749644662
705,0.16218973600000003,0.17406432200000002
720,0.162353842,0.1732163708
735,0.16482248,0.17193116
750,0.160925448,0.1701350138
765,0.16004048399999998,0.173523246
780,0.16033377399999998,0.1732438934
795,0.16478444199999998,0.176937082
810,0.16464970399999998,0.18073060999999999
825,0.16415259,0.1823374002
840,0.16502840159999999,0.18071569
855,0.16521564000000002,0.17787378
870,0.16637266,0.176134248
885,0.16515049,0.17822303
900,0.166432802,0.1840794
915,0.172605604,0.19042429
930,0.17959503200000002,0.19250548
945,0.18283514199999998,0.19714906
960,0.18491743400000002,0.201211992
975,0.19583383000000001,0.2042387
990,0.199743122,0.20232813
1005,0.20075376600000003,0.19802009399999998
1020,0.198923166,0.199197286
1035,0.19911279799999998,0.198439186
1050,0.19369224,0.19783604600000002
1065,0.190570756,0.20155655
1080,0.19275220199999998,0.204689364
1095,0.198239748,0.203599338
1110,0.200725578,0.2055645
1125,0.19830275,0.21122897000000002
1140,0.191177882,0.216277944
1155,0.183228844,0.21915890999999998
1170,0.18508992,0.216834782
1185,0.189045824,0.21508516
1200,0.187959154,0.21579705600000001
1215,0.18153282999999998,0.21996602199999998
1230,0.18013036400000002,0.224405416
1245,0.174751846,0.228544642
1260,0.16958725000000002,0.22682123199999998
1275,0.17387225,0.22875205999999998
1290,0.1779879,0.227856036
1305,0.181178268,0.22490474840000002
1320,0.18893484000000002,0.22600942799999998
1335,0.1929042,0.223274868
1350,0.194367676,0.22490061399999997
1365,0.191070928,0.224541284
1380,0.19087982,0.222296912
1395,0.188952496,0.223707468
1410,0.185484656,0.22900799200000002
1425,0.18498983859999998,0.2301088886
1440,0.186868218,0.231101638
1455,0.1936684246,0.236218472
1470,0.1959593078,0.236586708
1485,0.198197012,0.237041118
1500,0.20830314000000003,0.237331354
1515,0.216854274,0.240761708
1530,0.220658026,0.242037916
1545,0.223123416,0.244846544
1560,0.2193077,0.244817966
1575,0.217452766,0.24589479399999997
1590,0.214627892,0.24758275999999999
1605,0.211483606,0.250345254
1620,0.20978504,0.256152518
1635,0.207674588,0.25854876
1650,0.212063764,0.261554624
1665,0.213131604,0.26499849000000003
1680,0.210662722,0.2668839
1695,0.209719498,0.266467752
1710,0.20501341199999998,0.264342886
1725,0.205123808,0.26463516800000003
1740,0.20650281799999998,0.268480624
1755,0.205689668,0.26873864000000003
1770,0.20924283,0.2685906
1785,0.204822212,0.26861219599999997
1800,0.202503494,0.268743752
1815,0.200988362,0.268706522
1830,0.19310766000000001,0.270758088
1845,0.190455714,0.2740842728
1860,0.191799256,0.279364648
1875,0.19134558999999998,0.2829139068
1890,0.19257586799999998,0.28476037600000004
1905,0.194034702,0.289892896
1920,0.191322306,0.295859864
1935,0.18778993,0.298235168
1950,0.183185564,0.29947281400000003
1965,0.18024494300000002,0.30176095199999997
1980,0.180787768,0.305073226
1995,0.185571458,0.306708224
2010,0.197948304,0.30699787
2025,0.19986874799999998,0.309842546
2040,0.19960540340000002,0.315250632
2055,0.201292028,0.32117857800000005
2070,0.202770454,0.320371058
2085,0.20910527,0.317761448
2100,0.21247922,0.313910454
2115,0.209886952,0.31386408
2130,0.20926086248,0.311874318
2145,0.211397914,0.312117388
2160,0.212959478,0.31190557599999996
2175,0.2214005802,0.310793014
2190,0.23030732,0.30750273
2205,0.23534078,0.30644152599999996
2220,0.23845883,0.30703386600000004
2235,0.236578418,0.31020554
2250,0.23312667,0.312057586
2265,0.22318487999999997,0.316215808
2280,0.210083716,0.318910266
2295,0.206460198,0.32275929
2310,0.21106312800000002,0.32961977
2325,0.20988011,0.333161596
2340,0.2112756216,0.335427564
2355,0.215605208,0.337747228
2370,0.219418002,0.33911077
2385,0.220250716,0.33862149
2400,0.215606072,0.3418558074
2415,0.214107996,0.34433140199999995
2430,0.209058938,0.347503574
2445,0.210728398,0.34952352400000003
2460,0.219179064,0.35006849199999995
2475,0.227114364,0.35129194599999997
2490,0.23035946599999998,0.350146904
2505,0.23226031,0.354368658
2520,0.23273164600000001,0.35904882800000004
2535,0.226601942,0.3614699
2550,0.226596878,0.360123458
2565,0.2329366548,0.362883756
2580,0.23854272399999998,0.36489757599999995
2595,0.23825949000000002,0.367286196
2610,0.24094326200000002,0.36993296800000003
2625,0.236185616,0.372431176
2640,0.23163848259999997,0.376480216
2655,0.23237970400000002,0.380429564
2670,0.23795371199999998,0.382813314
2685,0.23825714399999998,0.38393208199999995
2700,0.23602839,0.38612954600000005
2715,0.23416123200000002,0.38341947400000004
2730,0.23034089600000002,0.385123422
2745,0.227701316,0.38201591
2760,0.226949312,0.38162342000000005
2775,0.21348219799999998,0.383568018
2790,0.20276507,0.383020772
2805,0.195224552,0.38589084
2820,0.191031418,0.388265892
2835,0.19061525199999999,0.39102381999999997
2850,0.19166411,0.396304862
2865,0.194691152,0.399309168
2880,0.195298714,0.40249632399999996
2895,0.20134314,0.402531478
2910,0.209285286,0.40401215
2925,0.215122644,0.40840339800000003
2940,0.21441675400000001,0.41012534199999995
2955,0.22185586999999998,0.411698788
2970,0.219047314,0.413457304
2985,0.216938692,0.41316862200000004
3000,0.220818418,0.413184864
3015,0.22237513199999998,0.41021150399999995
3030,0.22231821400000001,0.409084416
3045,0.226168362,0.408093904
3060,0.2322904088,0.41079802200000004
3075,0.24111822580000003,0.412970234
3090,0.24275169200000002,0.413964738
3105,0.239809414,0.41365194600000005
3120,0.242384816,0.410293332
3135,0.245422622,0.406124538
3150,0.243543008,0.40645268799999995
3165,0.24067941399999998,0.408997916
3180,0.238026148,0.411890704
3195,0.23185127600000002,0.41302573600000003
3210,0.22422861600000002,0.41211656599999996
3225,0.22048977999999997,0.410210508
3240,0.21682140719999998,0.40929521999999996
3255,0.2178381688,0.40809532400000004
3270,0.22281322320000002,0.40766678400000006
3285,0.22933731000000002,0.406918292
3300,0.23608426999999998,0.403283688
3315,0.237789596,0.404446818
3330,0.23474409340000002,0.40617177400000004
3345,0.232767116,0.40702075
3360,0.23174209,0.40984735800000005
3375,0.2356966866,0.416037472
3390,0.234768802,0.42151077200000003
3405,0.22624501,0.427855678
3420,0.22707186000000001,0.42904152
3435,0.233669466,0.43017696
3450,0.23615969199999998,0.430654582
3465,0.23204017,0.43549762000000003
3480,0.22960763199999998,0.439186596
3495,0.233517542,0.44133238599999997
3510,0.23461942,0.440077766
3525,0.235425928,0.43988245
3540,0.234165116,0.44178807800000003
3555,0.232311964,0.439126382
3570,0.234891948,0.43925752799999995
3585,0.23861944399999999,0.440947604
3600,0.240058396,0.441446646
3615,0.24219524,0.442053496
3630,0.24697096200000002,0.438503028
3645,0.24899801,0.441248554
3660,0.24477771,0.44285925800000003
3675,0.243679346,0.4429799
3690,0.239450678,0.443159808
3705,0.240029012,0.44207574200000005
3720,0.23843501960000002,0.443063056
3735,0.23458206,0.444587088
3750,0.22588425399999998,0.447162864
3765,0.230952028,0.447781732
3780,0.231259418,0.448561816
3795,0.230170154,0.449273848
3810,0.22798509200000003,0.450784496
3825,0.232784042,0.45274606
3840,0.237607778,0.454789108
3855,0.242130944,0.457615706
3870,0.243188128,0.45912021199999997
3885,0.23521231499999998,0.46229841200000005
3900,0.23227386,0.461704276
3915,0.22814653,0.460520252
3930,0.22271414,0.4590809264
3945,0.22177267,0.45764014799999997
3960,0.222289874,0.45918968800000004
3975,0.224310994,0.461331792
3990,0.2235404732,0.4662795818
4005,0.22254791000000002,0.471001908
4020,0.226980706,0.472882848
4035,0.229122544,0.472781004
4050,0.230634206,0.474235848
4065,0.2340291306,0.475814134
4080,0.24064987200000001,0.47843087599999995
4095,0.243990652,0.479459462
4110,0.24726236000000001,0.481148902
4125,0.24509809600000002,0.480783296
4140,0.246520498,0.483597278
4155,0.252373836,0.485656812
4170,0.251699998,0.487646974
4185,0.24307740200000003,0.48732969400000004
4200,0.241087832,0.487504564
4215,0.236395728,0.48852517
4230,0.235400678,0.48956494999999994
4245,0.23390202200000001,0.49137991200000003
4260,0.23755490999999998,0.491451206
4275,0.244593508,0.492830762
4290,0.244577224,0.49415756
4305,0.237613626,0.494913142
4320,0.232809784,0.496104418
4335,0.235116738,0.500370344
4350,0.23858721,0.50084753
4365,0.2378800952,0.50130387
4380,0.23797781799999998,0.5028557339999999
4395,0.23926288880000002,0.502613724
4410,0.243052468,0.500992146
4425,0.241754892,0.501757332
4440,0.24201203599999999,0.501747634
4455,0.23304672799999998,0.5023215480000001
4470,0.22937138,0.503025016
4485,0.235831324,0.50297113
4500,0.240679034,0.50253119
4515,0.24353918400000002,0.502722244
4530,0.24532526000000002,0.5014541539999999
4545,0.23748535,0.502238876
4560,0.235402588,0.50557153
4575,0.232866656,0.50274621
4590,0.229472118,0.501503362
4605,0.22531035800000002,0.499117922
4620,0.22462404,0.499553348
4635,0.224808864,0.49723390199999995
4650,0.23043253400000002,0.49891261
4665,0.23472987,0.49920885400000004
4680,0.2307968058,0.497945188
4695,0.22691540400000001,0.498162608
4710,0.23134893599999998,0.497821094
4725,0.23488228,0.497228304
4740,0.23360250600000002,0.500117872
4755,0.23598451,0.500940186
4770,0.23489237,0.49965384
4785,0.229833362,0.50130175
4800,0.22731769,0.49991979999999997
4815,0.22572819,0.5010330199999999
4830,0.22975087800000002,0.5023973620000001
4845,0.228958628,0.50333634
4860,0.22867147599999998,0.50328939
4875,0.22931440599999997,0.504377092
4890,0.22930087,0.505121902
4905,0.23379061199999998,0.506619392
4920,0.23760886799999997,0.506059292
4935,0.242190122,0.503905146
4950,0.25505868200000004,0.503050198
4965,0.260024522,0.5003393859999999
4980,0.261482124,0.499602346
4995,0.26323407200000004,0.50063184
5010,0.258794772,0.502402154
5025,0.257343498,0.502101982
5040,0.253289906,0.5029463599999999
5055,0.25443520599999997,0.506434964
5070,0.258674762,0.50815505
5085,0.257418518,0.510407462
5100,0.263070344,0.510504064
5115,0.27134509,0.5085455759999999
5130,0.276008682,0.512310214
5145,0.275906748,0.513307642
5160,0.273174478,0.514492912
5175,0.27396383020000004,0.5139058440000001
5190,0.26915289000000003,0.512353058
5205,0.26615902599999997,0.5130169920000001
5220,0.26390674399999997,0.5132422719999999
5235,0.25600407000000003,0.5145304500000001
5250,0.248011762,0.515537346
5265,0.23919023,0.5156144659999999
5280,0.229025224,0.51535323
5295,0.22370060039999998,0.519648052
5310,0.22002992,0.521510844
5325,0.225097414,0.519187692
5340,0.22806295079999997,0.517712584
5355,0.236862192,0.517085388
5370,0.24631449400000002,0.514088056
5385,0.250270216,0.5166094840000001
5400,0.253322538,0.51936241
5415,0.252427254,0.523244856
5430,0.248753454,0.525380574
5445,0.243649036,0.527065014
5460,0.23865452999999998,0.5324046100000001
5475,0.235316954,0.534699112
5490,0.23617091599999998,0.535876706
5505,0.24201960199999997,0.534466848
5520,0.246924418,0.532375672
5535,0.24239103199999998,0.532944954
5550,0.238657942,0.534303136
5565,0.239099446,0.5342409140000001
5580,0.238554528,0.5331704700000001
5595,0.238806662,0.533451548
5610,0.245989386,0.532569062
5625,0.25577787399999996,0.53023397
5640,0.256601256,0.530712066
5655,0.2592959774,0.53326467
5670,0.26407398,0.535086492
5685,0.26901443799999997,0.535452686
5700,0.273518766,0.5345449099999999
5715,0.272159928,0.533492886
5730,0.262841264,0.53634264
5745,0.25857587,0.537236504
5760,0.257245954,0.5370051579999999
5775,0.25608677,0.539937008
5790,0.257492962,0.54209246
5805,0.257840518,0.539926728
5820,0.2597066,0.539985266
5835,0.26857331,0.54151772
5850,0.274940114,0.540456336
5865,0.274275332,0.540464208
5880,0.267951792,0.54083336
5895,0.26237494,0.54111648
5910,0.257731244,0.54030642
5925,0.254432488,0.54202968
5940,0.24547702600000001,0.54178446
5955,0.233029702,0.54063334
5970,0.22714533800000003,0.5405034
5985,0.22605110199999998,0.54079916
6000,0.22473853859999998,0.5419817
6015,0.229753516,0.54111106
6030,0.2306126522,0.53998455
6045,0.22713325999999998,0.5436696400000001
6060,0.22200457,0.54345756
6075,0.219941084,0.54326594
6090,0.222220692,0.54364104
6105,0.22814605,0.5436767
6120,0.230593838,0.54464314
6135,0.2256191986,0.5445135400000001
6150,0.225087994,0.54652992
6165,0.22281362999999998,0.5486149
6180,0.219672606,0.54432936
6195,0.22371708999999998,0.54491354
6210,0.224831364,0.5448203199999999
6225,0.229479964,0.5460792800000001
6240,0.23575266379999998,0.54592358
6255,0.238327614,0.5454844400000001
6270,0.2349970432,0.5456875
6285,0.235861736,0.5487250800000001
6300,0.23542622000000002,0.55071956
6315,0.2311683,0.5490213
6330,0.23224175,0.5490507
6345,0.229347122,0.5444405
6360,0.22815808,0.54483776
6375,0.2284601892,0.54524932
6390,0.2323927404,0.54538058
6405,0.240955882,0.54497274
6420,0.25291904,0.54536628
6435,0.257154377,0.54503792
6450,0.25144046400000003,0.544496276
6465,0.252360768,0.544113784
6480,0.24964978379999997,0.543860572
6495,0.250169974,0.5438120200000001
6510,0.247711122,0.5458145600000001
6525,0.2432151418,0.5496566399999999
6540,0.239819946,0.54860734
6555,0.240989124,0.55077962
6570,0.245514676,0.55222098
6585,0.245411866,0.55509506
6600,0.243945928,0.5570848199999999
6615,0.248634952,0.56047198
6630,0.254402036,0.56273184
6645,0.25916723,0.56343486
6660,0.260827404,0.56230136
6675,0.261077314,0.56082002
6690,0.25707902,0.562476002
6705,0.253436393,0.5628569800000001
6720,0.2474372276,0.56146196
6735,0.24543832200000001,0.559652394
6750,0.244764506,0.558342322
6765,0.251398424,0.55808543
6780,0.248037776,0.558905638
6795,0.24213158199999998,0.5553224
6810,0.236321646,0.556949
6825,0.230839092,0.55888138
6840,0.228233338,0.5587966999999999
6855,0.223632858,0.55611408
6870,0.21823899600000002,0.55521158
6885,0.2256768914,0.55744328
6900,0.23502082000000002,0.55814986
6915,0.24063744,0.55655866
6930,0.243633524,0.55559998
6945,0.25028565,0.554774
6960,0.257835166,0.5531174999999999
6975,0.264716694,0.555142
6990,0.269178232,0.556004
7005,0.27324033400000003,0.5572136
7020,0.27096463400000004,0.5575990399999999
7035,0.265643418,0.56006318
7050,0.267414648,0.5601915
7065,0.272132094,0.55973248
7080,0.282509094,0.56087238
7095,0.287776952,0.56007332
7110,0.287728628,0.56067364
7125,0.28469545,0.56227474
7140,0.274795886,0.56362248
7155,0.267603604,0.5627665199999999
7170,0.258949438,0.56104248
7185,0.249795692,0.5610638
7200,0.246658568,0.56181456
7215,0.24511490000000002,0.5607259
7230,0.24484641199999999,0.56200252
7245,0.24522289,0.5621878
7260,0.247641644,0.55980802
7275,0.24720669999999997,0.5579031799999999
7290,0.24292323,0.5581754800000001
7305,0.24341907200000001,0.5595724599999999
7320,0.24884831999999998,0.5630554
7335,0.24899116599999999,0.56469956
7350,0.24451820000000002,0.56622034
7365,0.24422233,0.56716714
7380,0.2381365666,0.56917444
7395,0.23428342000000002,0.5690145799999999
7410,0.22894144,0.56844462
7425,0.22682048200000002,0.56433088
7440,0.23557761,0.56495692
7455,0.238209022,0.56742632
7470,0.23733210400000002,0.5673254
7485,0.233978002,0.56337334
7500,0.2318171074,0.5642195600000001
7515,0.23432013999999998,0.5627973399999999
7530,0.23404561399999999,0.5623857
7545,0.23429046,0.56231614
7560,0.23496733800000003,0.56029646
7575,0.237170074,0.56027768
7590,0.239541846,0.55912146
7605,0.24169695600000002,0.55887324
7620,0.242266324,0.55882832
7635,0.246545032,0.56036938
7650,0.243105686,0.5600191999999999
7665,0.244251252,0.55760942
7680,0.24974833,0.55898028
7695,0.25113333,0.5587618599999999
7710,0.24755638600000002,0.5571923000000001
7725,0.24298266,0.55932326
7740,0.2361604998,0.5600438600000001
7755,0.23224967200000002,0.5583614
7770,0.23528918999999998,0.5580194199999999
7785,0.23615064319999998,0.55708838
7800,0.23728002799999998,0.5588911200000001
7815,0.24437632,0.55979658
7830,0.248219554,0.55989122
7845,0.243913036,0.5568044799999999
7860,0.24019745,0.5549976
7875,0.23799514800000002,0.5577375400000001
7890,0.235513078,0.55642052
7905,0.236242734,0.55358642
7920,0.236292692,0.55028632
7935,0.236157233,0.55096176
7950,0.23727469199999998,0.548258984
7965,0.230265492,0.545555612
7980,0.231782942,0.5465842399999999
7995,0.23632215599999998,0.54792626
8010,0.23612334199999999,0.54803654
8025,0.239602178,0.5457042400000001
8040,0.244464506,0.5481687439999999
8055,0.24564677,0.5504256000000001
8070,0.24278306,0.55506766
8085,0.23678470000000001,0.55515968
8100,0.22984728199999999,0.55435842
8115,0.22760848200000003,0.5521886
8130,0.228952122,0.5548795400000001
8145,0.229218224,0.5559038319999999
8160,0.231304458,0.55444814
8175,0.23605556400000002,0.55393216
8190,0.241749222,0.5561065
8205,0.245421346,0.55322778
8220,0.246549228,0.5532028
8235,0.250705628,0.55322916
8250,0.25796551,0.5542903
8265,0.257310708,0.5558464399999999
8280,0.24987642999999998,0.5533179
8295,0.24687572400000002,0.55421962
8310,0.24915452200000002,0.55348222
8325,0.248184174,0.55008426
8340,0.24439038400000002,0.55318212
8355,0.24231815,0.55458198
8370,0.23904605,0.55516076
8385,0.234126214,0.555535786
8400,0.228319626,0.553253376
8415,0.227935926,0.550579556
8430,0.226834504,0.551306576
8445,0.22745054800000003,0.552166122
8460,0.231210226,0.551696262
8475,0.2370465172,0.553293728
8490,0.236447854,0.55239688
8505,0.23610641000000002,0.55205034
8520,0.238099266,0.5547091199999999
8535,0.245285322,0.55507324
8550,0.250197136,0.5556547599999999
8565,0.25506753800000004,0.5564323999999999
8580,0.258714352,0.55665912
8595,0.25781687600000003,0.5580848
8610,0.25460293,0.5580239
8625,0.248957084,0.55591782
8640,0.24674174000000001,0.55468064
8655,0.245489626,0.55578698
8670,0.2397316066,0.553992184
8685,0.240341806,0.551804078
8700,0.245079106,0.550399958
8715,0.250123004,0.551726044
8730,0.253268082,0.550762602
8745,0.261790882,0.550210646
8760,0.26710388,0.549743774
8775,0.260158178,0.550552464
8790,0.25653449,0.55363414
8805,0.258858642,0.55385648
8820,0.265870176,0.55301228
8835,0.267313062,0.55136846
8850,0.265476274,0.5530987199999999
8865,0.261678458,0.55286762
8880,0.260646268,0.55281088
8895,0.263584314,0.553801298
8910,0.264974574,0.553432842
8925,0.266340104,0.5550922220000001
8940,0.267439348,0.553637038
8955,0.267128528,0.554038944
8970,0.268466438,0.5543871
8985,0.273430817,0.5550277
9000,0.276153346,0.5541014400000001
9015,0.27313984,0.55361854
9030,0.264089826,0.55305702
9045,0.258443366,0.55405278
9060,0.25456458600000004,0.55632536
9075,0.248816608,0.56021502
9090,0.24322037000000002,0.56119842
9105,0.23910189599999998,0.56112778
9120,0.240387272,0.5599371
9135,0.246404746,0.5621544
9150,0.25054439,0.56273414
9165,0.255483412,0.56469424
9180,0.253947272,0.5675085599999999
9195,0.256160272,0.56680088
9210,0.26083862199999996,0.56651576
9225,0.266086906,0.5662235
9240,0.270013538,0.56649242
9255,0.267430094,0.5640939079999999
9270,0.267275816,0.5633539439999999
9285,0.271915362,0.5624264680000001
9300,0.27612020000000004,0.563865794
9315,0.278228258,0.565710188
9330,0.27837861199999997,0.567978602
9345,0.273881346,0.5699856520000001
9360,0.264273626,0.569502002
9375,0.265143136,0.57025486
9390,0.266967738,0.570430272
9405,0.26621544799999997,0.5702781219999999
9420,0.2709442404,0.5703032060000001
9435,0.267724442,0.5712908139999999
9450,0.259369766,0.570486162
9465,0.256058326,0.571590944
9480,0.250891628,0.57187827
9495,0.25066265,0.572436214
9510,0.25477349,0.572537458
9525,0.26387489,0.5707423899999999
9540,0.27506009,0.569693228
9555,0.2765935,0.569776268
9570,0.269603464,0.569604162
9585,0.265561764,0.570293508
9600,0.266801296,0.5723008039999999
9615,0.26711083599999996,0.573887496
9630,0.26408984,0.573359468
9645,0.25422275,0.572400582
9660,0.244802568,0.571546248
9675,0.242605866,0.57086664
9690,0.24056927600000003,0.57308314
9705,0.24949322,0.573483054
9720,0.262569964,0.572709018
9735,0.270280386,0.571850008
9750,0.27235948400000004,0.57358334
9765,0.274481374,0.571526986
9780,0.269276042,0.571008286
9795,0.267386692,0.5712131500000001
9810,0.2649200816,0.568700882
9825,0.267683732,0.57036931
9840,0.269731168,0.572346468
9855,0.2662138488,0.57292656
9870,0.26550006400000004,0.572461542
9885,0.268109783,0.57146081
9900,0.26630925,0.573206814
9915,0.2664242,0.57433585
9930,0.270106668,0.573327532
9945,0.270818716,0.570506256
9960,0.26770164,0.567863522
9975,0.2651263766,0.569083164
9990,0.266776904,0.570909556
10005,0.27259047599999997,0.57150148
10020,0.280334266,0.568738556
10035,0.286848876,0.56935098
10050,0.291011124,0.568989958
10065,0.292912116,0.570502686
10080,0.292991758,0.570546206
10095,0.29067877,0.570973892
10110,0.28414249,0.573392484
10125,0.284099736,0.576115408
10140,0.28621951,0.575366292
10155,0.286187782,0.574712036
10170,0.2865484712,0.574092106
10185,0.28625999199999996,0.573416656
10200,0.285451468,0.57516925
10215,0.28622094,0.575131468
10230,0.28148154200000003,0.57418715
10245,0.271457198,0.573159342
10260,0.268396892,0.5720767099999999
10275,0.265990034,0.575426522
10290,0.270007644,0.57536207
10305,0.27754507,0.57252074
10320,0.285315684,0.57283922
10335,0.292304202,0.57465454
10350,0.294029296,0.57468148
10365,0.282577582,0.57542888
10380,0.27537464159999997,0.575413332
10395,0.274863342,0.5760086520000001
10410,0.282456964,0.575617148
10425,0.28565719,0.57314564
10440,0.28753053,0.574898388
10455,0.288886422,0.573872442
10470,0.28601590600000004,0.572112976
10485,0.29019450599999996,0.570884498
10500,0.28860033,0.571537626
10515,0.281325036,0.57330916
10530,0.27303921800000003,0.57273594
10545,0.268905498,0.57206355
10560,0.263613252,0.56981472
10575,0.259969916,0.572069096
10590,0.255160314,0.57381521
10605,0.250911348,0.572255692
10620,0.245909268,0.572321172
10635,0.24822379000000003,0.5726869760000001
10650,0.24246012700000003,0.572274546
10665,0.2420250252,0.568798398
10680,0.246159654,0.56751414
10695,0.24577854999999998,0.56885138
10710,0.244679608,0.5682149400000001
10725,0.24652465599999998,0.56637588
10740,0.24456046,0.56597914
10755,0.2410285778,0.56531476
10770,0.248454904,0.56216538
10785,0.254996492,0.5607338
10800,0.263945738,0.56161848
10815,0.27289185180000003,0.56146072
10830,0.2750947348,0.5631183399999999
10845,0.2774864,0.56306588
10860,0.27561368999999997,0.56218334
10875,0.26961356200000003,0.56198794
10890,0.2656491194,0.5634024
10905,0.269684376,0.5623225399999999
10920,0.27112567,0.56185334
10935,0.269508044,0.563969938
10950,0.267125498,0.5635768999999999
10965,0.26932650599999997,0.56600398
10980,0.27058905,0.5622501599999999
10995,0.269895126,0.56060376
11010,0.26718399600000003,0.56095588
11025,0.265540654,0.56205708
11040,0.26434029,0.56169912
11055,0.26162319,0.5624633
11070,0.256667882,0.56452008
11085,0.26153154,0.56383544
11100,0.271907564,0.56253886
11115,0.27203059799999996,0.5620263
11130,0.27350085,0.56262714
11145,0.274221968,0.56538878
11160,0.27190601000000003,0.56581666
11175,0.26693871,0.5654469
11190,0.26910059000000003,0.56662274
11205,0.272547671,0.5668961800000001
11220,0.277827964,0.5670841200000001
11235,0.27867560399999997,0.56710262
11250,0.274291498,0.56444304
11265,0.263638726,0.56443838
11280,0.260921986,0.56259066
11295,0.269730684,0.56437264
11310,0.27674281,0.5637140199999999
11325,0.280341968,0.56418696
11340,0.283464396,0.56199712
11355,0.28394066,0.56232928
11370,0.28789770400000003,0.5633201600000001
11385,0.296260864,0.5643569
11400,0.29399441060000003,0.56570284
11415,0.29793454799999997,0.56411034
11430,0.298312858,0.56309438
11445,0.301193488,0.56245304
11460,0.307683448,0.5605479600000001
11475,0.308464346,0.55776012
11490,0.298572206,0.5575034999999999
11505,0.2923534692,0.558565574
11520,0.28662922,0.557839734
11535,0.27972057,0.559257802
11550,0.276045378,0.558456656
11565,0.26916733,0.56048188
11580,0.26165373599999997,0.561361904
11595,0.2553840356,0.563369606
11610,0.261272774,0.5623980199999999
11625,0.261617371,0.561556986
11640,0.2625111536,0.560670604
11655,0.266881362,0.55938831
11670,0.274202912,0.559512396
11685,0.276037992,0.562600652
11700,0.2721825,0.559170394
11715,0.27313756,0.557974014
11730,0.277773096,0.5593533980000001
11745,0.279334192,0.559261512
11760,0.2818543,0.5601501799999999
11775,0.28296654,0.560209138
11790,0.281583562,0.558103752
11805,0.282892184,0.5574864500000001
11820,0.27730857600000003,0.5579667340000001
11835,0.275250286,0.558263186
11850,0.280541116,0.560754812
11865,0.284146362,0.563394242
11880,0.28553869800000004,0.563045384
11895,0.28495654000000004,0.56243705
11910,0.282953134,0.559203914
11925,0.283514036,0.5606226
11940,0.293262654,0.560616478
11955,0.30055634000000003,0.560644
11970,0.30538826199999997,0.56049002
11985,0.305592688,0.56409241


==> revision_pdf_figures/data/false_postives_newst/fp_heatmap.pdf_mean.csv <==
y,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15
10-12,1.972191,1.892850,1.783009,1.737061,1.690108,1.648285,1.597330,1.562474,1.508115,2.086408,1.961563,1.886861,1.770166,1.720729,1.645530,1.579427,1.547073,1.514167,2.022740,1.921703,1.833103,1.758660,1.706107,1.659310,1.594963,1.531720,1.953811,1.899242,1.817694,1.744756,1.681772,1.624243,1.561662,1.938305,1.885339,1.795083,1.723160,1.661661,1.612374,1.914050,1.860885,1.788503,1.722358,1.644830,1.938557,1.832986,1.770555,1.727777,1.948870,1.851617,1.807101,1.952856,1.865556,1.938624
11-14,1.880502,1.807499,1.713766,1.677953,1.599794,1.528885,1.500603,1.463320,1.417239,1.920787,1.835191,1.762917,1.681155,1.640207,1.552626,1.515341,1.473400,1.434165,1.872978,1.802240,1.711231,1.648349,1.615607,1.554587,1.493667,1.464425,1.859150,1.779684,1.707937,1.621850,1.566543,1.535908,1.482448,1.852151,1.749923,1.673117,1.628860,1.573700,1.519482,1.824882,1.722976,1.669410,1.620511,1.578363,1.833951,1.731173,1.679476,1.607038,1.836729,1.703808,1.660106,1.819040,1.746590,1.834386
11-18,1.730792,1.660095,1.585449,1.551049,1.505302,1.464214,1.395632,1.377940,1.332157,1.814981,1.716813,1.622778,1.575505,1.499576,1.486623,1.445494,1.384696,1.348854,1.749891,1.680668,1.620920,1.547872,1.483393,1.453404,1.421153,1.367793,1.715529,1.649547,1.572579,1.529075,1.470297,1.433141,1.397901,1.685482,1.634710,1.544335,1.500680,1.454591,1.427510,1.687699,1.624193,1.538940,1.519312,1.451136,1.662499,1.614107,1.557080,1.504439,1.679086,1.606693,1.578865,1.700328,1.642043,1.696769
11-20,1.698833,1.572494,1.545533,1.487592,1.451230,1.400691,1.367919,1.319425,1.294723,1.727876,1.630524,1.558097,1.513524,1.456573,1.427400,1.382543,1.326688,1.325538,1.668112,1.587317,1.536953,1.476355,1.448761,1.402933,1.364570,1.337773,1.629969,1.580985,1.503415,1.467885,1.431398,1.387996,1.343665,1.625345,1.537465,1.500458,1.467932,1.395312,1.364759,1.601443,1.549551,1.486068,1.454805,1.405681,1.617461,1.549997,1.477339,1.455728,1.612797,1.566799,1.491357,1.622586,1.563747,1.628455
11-25,1.506030,1.465988,1.397744,1.369380,1.306796,1.284083,1.253756,1.217782,1.200625,1.568216,1.479023,1.414495,1.390987,1.351192,1.305374,1.276613,1.252011,1.209720,1.535927,1.487046,1.415103,1.362103,1.318429,1.289885,1.254004,1.234276,1.477986,1.438036,1.377629,1.344860,1.305007,1.260479,1.243070,1.474401,1.412333,1.374513,1.334831,1.287634,1.270180,1.458451,1.409050,1.374728,1.324181,1.304779,1.456145,1.427772,1.371674,1.313084,1.461353,1.418662,1.382632,1.482108,1.431624,1.476602
20-35,1.138196,1.104836,1.057480,1.035760,1.019442,0.985221,0.989330,0.965159,0.941150,1.163757,1.120256,1.080626,1.047014,1.021527,1.008244,0.992357,0.964819,0.956966,1.158262,1.100626,1.070679,1.035980,1.010298,0.994941,0.982052,0.953506,1.108079,1.082792,1.045643,1.028122,1.010495,0.982600,0.977865,1.105569,1.094953,1.040983,1.022881,1.006778,0.988382,1.105979,1.067091,1.038365,1.015900,1.007600,1.099758,1.073770,1.053548,1.030265,1.113749,1.085234,1.061071,1.142153,1.100565,1.150748


==> revision_pdf_figures/data/false_postives_newst/fp_heatmap.pdf_se.csv <==
y,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15
10-12,0.020719,0.019428,0.019441,0.016686,0.013727,0.013563,0.012203,0.014029,0.013392,0.016356,0.019467,0.014810,0.017391,0.014757,0.017222,0.016077,0.013607,0.011412,0.022057,0.020702,0.017825,0.015505,0.011984,0.012647,0.012091,0.013537,0.023860,0.015280,0.016032,0.013660,0.012553,0.012594,0.009530,0.020169,0.012369,0.014038,0.013549,0.011717,0.010928,0.019853,0.014750,0.015677,0.011314,0.013939,0.018891,0.018311,0.013212,0.013137,0.014100,0.016468,0.011419,0.016505,0.014383,0.018707
11-14,0.018909,0.012905,0.013842,0.012008,0.011917,0.012500,0.011564,0.011301,0.009402,0.019316,0.016104,0.014443,0.016682,0.013609,0.012790,0.010583,0.011464,0.009255,0.020289,0.016144,0.017849,0.016297,0.009597,0.010794,0.011463,0.009887,0.017389,0.013883,0.013806,0.016772,0.012005,0.009501,0.011998,0.013144,0.014361,0.015528,0.011872,0.010704,0.011048,0.011991,0.015929,0.012182,0.012245,0.008803,0.013190,0.014097,0.013606,0.012347,0.015228,0.015166,0.015811,0.013763,0.014467,0.015799
11-18,0.017001,0.014162,0.013441,0.011680,0.009675,0.007802,0.009801,0.007981,0.009776,0.010782,0.012537,0.013109,0.011480,0.011267,0.008076,0.006472,0.009778,0.010290,0.014007,0.012664,0.011281,0.011164,0.010827,0.009400,0.007459,0.008297,0.014834,0.011798,0.012945,0.009076,0.009563,0.008963,0.008955,0.014038,0.010489,0.012323,0.010802,0.011351,0.007994,0.011408,0.009646,0.013812,0.007096,0.009616,0.014045,0.010223,0.007206,0.009389,0.012710,0.011852,0.007177,0.010781,0.008930,0.014113
11-20,0.011971,0.015238,0.010216,0.010278,0.008933,0.009697,0.008724,0.009558,0.007380,0.013682,0.014404,0.013219,0.012823,0.011216,0.007223,0.009662,0.010917,0.006179,0.011745,0.015181,0.014165,0.012254,0.010102,0.010506,0.008153,0.007814,0.013818,0.012192,0.013975,0.010641,0.007121,0.008829,0.007736,0.011307,0.011278,0.010883,0.009301,0.009874,0.009927,0.012901,0.011341,0.011760,0.009229,0.010136,0.012083,0.009421,0.012627,0.009823,0.011533,0.009741,0.011154,0.010297,0.012773,0.012528
11-25,0.016179,0.009267,0.012042,0.009834,0.009428,0.008859,0.007873,0.008411,0.006789,0.012949,0.014214,0.012050,0.008058,0.008376,0.008876,0.008817,0.005904,0.008231,0.009837,0.008452,0.009342,0.010362,0.010250,0.007970,0.009688,0.006619,0.013163,0.010952,0.011226,0.009367,0.009683,0.008651,0.007538,0.012341,0.011887,0.010463,0.009115,0.009473,0.007730,0.011265,0.011794,0.008361,0.009935,0.007375,0.011812,0.009277,0.009886,0.010769,0.012250,0.010025,0.010096,0.011386,0.009506,0.012920
20-35,0.011109,0.008951,0.008429,0.008620,0.005448,0.008436,0.004597,0.005160,0.005720,0.009995,0.010568,0.009459,0.008696,0.007437,0.005806,0.006070,0.006121,0.004744,0.006634,0.008455,0.008672,0.007654,0.007588,0.007669,0.005992,0.007303,0.012639,0.008513,0.008761,0.008126,0.006515,0.006219,0.004038,0.007915,0.005384,0.007946,0.007469,0.006582,0.004450,0.008306,0.009096,0.008967,0.007972,0.004111,0.009939,0.008292,0.008199,0.007192,0.009378,0.008132,0.007753,0.006070,0.006013,0.007772


==> revision_pdf_figures/data/false_postives_newst/fp_heatmap.pdf_stats_long.csv <==
y,x,n,mean,std,var,se
10-12,10-11,50,1.690108,0.097062,0.009421,0.013727
10-12,10-12,50,1.645530,0.121778,0.014830,0.017222
10-12,10-13,50,1.659310,0.089431,0.007998,0.012647
10-12,10-14,50,1.624243,0.089055,0.007931,0.012594
10-12,10-15,50,1.612374,0.077275,0.005971,0.010928
10-12,11-12,50,1.648285,0.095908,0.009198,0.013563
10-12,11-13,50,1.579427,0.113679,0.012923,0.016077
10-12,11-14,50,1.594963,0.085495,0.007309,0.012091
10-12,11-15,50,1.561662,0.067389,0.004541,0.009530
10-12,12-13,50,1.597330,0.086289,0.007446,0.012203
10-12,12-14,50,1.547073,0.096215,0.009257,0.013607
10-12,12-15,50,1.531720,0.095722,0.009163,0.013537
10-12,13-14,50,1.562474,0.099201,0.009841,0.014029
10-12,13-15,50,1.514167,0.080692,0.006511,0.011412
10-12,14-15,50,1.508115,0.094699,0.008968,0.013392
10-12,5-10,50,1.938305,0.142613,0.020339,0.020169
10-12,5-11,50,1.914050,0.140385,0.019708,0.019853
10-12,5-12,50,1.938557,0.133580,0.017844,0.018891
10-12,5-13,50,1.948870,0.099705,0.009941,0.014100
10-12,5-14,50,1.952856,0.116709,0.013621,0.016505
10-12,5-15,50,1.938624,0.132281,0.017498,0.018707
10-12,5-7,50,2.086408,0.115651,0.013375,0.016356
10-12,5-8,50,2.022740,0.155967,0.024326,0.022057
10-12,5-9,50,1.953811,0.168716,0.028465,0.023860
10-12,6-10,50,1.899242,0.108046,0.011674,0.015280
10-12,6-11,50,1.885339,0.087465,0.007650,0.012369
10-12,6-12,50,1.860885,0.104301,0.010879,0.014750
10-12,6-13,50,1.832986,0.129479,0.016765,0.018311
10-12,6-14,50,1.851617,0.116450,0.013561,0.016468
10-12,6-15,50,1.865556,0.101702,0.010343,0.014383
10-12,6-7,50,1.972191,0.146504,0.021464,0.020719
10-12,6-8,50,1.961563,0.137655,0.018949,0.019467
10-12,6-9,50,1.921703,0.146387,0.021429,0.020702
10-12,7-10,50,1.833103,0.126042,0.015887,0.017825
10-12,7-11,50,1.817694,0.113361,0.012851,0.016032
10-12,7-12,50,1.795083,0.099262,0.009853,0.014038
10-12,7-13,50,1.788503,0.110850,0.012288,0.015677
10-12,7-14,50,1.770555,0.093423,0.008728,0.013212
10-12,7-15,50,1.807101,0.080746,0.006520,0.011419
10-12,7-8,50,1.892850,0.137375,0.018872,0.019428
10-12,7-9,50,1.886861,0.104725,0.010967,0.014810
10-12,8-10,50,1.770166,0.122973,0.015122,0.017391
10-12,8-11,50,1.758660,0.109635,0.012020,0.015505
10-12,8-12,50,1.744756,0.096590,0.009330,0.013660
10-12,8-13,50,1.723160,0.095804,0.009178,0.013549
10-12,8-14,50,1.722358,0.080000,0.006400,0.011314
10-12,8-15,50,1.727777,0.092893,0.008629,0.013137
10-12,8-9,50,1.783009,0.137469,0.018898,0.019441
10-12,9-10,50,1.737061,0.117990,0.013922,0.016686
10-12,9-11,50,1.720729,0.104346,0.010888,0.014757
10-12,9-12,50,1.706107,0.084739,0.007181,0.011984
10-12,9-13,50,1.681772,0.088761,0.007879,0.012553
10-12,9-14,50,1.661661,0.082853,0.006865,0.011717
10-12,9-15,50,1.644830,0.098564,0.009715,0.013939
11-14,10-11,50,1.599794,0.084269,0.007101,0.011917
11-14,10-12,50,1.552626,0.090437,0.008179,0.012790
11-14,10-13,50,1.554587,0.076327,0.005826,0.010794
11-14,10-14,50,1.535908,0.067179,0.004513,0.009501
11-14,10-15,50,1.519482,0.078120,0.006103,0.011048
11-14,11-12,50,1.528885,0.088392,0.007813,0.012500
11-14,11-13,50,1.515341,0.074831,0.005600,0.010583
11-14,11-14,50,1.493667,0.081058,0.006570,0.011463
11-14,11-15,50,1.482448,0.084838,0.007197,0.011998
11-14,12-13,50,1.500603,0.081769,0.006686,0.011564
11-14,12-14,50,1.473400,0.081060,0.006571,0.011464
11-14,12-15,50,1.464425,0.069912,0.004888,0.009887
11-14,13-14,50,1.463320,0.079912,0.006386,0.011301
11-14,13-15,50,1.434165,0.065443,0.004283,0.009255
11-14,14-15,50,1.417239,0.066484,0.004420,0.009402
11-14,5-10,50,1.852151,0.092943,0.008638,0.013144
11-14,5-11,50,1.824882,0.084789,0.007189,0.011991
11-14,5-12,50,1.833951,0.093269,0.008699,0.013190
11-14,5-13,50,1.836729,0.107675,0.011594,0.015228
11-14,5-14,50,1.819040,0.097316,0.009470,0.013763
11-14,5-15,50,1.834386,0.111718,0.012481,0.015799
11-14,5-7,50,1.920787,0.136585,0.018655,0.019316
11-14,5-8,50,1.872978,0.143464,0.020582,0.020289
11-14,5-9,50,1.859150,0.122957,0.015118,0.017389
11-14,6-10,50,1.779684,0.098165,0.009636,0.013883
11-14,6-11,50,1.749923,0.101545,0.010311,0.014361
11-14,6-12,50,1.722976,0.112634,0.012686,0.015929
11-14,6-13,50,1.731173,0.099678,0.009936,0.014097
11-14,6-14,50,1.703808,0.107242,0.011501,0.015166
11-14,6-15,50,1.746590,0.102299,0.010465,0.014467
11-14,6-7,50,1.880502,0.133705,0.017877,0.018909
11-14,6-8,50,1.835191,0.113872,0.012967,0.016104
11-14,6-9,50,1.802240,0.114158,0.013032,0.016144
11-14,7-10,50,1.711231,0.126209,0.015929,0.017849
11-14,7-11,50,1.707937,0.097624,0.009530,0.013806
11-14,7-12,50,1.673117,0.109799,0.012056,0.015528
11-14,7-13,50,1.669410,0.086141,0.007420,0.012182
11-14,7-14,50,1.679476,0.096212,0.009257,0.013606
11-14,7-15,50,1.660106,0.111803,0.012500,0.015811
11-14,7-8,50,1.807499,0.091250,0.008327,0.012905
11-14,7-9,50,1.762917,0.102129,0.010430,0.014443
11-14,8-10,50,1.681155,0.117956,0.013914,0.016682
11-14,8-11,50,1.648349,0.115238,0.013280,0.016297
11-14,8-12,50,1.621850,0.118595,0.014065,0.016772
11-14,8-13,50,1.628860,0.083950,0.007048,0.011872
11-14,8-14,50,1.620511,0.086584,0.007497,0.012245
11-14,8-15,50,1.607038,0.087303,0.007622,0.012347
11-14,8-9,50,1.713766,0.097876,0.009580,0.013842
11-14,9-10,50,1.677953,0.084910,0.007210,0.012008
11-14,9-11,50,1.640207,0.096233,0.009261,0.013609
11-14,9-12,50,1.615607,0.067863,0.004605,0.009597
11-14,9-13,50,1.566543,0.084887,0.007206,0.012005
11-14,9-14,50,1.573700,0.075688,0.005729,0.010704
11-14,9-15,50,1.578363,0.062248,0.003875,0.008803
11-18,10-11,50,1.505302,0.068413,0.004680,0.009675
11-18,10-12,50,1.486623,0.057109,0.003261,0.008076
11-18,10-13,50,1.453404,0.066471,0.004418,0.009400
11-18,10-14,50,1.433141,0.063378,0.004017,0.008963
11-18,10-15,50,1.427510,0.056523,0.003195,0.007994
11-18,11-12,50,1.464214,0.055168,0.003044,0.007802
11-18,11-13,50,1.445494,0.045762,0.002094,0.006472
11-18,11-14,50,1.421153,0.052745,0.002782,0.007459
11-18,11-15,50,1.397901,0.063322,0.004010,0.008955
11-18,12-13,50,1.395632,0.069301,0.004803,0.009801
11-18,12-14,50,1.384696,0.069138,0.004780,0.009778
11-18,12-15,50,1.367793,0.058670,0.003442,0.008297
11-18,13-14,50,1.377940,0.056432,0.003185,0.007981
11-18,13-15,50,1.348854,0.072763,0.005294,0.010290
11-18,14-15,50,1.332157,0.069127,0.004779,0.009776
11-18,5-10,50,1.685482,0.099265,0.009854,0.014038
11-18,5-11,50,1.687699,0.080667,0.006507,0.011408
11-18,5-12,50,1.662499,0.099311,0.009863,0.014045
11-18,5-13,50,1.679086,0.089874,0.008077,0.012710
11-18,5-14,50,1.700328,0.076234,0.005812,0.010781
11-18,5-15,50,1.696769,0.099791,0.009958,0.014113
11-18,5-7,50,1.814981,0.076238,0.005812,0.010782
11-18,5-8,50,1.749891,0.099048,0.009810,0.014007
11-18,5-9,50,1.715529,0.104892,0.011002,0.014834
11-18,6-10,50,1.649547,0.083427,0.006960,0.011798
11-18,6-11,50,1.634710,0.074169,0.005501,0.010489
11-18,6-12,50,1.624193,0.068209,0.004652,0.009646
11-18,6-13,50,1.614107,0.072290,0.005226,0.010223
11-18,6-14,50,1.606693,0.083807,0.007024,0.011852
11-18,6-15,50,1.642043,0.063146,0.003987,0.008930
11-18,6-7,50,1.730792,0.120217,0.014452,0.017001
11-18,6-8,50,1.716813,0.088653,0.007859,0.012537
11-18,6-9,50,1.680668,0.089546,0.008019,0.012664
11-18,7-10,50,1.620920,0.079768,0.006363,0.011281
11-18,7-11,50,1.572579,0.091532,0.008378,0.012945
11-18,7-12,50,1.544335,0.087134,0.007592,0.012323
11-18,7-13,50,1.538940,0.097669,0.009539,0.013812
11-18,7-14,50,1.557080,0.050957,0.002597,0.007206
11-18,7-15,50,1.578865,0.050748,0.002575,0.007177
11-18,7-8,50,1.660095,0.100140,0.010028,0.014162
11-18,7-9,50,1.622778,0.092693,0.008592,0.013109
11-18,8-10,50,1.575505,0.081176,0.006590,0.011480
11-18,8-11,50,1.547872,0.078942,0.006232,0.011164
11-18,8-12,50,1.529075,0.064177,0.004119,0.009076
11-18,8-13,50,1.500680,0.076380,0.005834,0.010802
11-18,8-14,50,1.519312,0.050177,0.002518,0.007096
11-18,8-15,50,1.504439,0.066391,0.004408,0.009389
11-18,8-9,50,1.585449,0.095044,0.009033,0.013441
11-18,9-10,50,1.551049,0.082593,0.006822,0.011680
11-18,9-11,50,1.499576,0.079670,0.006347,0.011267
11-18,9-12,50,1.483393,0.076556,0.005861,0.010827
11-18,9-13,50,1.470297,0.067624,0.004573,0.009563
11-18,9-14,50,1.454591,0.080265,0.006442,0.011351
11-18,9-15,50,1.451136,0.067998,0.004624,0.009616
11-20,10-11,50,1.451230,0.063166,0.003990,0.008933
11-20,10-12,50,1.427400,0.051076,0.002609,0.007223
11-20,10-13,50,1.402933,0.074291,0.005519,0.010506
11-20,10-14,50,1.387996,0.062431,0.003898,0.008829
11-20,10-15,50,1.364759,0.070194,0.004927,0.009927
11-20,11-12,50,1.400691,0.068566,0.004701,0.009697
11-20,11-13,50,1.382543,0.068323,0.004668,0.009662
11-20,11-14,50,1.364570,0.057648,0.003323,0.008153
11-20,11-15,50,1.343665,0.054703,0.002992,0.007736
11-20,12-13,50,1.367919,0.061686,0.003805,0.008724
11-20,12-14,50,1.326688,0.077196,0.005959,0.010917
11-20,12-15,50,1.337773,0.055255,0.003053,0.007814
11-20,13-14,50,1.319425,0.067584,0.004568,0.009558
11-20,13-15,50,1.325538,0.043690,0.001909,0.006179
11-20,14-15,50,1.294723,0.052181,0.002723,0.007380
11-20,5-10,50,1.625345,0.079954,0.006393,0.011307
11-20,5-11,50,1.601443,0.091227,0.008322,0.012901
11-20,5-12,50,1.617461,0.085442,0.007300,0.012083
11-20,5-13,50,1.612797,0.081551,0.006651,0.011533
11-20,5-14,50,1.622586,0.072813,0.005302,0.010297
11-20,5-15,50,1.628455,0.088584,0.007847,0.012528
11-20,5-7,50,1.727876,0.096745,0.009360,0.013682
11-20,5-8,50,1.668112,0.083048,0.006897,0.011745
11-20,5-9,50,1.629969,0.097705,0.009546,0.013818
11-20,6-10,50,1.580985,0.086212,0.007433,0.012192
11-20,6-11,50,1.537465,0.079744,0.006359,0.011278
11-20,6-12,50,1.549551,0.080191,0.006431,0.011341
11-20,6-13,50,1.549997,0.066616,0.004438,0.009421
11-20,6-14,50,1.566799,0.068880,0.004744,0.009741
11-20,6-15,50,1.563747,0.090322,0.008158,0.012773
11-20,6-7,50,1.698833,0.084648,0.007165,0.011971
11-20,6-8,50,1.630524,0.101851,0.010374,0.014404
11-20,6-9,50,1.587317,0.107346,0.011523,0.015181
11-20,7-10,50,1.536953,0.100160,0.010032,0.014165
11-20,7-11,50,1.503415,0.098819,0.009765,0.013975
11-20,7-12,50,1.500458,0.076954,0.005922,0.010883
11-20,7-13,50,1.486068,0.083154,0.006915,0.011760
11-20,7-14,50,1.477339,0.089284,0.007972,0.012627
11-20,7-15,50,1.491357,0.078874,0.006221,0.011154
11-20,7-8,50,1.572494,0.107747,0.011609,0.015238
11-20,7-9,50,1.558097,0.093475,0.008738,0.013219
11-20,8-10,50,1.513524,0.090675,0.008222,0.012823
11-20,8-11,50,1.476355,0.086648,0.007508,0.012254
11-20,8-12,50,1.467885,0.075243,0.005661,0.010641
11-20,8-13,50,1.467932,0.065770,0.004326,0.009301
11-20,8-14,50,1.454805,0.065260,0.004259,0.009229
11-20,8-15,50,1.455728,0.069457,0.004824,0.009823
11-20,8-9,50,1.545533,0.072239,0.005218,0.010216
11-20,9-10,50,1.487592,0.072678,0.005282,0.010278
11-20,9-11,50,1.456573,0.079310,0.006290,0.011216
11-20,9-12,50,1.448761,0.071434,0.005103,0.010102
11-20,9-13,50,1.431398,0.050352,0.002535,0.007121
11-20,9-14,50,1.395312,0.069818,0.004875,0.009874
11-20,9-15,50,1.405681,0.071669,0.005136,0.010136
11-25,10-11,50,1.306796,0.066668,0.004445,0.009428
11-25,10-12,50,1.305374,0.062766,0.003940,0.008876
11-25,10-13,50,1.289885,0.056358,0.003176,0.007970
11-25,10-14,50,1.260479,0.061172,0.003742,0.008651
11-25,10-15,50,1.270180,0.054657,0.002987,0.007730
11-25,11-12,50,1.284083,0.062644,0.003924,0.008859
11-25,11-13,50,1.276613,0.062348,0.003887,0.008817
11-25,11-14,50,1.254004,0.068506,0.004693,0.009688
11-25,11-15,50,1.243070,0.053300,0.002841,0.007538
11-25,12-13,50,1.253756,0.055668,0.003099,0.007873
11-25,12-14,50,1.252011,0.041748,0.001743,0.005904
11-25,12-15,50,1.234276,0.046804,0.002191,0.006619
11-25,13-14,50,1.217782,0.059471,0.003537,0.008411
11-25,13-15,50,1.209720,0.058199,0.003387,0.008231
11-25,14-15,50,1.200625,0.048005,0.002304,0.006789
11-25,5-10,50,1.474401,0.087265,0.007615,0.012341
11-25,5-11,50,1.458451,0.079659,0.006346,0.011265
11-25,5-12,50,1.456145,0.083521,0.006976,0.011812
11-25,5-13,50,1.461353,0.086618,0.007503,0.012250
11-25,5-14,50,1.482108,0.080510,0.006482,0.011386
11-25,5-15,50,1.476602,0.091360,0.008347,0.012920
11-25,5-7,50,1.568216,0.091563,0.008384,0.012949
11-25,5-8,50,1.535927,0.069559,0.004838,0.009837
11-25,5-9,50,1.477986,0.093073,0.008663,0.013163
11-25,6-10,50,1.438036,0.077443,0.005997,0.010952
11-25,6-11,50,1.412333,0.084056,0.007065,0.011887
11-25,6-12,50,1.409050,0.083397,0.006955,0.011794
11-25,6-13,50,1.427772,0.065598,0.004303,0.009277
11-25,6-14,50,1.418662,0.070887,0.005025,0.010025
11-25,6-15,50,1.431624,0.067218,0.004518,0.009506
11-25,6-7,50,1.506030,0.114404,0.013088,0.016179
11-25,6-8,50,1.479023,0.100509,0.010102,0.014214
11-25,6-9,50,1.487046,0.059762,0.003571,0.008452
11-25,7-10,50,1.415103,0.066058,0.004364,0.009342
11-25,7-11,50,1.377629,0.079379,0.006301,0.011226
11-25,7-12,50,1.374513,0.073985,0.005474,0.010463
11-25,7-13,50,1.374728,0.059124,0.003496,0.008361
11-25,7-14,50,1.371674,0.069902,0.004886,0.009886
11-25,7-15,50,1.382632,0.071393,0.005097,0.010096
11-25,7-8,50,1.465988,0.065527,0.004294,0.009267
11-25,7-9,50,1.414495,0.085203,0.007260,0.012050
11-25,8-10,50,1.390987,0.056980,0.003247,0.008058
11-25,8-11,50,1.362103,0.073269,0.005368,0.010362
11-25,8-12,50,1.344860,0.066237,0.004387,0.009367
11-25,8-13,50,1.334831,0.064452,0.004154,0.009115
11-25,8-14,50,1.324181,0.070250,0.004935,0.009935
11-25,8-15,50,1.313084,0.076145,0.005798,0.010769
11-25,8-9,50,1.397744,0.085150,0.007250,0.012042
11-25,9-10,50,1.369380,0.069536,0.004835,0.009834
11-25,9-11,50,1.351192,0.059229,0.003508,0.008376
11-25,9-12,50,1.318429,0.072479,0.005253,0.010250
11-25,9-13,50,1.305007,0.068467,0.004688,0.009683
11-25,9-14,50,1.287634,0.066984,0.004487,0.009473
11-25,9-15,50,1.304779,0.052146,0.002719,0.007375
20-35,10-11,50,1.019442,0.038520,0.001484,0.005448
20-35,10-12,50,1.008244,0.041056,0.001686,0.005806
20-35,10-13,50,0.994941,0.054225,0.002940,0.007669
20-35,10-14,50,0.982600,0.043974,0.001934,0.006219
20-35,10-15,50,0.988382,0.031463,0.000990,0.004450
20-35,11-12,50,0.985221,0.059654,0.003559,0.008436
20-35,11-13,50,0.992357,0.042921,0.001842,0.006070
20-35,11-14,50,0.982052,0.042367,0.001795,0.005992
20-35,11-15,50,0.977865,0.028555,0.000815,0.004038
20-35,12-13,50,0.989330,0.032502,0.001056,0.004597
20-35,12-14,50,0.964819,0.043281,0.001873,0.006121
20-35,12-15,50,0.953506,0.051639,0.002667,0.007303
20-35,13-14,50,0.965159,0.036490,0.001332,0.005160
20-35,13-15,50,0.956966,0.033549,0.001126,0.004744
20-35,14-15,50,0.941150,0.040447,0.001636,0.005720
20-35,5-10,50,1.105569,0.055970,0.003133,0.007915
20-35,5-11,50,1.105979,0.058730,0.003449,0.008306
20-35,5-12,50,1.099758,0.070277,0.004939,0.009939
20-35,5-13,50,1.113749,0.066309,0.004397,0.009378
20-35,5-14,50,1.142153,0.042918,0.001842,0.006070
20-35,5-15,50,1.150748,0.054956,0.003020,0.007772
20-35,5-7,50,1.163757,0.070674,0.004995,0.009995
20-35,5-8,50,1.158262,0.046906,0.002200,0.006634
20-35,5-9,50,1.108079,0.089373,0.007988,0.012639
20-35,6-10,50,1.082792,0.060194,0.003623,0.008513
20-35,6-11,50,1.094953,0.038073,0.001450,0.005384
20-35,6-12,50,1.067091,0.064319,0.004137,0.009096
20-35,6-13,50,1.073770,0.058634,0.003438,0.008292
20-35,6-14,50,1.085234,0.057502,0.003307,0.008132
20-35,6-15,50,1.100565,0.042521,0.001808,0.006013
20-35,6-7,50,1.138196,0.078551,0.006170,0.011109
20-35,6-8,50,1.120256,0.074728,0.005584,0.010568
20-35,6-9,50,1.100626,0.059787,0.003574,0.008455
20-35,7-10,50,1.070679,0.061324,0.003761,0.008672
20-35,7-11,50,1.045643,0.061952,0.003838,0.008761
20-35,7-12,50,1.040983,0.056188,0.003157,0.007946
20-35,7-13,50,1.038365,0.063404,0.004020,0.008967
20-35,7-14,50,1.053548,0.057976,0.003361,0.008199
20-35,7-15,50,1.061071,0.054822,0.003005,0.007753
20-35,7-8,50,1.104836,0.063290,0.004006,0.008951
20-35,7-9,50,1.080626,0.066888,0.004474,0.009459
20-35,8-10,50,1.047014,0.061492,0.003781,0.008696
20-35,8-11,50,1.035980,0.054121,0.002929,0.007654
20-35,8-12,50,1.028122,0.057461,0.003302,0.008126
20-35,8-13,50,1.022881,0.052812,0.002789,0.007469
20-35,8-14,50,1.015900,0.056373,0.003178,0.007972
20-35,8-15,50,1.030265,0.050853,0.002586,0.007192
20-35,8-9,50,1.057480,0.059604,0.003553,0.008429
20-35,9-10,50,1.035760,0.060953,0.003715,0.008620
20-35,9-11,50,1.021527,0.052589,0.002766,0.007437
20-35,9-12,50,1.010298,0.053658,0.002879,0.007588
20-35,9-13,50,1.010495,0.046070,0.002122,0.006515
20-35,9-14,50,1.006778,0.046540,0.002166,0.006582
20-35,9-15,50,1.007600,0.029072,0.000845,0.004111


==> revision_pdf_figures/data/false_postives_newst/fp_heatmap.pdf_stats_wide.csv <==
,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,mean,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,std,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,var,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,se,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n,n
x,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15
y,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
10-12,1.972191,1.892850,1.783009,1.737061,1.690108,1.648285,1.597330,1.562474,1.508115,2.086408,1.961563,1.886861,1.770166,1.720729,1.645530,1.579427,1.547073,1.514167,2.022740,1.921703,1.833103,1.758660,1.706107,1.659310,1.594963,1.531720,1.953811,1.899242,1.817694,1.744756,1.681772,1.624243,1.561662,1.938305,1.885339,1.795083,1.723160,1.661661,1.612374,1.914050,1.860885,1.788503,1.722358,1.644830,1.938557,1.832986,1.770555,1.727777,1.948870,1.851617,1.807101,1.952856,1.865556,1.938624,0.146504,0.137375,0.137469,0.117990,0.097062,0.095908,0.086289,0.099201,0.094699,0.115651,0.137655,0.104725,0.122973,0.104346,0.121778,0.113679,0.096215,0.080692,0.155967,0.146387,0.126042,0.109635,0.084739,0.089431,0.085495,0.095722,0.168716,0.108046,0.113361,0.096590,0.088761,0.089055,0.067389,0.142613,0.087465,0.099262,0.095804,0.082853,0.077275,0.140385,0.104301,0.110850,0.080000,0.098564,0.133580,0.129479,0.093423,0.092893,0.099705,0.116450,0.080746,0.116709,0.101702,0.132281,0.021464,0.018872,0.018898,0.013922,0.009421,0.009198,0.007446,0.009841,0.008968,0.013375,0.018949,0.010967,0.015122,0.010888,0.014830,0.012923,0.009257,0.006511,0.024326,0.021429,0.015887,0.012020,0.007181,0.007998,0.007309,0.009163,0.028465,0.011674,0.012851,0.009330,0.007879,0.007931,0.004541,0.020339,0.007650,0.009853,0.009178,0.006865,0.005971,0.019708,0.010879,0.012288,0.006400,0.009715,0.017844,0.016765,0.008728,0.008629,0.009941,0.013561,0.006520,0.013621,0.010343,0.017498,0.020719,0.019428,0.019441,0.016686,0.013727,0.013563,0.012203,0.014029,0.013392,0.016356,0.019467,0.014810,0.017391,0.014757,0.017222,0.016077,0.013607,0.011412,0.022057,0.020702,0.017825,0.015505,0.011984,0.012647,0.012091,0.013537,0.023860,0.015280,0.016032,0.013660,0.012553,0.012594,0.009530,0.020169,0.012369,0.014038,0.013549,0.011717,0.010928,0.019853,0.014750,0.015677,0.011314,0.013939,0.018891,0.018311,0.013212,0.013137,0.014100,0.016468,0.011419,0.016505,0.014383,0.018707,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50
11-14,1.880502,1.807499,1.713766,1.677953,1.599794,1.528885,1.500603,1.463320,1.417239,1.920787,1.835191,1.762917,1.681155,1.640207,1.552626,1.515341,1.473400,1.434165,1.872978,1.802240,1.711231,1.648349,1.615607,1.554587,1.493667,1.464425,1.859150,1.779684,1.707937,1.621850,1.566543,1.535908,1.482448,1.852151,1.749923,1.673117,1.628860,1.573700,1.519482,1.824882,1.722976,1.669410,1.620511,1.578363,1.833951,1.731173,1.679476,1.607038,1.836729,1.703808,1.660106,1.819040,1.746590,1.834386,0.133705,0.091250,0.097876,0.084910,0.084269,0.088392,0.081769,0.079912,0.066484,0.136585,0.113872,0.102129,0.117956,0.096233,0.090437,0.074831,0.081060,0.065443,0.143464,0.114158,0.126209,0.115238,0.067863,0.076327,0.081058,0.069912,0.122957,0.098165,0.097624,0.118595,0.084887,0.067179,0.084838,0.092943,0.101545,0.109799,0.083950,0.075688,0.078120,0.084789,0.112634,0.086141,0.086584,0.062248,0.093269,0.099678,0.096212,0.087303,0.107675,0.107242,0.111803,0.097316,0.102299,0.111718,0.017877,0.008327,0.009580,0.007210,0.007101,0.007813,0.006686,0.006386,0.004420,0.018655,0.012967,0.010430,0.013914,0.009261,0.008179,0.005600,0.006571,0.004283,0.020582,0.013032,0.015929,0.013280,0.004605,0.005826,0.006570,0.004888,0.015118,0.009636,0.009530,0.014065,0.007206,0.004513,0.007197,0.008638,0.010311,0.012056,0.007048,0.005729,0.006103,0.007189,0.012686,0.007420,0.007497,0.003875,0.008699,0.009936,0.009257,0.007622,0.011594,0.011501,0.012500,0.009470,0.010465,0.012481,0.018909,0.012905,0.013842,0.012008,0.011917,0.012500,0.011564,0.011301,0.009402,0.019316,0.016104,0.014443,0.016682,0.013609,0.012790,0.010583,0.011464,0.009255,0.020289,0.016144,0.017849,0.016297,0.009597,0.010794,0.011463,0.009887,0.017389,0.013883,0.013806,0.016772,0.012005,0.009501,0.011998,0.013144,0.014361,0.015528,0.011872,0.010704,0.011048,0.011991,0.015929,0.012182,0.012245,0.008803,0.013190,0.014097,0.013606,0.012347,0.015228,0.015166,0.015811,0.013763,0.014467,0.015799,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50
11-18,1.730792,1.660095,1.585449,1.551049,1.505302,1.464214,1.395632,1.377940,1.332157,1.814981,1.716813,1.622778,1.575505,1.499576,1.486623,1.445494,1.384696,1.348854,1.749891,1.680668,1.620920,1.547872,1.483393,1.453404,1.421153,1.367793,1.715529,1.649547,1.572579,1.529075,1.470297,1.433141,1.397901,1.685482,1.634710,1.544335,1.500680,1.454591,1.427510,1.687699,1.624193,1.538940,1.519312,1.451136,1.662499,1.614107,1.557080,1.504439,1.679086,1.606693,1.578865,1.700328,1.642043,1.696769,0.120217,0.100140,0.095044,0.082593,0.068413,0.055168,0.069301,0.056432,0.069127,0.076238,0.088653,0.092693,0.081176,0.079670,0.057109,0.045762,0.069138,0.072763,0.099048,0.089546,0.079768,0.078942,0.076556,0.066471,0.052745,0.058670,0.104892,0.083427,0.091532,0.064177,0.067624,0.063378,0.063322,0.099265,0.074169,0.087134,0.076380,0.080265,0.056523,0.080667,0.068209,0.097669,0.050177,0.067998,0.099311,0.072290,0.050957,0.066391,0.089874,0.083807,0.050748,0.076234,0.063146,0.099791,0.014452,0.010028,0.009033,0.006822,0.004680,0.003044,0.004803,0.003185,0.004779,0.005812,0.007859,0.008592,0.006590,0.006347,0.003261,0.002094,0.004780,0.005294,0.009810,0.008019,0.006363,0.006232,0.005861,0.004418,0.002782,0.003442,0.011002,0.006960,0.008378,0.004119,0.004573,0.004017,0.004010,0.009854,0.005501,0.007592,0.005834,0.006442,0.003195,0.006507,0.004652,0.009539,0.002518,0.004624,0.009863,0.005226,0.002597,0.004408,0.008077,0.007024,0.002575,0.005812,0.003987,0.009958,0.017001,0.014162,0.013441,0.011680,0.009675,0.007802,0.009801,0.007981,0.009776,0.010782,0.012537,0.013109,0.011480,0.011267,0.008076,0.006472,0.009778,0.010290,0.014007,0.012664,0.011281,0.011164,0.010827,0.009400,0.007459,0.008297,0.014834,0.011798,0.012945,0.009076,0.009563,0.008963,0.008955,0.014038,0.010489,0.012323,0.010802,0.011351,0.007994,0.011408,0.009646,0.013812,0.007096,0.009616,0.014045,0.010223,0.007206,0.009389,0.012710,0.011852,0.007177,0.010781,0.008930,0.014113,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50
11-20,1.698833,1.572494,1.545533,1.487592,1.451230,1.400691,1.367919,1.319425,1.294723,1.727876,1.630524,1.558097,1.513524,1.456573,1.427400,1.382543,1.326688,1.325538,1.668112,1.587317,1.536953,1.476355,1.448761,1.402933,1.364570,1.337773,1.629969,1.580985,1.503415,1.467885,1.431398,1.387996,1.343665,1.625345,1.537465,1.500458,1.467932,1.395312,1.364759,1.601443,1.549551,1.486068,1.454805,1.405681,1.617461,1.549997,1.477339,1.455728,1.612797,1.566799,1.491357,1.622586,1.563747,1.628455,0.084648,0.107747,0.072239,0.072678,0.063166,0.068566,0.061686,0.067584,0.052181,0.096745,0.101851,0.093475,0.090675,0.079310,0.051076,0.068323,0.077196,0.043690,0.083048,0.107346,0.100160,0.086648,0.071434,0.074291,0.057648,0.055255,0.097705,0.086212,0.098819,0.075243,0.050352,0.062431,0.054703,0.079954,0.079744,0.076954,0.065770,0.069818,0.070194,0.091227,0.080191,0.083154,0.065260,0.071669,0.085442,0.066616,0.089284,0.069457,0.081551,0.068880,0.078874,0.072813,0.090322,0.088584,0.007165,0.011609,0.005218,0.005282,0.003990,0.004701,0.003805,0.004568,0.002723,0.009360,0.010374,0.008738,0.008222,0.006290,0.002609,0.004668,0.005959,0.001909,0.006897,0.011523,0.010032,0.007508,0.005103,0.005519,0.003323,0.003053,0.009546,0.007433,0.009765,0.005661,0.002535,0.003898,0.002992,0.006393,0.006359,0.005922,0.004326,0.004875,0.004927,0.008322,0.006431,0.006915,0.004259,0.005136,0.007300,0.004438,0.007972,0.004824,0.006651,0.004744,0.006221,0.005302,0.008158,0.007847,0.011971,0.015238,0.010216,0.010278,0.008933,0.009697,0.008724,0.009558,0.007380,0.013682,0.014404,0.013219,0.012823,0.011216,0.007223,0.009662,0.010917,0.006179,0.011745,0.015181,0.014165,0.012254,0.010102,0.010506,0.008153,0.007814,0.013818,0.012192,0.013975,0.010641,0.007121,0.008829,0.007736,0.011307,0.011278,0.010883,0.009301,0.009874,0.009927,0.012901,0.011341,0.011760,0.009229,0.010136,0.012083,0.009421,0.012627,0.009823,0.011533,0.009741,0.011154,0.010297,0.012773,0.012528,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50
11-25,1.506030,1.465988,1.397744,1.369380,1.306796,1.284083,1.253756,1.217782,1.200625,1.568216,1.479023,1.414495,1.390987,1.351192,1.305374,1.276613,1.252011,1.209720,1.535927,1.487046,1.415103,1.362103,1.318429,1.289885,1.254004,1.234276,1.477986,1.438036,1.377629,1.344860,1.305007,1.260479,1.243070,1.474401,1.412333,1.374513,1.334831,1.287634,1.270180,1.458451,1.409050,1.374728,1.324181,1.304779,1.456145,1.427772,1.371674,1.313084,1.461353,1.418662,1.382632,1.482108,1.431624,1.476602,0.114404,0.065527,0.085150,0.069536,0.066668,0.062644,0.055668,0.059471,0.048005,0.091563,0.100509,0.085203,0.056980,0.059229,0.062766,0.062348,0.041748,0.058199,0.069559,0.059762,0.066058,0.073269,0.072479,0.056358,0.068506,0.046804,0.093073,0.077443,0.079379,0.066237,0.068467,0.061172,0.053300,0.087265,0.084056,0.073985,0.064452,0.066984,0.054657,0.079659,0.083397,0.059124,0.070250,0.052146,0.083521,0.065598,0.069902,0.076145,0.086618,0.070887,0.071393,0.080510,0.067218,0.091360,0.013088,0.004294,0.007250,0.004835,0.004445,0.003924,0.003099,0.003537,0.002304,0.008384,0.010102,0.007260,0.003247,0.003508,0.003940,0.003887,0.001743,0.003387,0.004838,0.003571,0.004364,0.005368,0.005253,0.003176,0.004693,0.002191,0.008663,0.005997,0.006301,0.004387,0.004688,0.003742,0.002841,0.007615,0.007065,0.005474,0.004154,0.004487,0.002987,0.006346,0.006955,0.003496,0.004935,0.002719,0.006976,0.004303,0.004886,0.005798,0.007503,0.005025,0.005097,0.006482,0.004518,0.008347,0.016179,0.009267,0.012042,0.009834,0.009428,0.008859,0.007873,0.008411,0.006789,0.012949,0.014214,0.012050,0.008058,0.008376,0.008876,0.008817,0.005904,0.008231,0.009837,0.008452,0.009342,0.010362,0.010250,0.007970,0.009688,0.006619,0.013163,0.010952,0.011226,0.009367,0.009683,0.008651,0.007538,0.012341,0.011887,0.010463,0.009115,0.009473,0.007730,0.011265,0.011794,0.008361,0.009935,0.007375,0.011812,0.009277,0.009886,0.010769,0.012250,0.010025,0.010096,0.011386,0.009506,0.012920,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50
20-35,1.138196,1.104836,1.057480,1.035760,1.019442,0.985221,0.989330,0.965159,0.941150,1.163757,1.120256,1.080626,1.047014,1.021527,1.008244,0.992357,0.964819,0.956966,1.158262,1.100626,1.070679,1.035980,1.010298,0.994941,0.982052,0.953506,1.108079,1.082792,1.045643,1.028122,1.010495,0.982600,0.977865,1.105569,1.094953,1.040983,1.022881,1.006778,0.988382,1.105979,1.067091,1.038365,1.015900,1.007600,1.099758,1.073770,1.053548,1.030265,1.113749,1.085234,1.061071,1.142153,1.100565,1.150748,0.078551,0.063290,0.059604,0.060953,0.038520,0.059654,0.032502,0.036490,0.040447,0.070674,0.074728,0.066888,0.061492,0.052589,0.041056,0.042921,0.043281,0.033549,0.046906,0.059787,0.061324,0.054121,0.053658,0.054225,0.042367,0.051639,0.089373,0.060194,0.061952,0.057461,0.046070,0.043974,0.028555,0.055970,0.038073,0.056188,0.052812,0.046540,0.031463,0.058730,0.064319,0.063404,0.056373,0.029072,0.070277,0.058634,0.057976,0.050853,0.066309,0.057502,0.054822,0.042918,0.042521,0.054956,0.006170,0.004006,0.003553,0.003715,0.001484,0.003559,0.001056,0.001332,0.001636,0.004995,0.005584,0.004474,0.003781,0.002766,0.001686,0.001842,0.001873,0.001126,0.002200,0.003574,0.003761,0.002929,0.002879,0.002940,0.001795,0.002667,0.007988,0.003623,0.003838,0.003302,0.002122,0.001934,0.000815,0.003133,0.001450,0.003157,0.002789,0.002166,0.000990,0.003449,0.004137,0.004020,0.003178,0.000845,0.004939,0.003438,0.003361,0.002586,0.004397,0.003307,0.003005,0.001842,0.001808,0.003020,0.011109,0.008951,0.008429,0.008620,0.005448,0.008436,0.004597,0.005160,0.005720,0.009995,0.010568,0.009459,0.008696,0.007437,0.005806,0.006070,0.006121,0.004744,0.006634,0.008455,0.008672,0.007654,0.007588,0.007669,0.005992,0.007303,0.012639,0.008513,0.008761,0.008126,0.006515,0.006219,0.004038,0.007915,0.005384,0.007946,0.007469,0.006582,0.004450,0.008306,0.009096,0.008967,0.007972,0.004111,0.009939,0.008292,0.008199,0.007192,0.009378,0.008132,0.007753,0.006070,0.006013,0.007772,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50,50


==> revision_pdf_figures/data/false_postives_newst/fp_heatmap.pdf_std.csv <==
y,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15
10-12,0.146504,0.137375,0.137469,0.117990,0.097062,0.095908,0.086289,0.099201,0.094699,0.115651,0.137655,0.104725,0.122973,0.104346,0.121778,0.113679,0.096215,0.080692,0.155967,0.146387,0.126042,0.109635,0.084739,0.089431,0.085495,0.095722,0.168716,0.108046,0.113361,0.096590,0.088761,0.089055,0.067389,0.142613,0.087465,0.099262,0.095804,0.082853,0.077275,0.140385,0.104301,0.110850,0.080000,0.098564,0.133580,0.129479,0.093423,0.092893,0.099705,0.116450,0.080746,0.116709,0.101702,0.132281
11-14,0.133705,0.091250,0.097876,0.084910,0.084269,0.088392,0.081769,0.079912,0.066484,0.136585,0.113872,0.102129,0.117956,0.096233,0.090437,0.074831,0.081060,0.065443,0.143464,0.114158,0.126209,0.115238,0.067863,0.076327,0.081058,0.069912,0.122957,0.098165,0.097624,0.118595,0.084887,0.067179,0.084838,0.092943,0.101545,0.109799,0.083950,0.075688,0.078120,0.084789,0.112634,0.086141,0.086584,0.062248,0.093269,0.099678,0.096212,0.087303,0.107675,0.107242,0.111803,0.097316,0.102299,0.111718
11-18,0.120217,0.100140,0.095044,0.082593,0.068413,0.055168,0.069301,0.056432,0.069127,0.076238,0.088653,0.092693,0.081176,0.079670,0.057109,0.045762,0.069138,0.072763,0.099048,0.089546,0.079768,0.078942,0.076556,0.066471,0.052745,0.058670,0.104892,0.083427,0.091532,0.064177,0.067624,0.063378,0.063322,0.099265,0.074169,0.087134,0.076380,0.080265,0.056523,0.080667,0.068209,0.097669,0.050177,0.067998,0.099311,0.072290,0.050957,0.066391,0.089874,0.083807,0.050748,0.076234,0.063146,0.099791
11-20,0.084648,0.107747,0.072239,0.072678,0.063166,0.068566,0.061686,0.067584,0.052181,0.096745,0.101851,0.093475,0.090675,0.079310,0.051076,0.068323,0.077196,0.043690,0.083048,0.107346,0.100160,0.086648,0.071434,0.074291,0.057648,0.055255,0.097705,0.086212,0.098819,0.075243,0.050352,0.062431,0.054703,0.079954,0.079744,0.076954,0.065770,0.069818,0.070194,0.091227,0.080191,0.083154,0.065260,0.071669,0.085442,0.066616,0.089284,0.069457,0.081551,0.068880,0.078874,0.072813,0.090322,0.088584
11-25,0.114404,0.065527,0.085150,0.069536,0.066668,0.062644,0.055668,0.059471,0.048005,0.091563,0.100509,0.085203,0.056980,0.059229,0.062766,0.062348,0.041748,0.058199,0.069559,0.059762,0.066058,0.073269,0.072479,0.056358,0.068506,0.046804,0.093073,0.077443,0.079379,0.066237,0.068467,0.061172,0.053300,0.087265,0.084056,0.073985,0.064452,0.066984,0.054657,0.079659,0.083397,0.059124,0.070250,0.052146,0.083521,0.065598,0.069902,0.076145,0.086618,0.070887,0.071393,0.080510,0.067218,0.091360
20-35,0.078551,0.063290,0.059604,0.060953,0.038520,0.059654,0.032502,0.036490,0.040447,0.070674,0.074728,0.066888,0.061492,0.052589,0.041056,0.042921,0.043281,0.033549,0.046906,0.059787,0.061324,0.054121,0.053658,0.054225,0.042367,0.051639,0.089373,0.060194,0.061952,0.057461,0.046070,0.043974,0.028555,0.055970,0.038073,0.056188,0.052812,0.046540,0.031463,0.058730,0.064319,0.063404,0.056373,0.029072,0.070277,0.058634,0.057976,0.050853,0.066309,0.057502,0.054822,0.042918,0.042521,0.054956


==> revision_pdf_figures/data/false_postives_newst/fp_heatmap.pdf_var.csv <==
y,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15
10-12,0.021464,0.018872,0.018898,0.013922,0.009421,0.009198,0.007446,0.009841,0.008968,0.013375,0.018949,0.010967,0.015122,0.010888,0.014830,0.012923,0.009257,0.006511,0.024326,0.021429,0.015887,0.012020,0.007181,0.007998,0.007309,0.009163,0.028465,0.011674,0.012851,0.009330,0.007879,0.007931,0.004541,0.020339,0.007650,0.009853,0.009178,0.006865,0.005971,0.019708,0.010879,0.012288,0.006400,0.009715,0.017844,0.016765,0.008728,0.008629,0.009941,0.013561,0.006520,0.013621,0.010343,0.017498
11-14,0.017877,0.008327,0.009580,0.007210,0.007101,0.007813,0.006686,0.006386,0.004420,0.018655,0.012967,0.010430,0.013914,0.009261,0.008179,0.005600,0.006571,0.004283,0.020582,0.013032,0.015929,0.013280,0.004605,0.005826,0.006570,0.004888,0.015118,0.009636,0.009530,0.014065,0.007206,0.004513,0.007197,0.008638,0.010311,0.012056,0.007048,0.005729,0.006103,0.007189,0.012686,0.007420,0.007497,0.003875,0.008699,0.009936,0.009257,0.007622,0.011594,0.011501,0.012500,0.009470,0.010465,0.012481
11-18,0.014452,0.010028,0.009033,0.006822,0.004680,0.003044,0.004803,0.003185,0.004779,0.005812,0.007859,0.008592,0.006590,0.006347,0.003261,0.002094,0.004780,0.005294,0.009810,0.008019,0.006363,0.006232,0.005861,0.004418,0.002782,0.003442,0.011002,0.006960,0.008378,0.004119,0.004573,0.004017,0.004010,0.009854,0.005501,0.007592,0.005834,0.006442,0.003195,0.006507,0.004652,0.009539,0.002518,0.004624,0.009863,0.005226,0.002597,0.004408,0.008077,0.007024,0.002575,0.005812,0.003987,0.009958
11-20,0.007165,0.011609,0.005218,0.005282,0.003990,0.004701,0.003805,0.004568,0.002723,0.009360,0.010374,0.008738,0.008222,0.006290,0.002609,0.004668,0.005959,0.001909,0.006897,0.011523,0.010032,0.007508,0.005103,0.005519,0.003323,0.003053,0.009546,0.007433,0.009765,0.005661,0.002535,0.003898,0.002992,0.006393,0.006359,0.005922,0.004326,0.004875,0.004927,0.008322,0.006431,0.006915,0.004259,0.005136,0.007300,0.004438,0.007972,0.004824,0.006651,0.004744,0.006221,0.005302,0.008158,0.007847
11-25,0.013088,0.004294,0.007250,0.004835,0.004445,0.003924,0.003099,0.003537,0.002304,0.008384,0.010102,0.007260,0.003247,0.003508,0.003940,0.003887,0.001743,0.003387,0.004838,0.003571,0.004364,0.005368,0.005253,0.003176,0.004693,0.002191,0.008663,0.005997,0.006301,0.004387,0.004688,0.003742,0.002841,0.007615,0.007065,0.005474,0.004154,0.004487,0.002987,0.006346,0.006955,0.003496,0.004935,0.002719,0.006976,0.004303,0.004886,0.005798,0.007503,0.005025,0.005097,0.006482,0.004518,0.008347
20-35,0.006170,0.004006,0.003553,0.003715,0.001484,0.003559,0.001056,0.001332,0.001636,0.004995,0.005584,0.004474,0.003781,0.002766,0.001686,0.001842,0.001873,0.001126,0.002200,0.003574,0.003761,0.002929,0.002879,0.002940,0.001795,0.002667,0.007988,0.003623,0.003838,0.003302,0.002122,0.001934,0.000815,0.003133,0.001450,0.003157,0.002789,0.002166,0.000990,0.003449,0.004137,0.004020,0.003178,0.000845,0.004939,0.003438,0.003361,0.002586,0.004397,0.003307,0.003005,0.001842,0.001808,0.003020


==> revision_pdf_figures/data/false_postives_newst/fp_order_heatmap.csv <==
y,6-7,7-8,8-9,9-10,10-11,11-12,12-13,13-14,14-15,5-7,6-8,7-9,8-10,9-11,10-12,11-13,12-14,13-15,5-8,6-9,7-10,8-11,9-12,10-13,11-14,12-15,5-9,6-10,7-11,8-12,9-13,10-14,11-15,5-10,6-11,7-12,8-13,9-14,10-15,5-11,6-12,7-13,8-14,9-15,5-12,6-13,7-14,8-15,5-13,6-14,7-15,5-14,6-15,5-15
10-12,0.8086282363999999,0.7972303857999999,0.7734279549999998,0.8009432517119999,0.8218849848,0.8469985537999999,0.8126990696000002,0.7947300677199999,0.76688759284,0.8510808414000001,0.8249446083999998,0.8322412775999998,0.8035044888000001,0.82015431066,0.7999582050999998,0.7791876086000002,0.8059783575999999,0.805455178384,0.81500184404,0.7918784815999999,0.7945218472000001,0.7827685219000001,0.8493883692,0.825546981,0.8266021133999999,0.7959086286,0.7882188538214001,0.7950681432000001,0.8229632530000001,0.8107826647999999,0.8321266007999999,0.8121726832599999,0.8185827366000001,0.79812570854,0.83050737168,0.8009450373999999,0.8102186172600001,0.7953456132,0.8327035963999999,0.7883923646800001,0.8176471739999998,0.8007698244,0.80232055406,0.8107043580000002,0.7934738066200001,0.7593009374599999,0.7866139426400001,0.8128650669799999,0.8133544708000001,0.8161043458200002,0.8372270521999999,0.8384258021999998,0.80109062422,0.7865065996400001
11-14,0.8083716861399999,0.8242579124799999,0.79369571866,0.8453231112,0.8237132079999999,0.7734406919999998,0.7938461280979999,0.7923105390000003,0.7729675807799999,0.8219760002,0.8207155244000002,0.822797443,0.8117749368000001,0.795024447,0.7928757086,0.7875834473400001,0.7733432698,0.8020908912,0.7893985358000002,0.8093937224779999,0.7973865205999999,0.7771196558199999,0.832223644,0.8062603803999999,0.7992407440000001,0.8030689881399998,0.8243872526000001,0.81595326178,0.8172101956,0.8076416160000001,0.7985526173999999,0.78117116766,0.7792408749999999,0.83410759696,0.8237634322580001,0.8063115966000001,0.8257589481999998,0.78738522258,0.79204075146,0.84496839256,0.7775770757999999,0.7929556812680001,0.801739664144,0.8330496330000001,0.8306646057999998,0.7913866268799999,0.7937926308600001,0.78987383196,0.801842061804,0.7585208583720001,0.7773453281959999,0.8111757468,0.8078877177999999,0.8034051212
11-18,0.8240671613999999,0.792953438024,0.7932444727199998,0.8067812937999999,0.8173388091999999,0.8053256688,0.74374210096,0.761561914982,0.7680437938,0.8583985606000002,0.81441568794,0.7989543295999999,0.8183710303999999,0.79350091108,0.8139959545999997,0.8128398478,0.7824856718000001,0.7619737383400004,0.8374345473999999,0.8173248442,0.8185814963999999,0.80424732088,0.7976743598799999,0.7824406302199999,0.7982180908000001,0.7915476227999999,0.8181157230000001,0.8190528495000001,0.7922778222200002,0.823012790218,0.8081491789999999,0.8041402798000001,0.7990802253999999,0.8050176223999999,0.8338251087999997,0.7501358503000002,0.8092370306,0.7693217080199999,0.7806660748800001,0.8230433233999999,0.8355999466000003,0.7817946143800002,0.8219207652,0.7751401614,0.7836203644799999,0.784782511064,0.8276637272000003,0.7805464708600002,0.8093439501999999,0.7895155568000001,0.8214220746,0.8096511758000001,0.8088512566000001,0.7879698588
11-20,0.8465943206,0.786552856,0.8211861876000001,0.8098758479999999,0.8269510087999999,0.7924097396800002,0.7764214681999999,0.7763960254,0.7469420761999999,0.8486993742,0.8324499022000001,0.77758485412,0.8111058181999998,0.7823184576,0.8179143838,0.7836731876200002,0.7638225883999997,0.7801195096,0.8188348372000002,0.8269907228000001,0.8069656778000001,0.78786811328,0.8018394783000001,0.7917346526,0.7869331792800002,0.7661473140000001,0.8144397793,0.8130048402,0.78624867416,0.8042517633599999,0.8097079269999999,0.7942042328000001,0.7549238122799999,0.824561659,0.7953182473999999,0.7957277252800001,0.8024892969999999,0.7806519174000001,0.7727131155400001,0.7984906213999998,0.8237799784,0.79271265362,0.8120566410000001,0.7718750006200001,0.8224750244000001,0.7976917746999999,0.7770502587999999,0.7847426934,0.7893447335599998,0.8217030530000002,0.7735871236000001,0.79691597858,0.7742898948,0.7763450274800001
11-25,0.8128246764000001,0.840203644,0.7958565658000002,0.8015550048,0.7672098782400001,0.7699090912,0.7455405029999999,0.7291704186600001,0.6818512427400001,0.8382868492,0.81468955944,0.7802291932,0.8069846373579999,0.80221889004,0.7838040678000001,0.73308555966,0.7461212154000001,0.7104937104599999,0.8483983422000001,0.8324342482,0.8216159422,0.8153557679999999,0.7725379452,0.76513764236,0.7599351958,0.72823506704,0.782052943376,0.8233688616000001,0.7727228368,0.79187681608,0.7824198506000001,0.743293006814,0.74078145478,0.8083010949400001,0.7968668629599998,0.7994227076000001,0.7842170358000001,0.7813341828,0.7632389081600001,0.7918129125599997,0.7964721330000002,0.7728884342999999,0.77779720748,0.780679272,0.75878856292,0.7999489252,0.7477615998,0.7474983099200001,0.7892981405999998,0.7643241132,0.7589443647999999,0.7782577378,0.743269744084,0.7414328382600002
20-35,0.7825218661000001,0.7989311354000002,0.7800890281199999,0.8018291438,0.7782619185999999,0.7168846908000001,0.7444221280800001,0.69988520306,0.6323509753759999,0.81209981784,0.8118344756000002,0.8144682727999999,0.8094129260000003,0.7732299280000002,0.7617982474600001,0.7320762755600002,0.68849687336,0.62895056558,0.8376511831999999,0.8017068144000001,0.7849838424000001,0.7689103387159999,0.7715513853399999,0.7499473950000001,0.7270833203160001,0.6676495484,0.7901375824,0.7840323582000001,0.7527813629000001,0.7856838945999999,0.7515349990399998,0.7299385763199999,0.72608266114,0.8080788883999999,0.821560168,0.7673464611999999,0.7455914476000001,0.74327910304,0.7202147570199999,0.77027655552,0.7714253438,0.73379210426,0.72519897338,0.694073297096,0.7819792219999999,0.7711281646,0.75937478298,0.70796186714,0.7364681158120001,0.7531453872,0.73866177096,0.7824674934,0.7469217100000002,0.7364639847499999


==> revision_pdf_figures/legent.txt <==
swarm size_occlusion_locomotion_vision_faulty

df == different swarm size

occlusions:
- XR: x-ray | OM -omid | Cd - complid | C - center

locomotion:
- n: normal | pg: P&G

vision
- NV: No vision |Vh: vision horizontal | vv: vision vertical | Vb: vision both (Vertical and horizontal)


faults
- Xf percent of faulty, df different faultys
